Private Hierarchical Clustering in Federated Networks

Analyzing structural properties of social networks, such as identifying their clusters or finding their most central nodes, has many applications. However, these applications are not supported by federated social networks that allow users to store their social links locally on their end devices. In the federated regime, users want access to personalized services while also keeping their social links private. In this paper, we take a step towards enabling analytics on federated networks with differential privacy guarantees about protecting the user links or contacts in the network. Specifically, we present the first work to compute hierarchical cluster trees using local differential privacy. Our algorithms for computing them are novel and come with theoretical bounds on the quality of the trees learned. The private hierarchical cluster trees enable a service provider to query the community structure around a user at various granularities without the users having to share their raw contacts with the provider. We demonstrate the utility of such queries by redesigning the state-of-the-art social recommendation algorithms for the federated setup. Our recommendation algorithms significantly outperform the baselines which do not use social contacts and are on par with the non-private algorithms that use contacts.

==> figures/data-rec/mcmc_losses/delicious_05_mcmc_losses.csv <==
steps/n,loss
0,-38961.459797625954
1,-38912.794471396584
2,-38843.37032652938
3,-38814.51570390771
4,-38770.62447664153
5,-38721.14876844543
6,-38675.237514441586
7,-38615.49747924995
8,-38576.38590295815
9,-38545.93810498837
10,-38548.56969486514
11,-38537.381267292134
12,-38528.21474800683
13,-38494.46997147881
14,-38482.3298080818
15,-38481.03853177134
16,-38455.084384932095
17,-38432.24323811777
18,-38426.93990625698
19,-38400.253893609566
20,-38361.10975790048
21,-38366.92061419935
22,-38351.324015764956
23,-38331.330984914406
24,-38288.05168852919
25,-38306.21853066562
26,-38286.59004318171
27,-38277.65438164317
28,-38295.617942591205
29,-38269.97951476646
30,-38238.30984745253
31,-38225.530455721564
32,-38202.994275851284
33,-38205.43267315144
34,-38218.04410632328
35,-38196.011461594746
36,-38169.84889833683
37,-38175.77143204575
38,-38195.57269013966
39,-38203.76984532099
40,-38195.91506631196
41,-38151.3633493816
42,-38124.195284658854
43,-38139.87825409574
44,-38113.26666122078
45,-38086.10252416031
46,-38045.155405683356
47,-38044.43083297552
48,-38049.57998756291
49,-38047.06018805127
50,-38041.95829937891
51,-38014.22561559914
52,-38008.467041363925
53,-38012.97308878269
54,-38019.7449471556
55,-38022.141472801886
56,-38022.139856112306
57,-38047.6312228947
58,-38044.430127126805
59,-38016.78845039961
60,-38017.857824494014
61,-38026.46743307788
62,-38035.273710526155
63,-38042.2655008706
64,-38041.899853581264
65,-38039.0728774424
66,-38037.77312713917
67,-38022.639611821825
68,-38039.08429558142
69,-38024.57409683985
70,-38030.41788810193
71,-38021.11535269254
72,-38022.197064910084
73,-38006.49509912692
74,-37988.513581797844
75,-37981.61130152556
76,-37977.90510878088
77,-37983.35249569837
78,-37986.19641517406
79,-37983.32294978517
80,-37960.57057333706
81,-37952.75444041066
82,-37972.66814748436
83,-37971.70163622089
84,-37965.02263997443
85,-37960.91855576295
86,-37966.91924073802
87,-37971.82835153474
88,-37968.08281722199
89,-37970.669650031814
90,-37963.343524264215
91,-37953.69203000391
92,-37940.76437666582
93,-37923.44812102284
94,-37906.28561620852
95,-37916.92824554234
96,-37930.18464428625
97,-37929.663096237346
98,-37927.15425843228
99,-37921.58658401137
100,-37935.45306624246
101,-37933.271195266054
102,-37951.33414125182
103,-37949.34991191604
104,-37938.94024705983
105,-37925.37704758246
106,-37919.438133974756
107,-37913.6350369537
108,-37912.355351873724
109,-37885.55480452474
110,-37884.81498039806
111,-37896.409185693294
112,-37900.69470492854
113,-37900.491902519156
114,-37904.3345602815
115,-37905.82194167602
116,-37902.51043641721
117,-37908.551727306534
118,-37907.77577487061
119,-37902.093854741375
120,-37902.49186106019
121,-37895.65905047914
122,-37888.12105724856
123,-37884.61093671299
124,-37882.76636817615
125,-37886.600408816426
126,-37886.72988250714
127,-37891.35683413407
128,-37904.645617148184
129,-37892.81567472444
130,-37899.98640903425
131,-37902.029381361994
132,-37913.468101068465
133,-37892.726431846546
134,-37891.97658619642
135,-37889.47287234253
136,-37890.618374289596
137,-37895.985388301895
138,-37892.289623754856
139,-37894.2995542895
140,-37897.58793722643
141,-37904.09432678182
142,-37912.040086374414
143,-37916.77398026976
144,-37928.17467725154
145,-37938.042335718725
146,-37930.15566352895
147,-37923.25213209743
148,-37920.46704026689
149,-37909.3979380997
150,-37908.23997310206
151,-37917.6547901448
152,-37920.51323661953
153,-37914.242513284946
154,-37904.90610803974
155,-37902.578671695475
156,-37907.087626245855
157,-37910.90925822699
158,-37915.79544868767
159,-37921.28157577921
160,-37918.27281457455
161,-37915.09372895246
162,-37914.70571151352
163,-37918.317475463096
164,-37919.51034425923
165,-37919.66134223548
166,-37919.019342767104
167,-37915.06980707177
168,-37915.35655734041
169,-37917.08643529485
170,-37910.778391658576
171,-37912.18221635937
172,-37912.44487162479
173,-37912.89663607079
174,-37906.59837251726
175,-37902.650437955046
176,-37907.89914192424
177,-37909.21033781836
178,-37911.291377158755
179,-37910.694783105035
180,-37907.389174518226
181,-37905.11302722655
182,-37908.91013714019
183,-37903.377750464366
184,-37898.25589886434
185,-37888.26404200301
186,-37893.41523160342
187,-37891.2227565777
188,-37891.4404140929
189,-37894.11679923943
190,-37893.33147155426
191,-37887.50325570211
192,-37884.934776362345
193,-37886.27000416048
194,-37886.886310119924
195,-37886.032138529416
196,-37892.68632590542
197,-37898.08499637729
198,-37893.64174797011
199,-37889.259820500505
200,-37883.76166305017
201,-37882.91293268635
202,-37878.13883644346
203,-37878.54180580613
204,-37884.80285587667
205,-37885.36465418238
206,-37886.55053171746
207,-37888.65989539936
208,-37891.366441825296
209,-37889.23831583473
210,-37886.590616978494
211,-37885.56976734993
212,-37885.818106246355
213,-37889.36888836309
214,-37887.62455483435
215,-37888.57042763155
216,-37886.69927350712
217,-37888.62242194283
218,-37887.31705498417
219,-37889.58074567006
220,-37891.959544147285
221,-37893.89436367056
222,-37893.5408579856
223,-37891.63352228677
224,-37893.593965527594
225,-37893.38675935203
226,-37894.20862111487
227,-37895.19018648991
228,-37895.609125261726
229,-37894.63957322283
230,-37896.71898314229
231,-37898.96672222022
232,-37895.18304618767
233,-37893.794117527206
234,-37895.67715686517
235,-37898.97432923408
236,-37898.543410791804
237,-37897.50962562005
238,-37898.96168867274
239,-37903.246417364986
240,-37906.97695358666
241,-37904.97723494174
242,-37904.26868800109
243,-37901.76647201727
244,-37901.60035679215
245,-37904.61975641507
246,-37904.232111174424
247,-37902.88627970459
248,-37902.53158542148
249,-37901.480308208156
250,-37898.59739972935
251,-37899.03353568015
252,-37897.51399091755
253,-37899.01057111666
254,-37896.90726130905
255,-37896.668549274065
256,-37896.06504338521
257,-37893.97795841094
258,-37893.22083689027
259,-37894.21660660031
260,-37898.73392638464
261,-37902.15530094231
262,-37901.96845320692
263,-37902.62115569088
264,-37902.61083473541
265,-37901.2460039004
266,-37898.906150795294
267,-37901.315465050015
268,-37904.85383351267
269,-37906.554346295066
270,-37906.75978471139
271,-37907.91025071844
272,-37906.236048656916
273,-37905.64026755859
274,-37907.02866063293
275,-37906.90071566969
276,-37907.21916290846
277,-37906.136997381924
278,-37906.12624915993
279,-37905.597522483375
280,-37905.59900371131
281,-37905.72350712044
282,-37905.64310787619
283,-37905.56665942242
284,-37906.165760260454
285,-37907.439337752025
286,-37908.08200856978
287,-37908.50481557714
288,-37907.80212536442
289,-37906.745897029716
290,-37907.02409231477
291,-37908.54205481926
292,-37907.58708793843
293,-37908.255566529035
294,-37908.419229956606
295,-37908.73543663165
296,-37909.63567954989
297,-37909.49830894872
298,-37909.22672611003
299,-37909.22641010932
300,-37908.392768167876
301,-37907.577184552836
302,-37907.27544851314
303,-37907.92724861028
304,-37907.73915452477
305,-37907.38177498104
306,-37907.48871721456
307,-37908.562183502785
308,-37910.04053554969
309,-37909.76341233969
310,-37908.539818299454
311,-37909.50842038448
312,-37909.2152813094
313,-37908.092337758
314,-37907.119881504674
315,-37905.55221560552
316,-37904.62367132631
317,-37904.09692226999
318,-37904.90849713929
319,-37904.05710727438
320,-37903.99909151923
321,-37904.75599880252
322,-37905.96580914055
323,-37906.231742757845
324,-37905.41834153988
325,-37906.56809045193
326,-37905.56368188439
327,-37905.37383421992
328,-37904.64602164169
329,-37905.49173428362
330,-37906.029313248335
331,-37907.065882545874
332,-37906.944938948945
333,-37906.682473777066
334,-37907.121967849926
335,-37906.877038694925
336,-37907.3606469451
337,-37906.856146777325
338,-37905.20480026394
339,-37905.10324786034
340,-37906.35467349572
341,-37906.53967661914
342,-37907.63748031306
343,-37907.08962059423
344,-37906.44622764994
345,-37906.36673274212
346,-37905.98625507015
347,-37905.174691768014
348,-37905.68419747545
349,-37905.35940340043
350,-37906.00169362648
351,-37906.37986095726
352,-37906.06589617931
353,-37906.26834679148
354,-37906.38715487553
355,-37905.432065514746
356,-37905.83918119258
357,-37906.66899436054
358,-37906.95565702151
359,-37908.156259062875
360,-37908.17539577449
361,-37907.92500494987
362,-37908.59551906126
363,-37907.65851100052
364,-37906.097490297565
365,-37905.77174928864
366,-37905.83709443298
367,-37905.808822549734
368,-37904.94115624155
369,-37905.33994087237
370,-37904.87559318696
371,-37904.66059431325
372,-37904.99618504847
373,-37904.2440489107
374,-37903.158827270476
375,-37903.32970419878
376,-37904.115429574995
377,-37904.53994334972
378,-37904.59970840561
379,-37905.124109511366
380,-37904.62192087285
381,-37904.36572871082
382,-37903.93549845817
383,-37904.449040987995
384,-37905.84354186963
385,-37905.71986473024
386,-37904.71975621249
387,-37904.9705205696
388,-37904.743969182935
389,-37905.36129618972
390,-37905.362809488164
391,-37905.607639731395
392,-37906.84012712258
393,-37907.28940122595
394,-37906.74810662146
395,-37907.24094529371
396,-37904.949290973454
397,-37904.815256100424
398,-37905.30350598626
399,-37904.59556370617
400,-37904.433180324246
401,-37904.7166330812
402,-37903.85655653717
403,-37903.27059828905
404,-37903.70158893581
405,-37904.053665090185
406,-37904.981566072725
407,-37904.6881785348
408,-37904.31255630126
409,-37904.94790261319
410,-37904.32262956464
411,-37904.18549729356
412,-37904.3114466008
413,-37903.520551222675
414,-37904.59420114993
415,-37904.12583624452
416,-37907.1119496371
417,-37909.01984487279
418,-37908.45652050345
419,-37907.06240826448
420,-37907.74390484185
421,-37908.988965288365
422,-37908.50196393194
423,-37907.23430280115
424,-37905.992900730096
425,-37906.637446397675
426,-37908.29799424815
427,-37908.13504976562
428,-37907.67359383051
429,-37907.954444131894
430,-37906.79364886204
431,-37907.0219796487
432,-37908.127637504556
433,-37906.807107615285
434,-37906.599429397625
435,-37906.180406066465
436,-37905.95246609241
437,-37906.45648565828
438,-37906.72997985551
439,-37906.61224412062
440,-37907.45271987062
441,-37907.5707820907
442,-37908.072735517555
443,-37907.83821147164
444,-37907.10098840297
445,-37907.24783563623
446,-37907.01877876688
447,-37907.046745064465
448,-37907.040018014275
449,-37906.85277274852
450,-37905.52841386441
451,-37905.03689489001
452,-37905.89746581172
453,-37905.86083487997
454,-37905.65884102246
455,-37904.87251231116
456,-37905.162647886355
457,-37906.35356801508
458,-37906.217991578735
459,-37906.21582987493
460,-37904.33542661418
461,-37904.33862379891
462,-37905.96469682949
463,-37906.83979395669
464,-37907.201662015046
465,-37906.37783917618
466,-37906.36338535699
467,-37906.48731428473
468,-37905.66274885507
469,-37906.89251822601
470,-37907.30764541746
471,-37907.30521289924
472,-37908.208421724165
473,-37908.34124117827
474,-37907.99517845538
475,-37907.814520554035
476,-37907.68661819731
477,-37906.9170600065
478,-37906.16042373044
479,-37906.10010770216
480,-37905.35527524484
481,-37905.924063664985
482,-37906.389114349986
483,-37906.68713879861
484,-37906.026030185894
485,-37905.755035030474
486,-37906.29640573681
487,-37905.86960700699
488,-37905.416414967374
489,-37906.333321001155
490,-37906.32177089312
491,-37905.93232622727
492,-37906.38768957551
493,-37905.970109103764
494,-37905.17372797426
495,-37906.05477315266
496,-37905.94555497498
497,-37905.79085000746
498,-37904.79009632575
499,-37905.24508817313
500,-37904.27563728997
501,-37904.402301312766
502,-37905.148791673346
503,-37905.146374729724
504,-37905.80671334163
505,-37906.33696482684
506,-37905.69098349475
507,-37906.04527147975
508,-37905.32282941119
509,-37905.061463469916
510,-37905.916881620265
511,-37905.46544979797
512,-37906.740542468244
513,-37906.3605107026
514,-37905.33711972988
515,-37906.62996104578
516,-37907.19551671457
517,-37905.78765172184
518,-37905.64435227799
519,-37907.03890442987
520,-37906.64732650627
521,-37906.39753561477
522,-37905.86197813541
523,-37905.647120445465
524,-37904.61429445759
525,-37904.04660775473
526,-37905.20652586358
527,-37905.822986112325
528,-37905.45022207336
529,-37907.00215908906
530,-37906.78758750003
531,-37907.25183851055
532,-37907.85900105235
533,-37907.050676733095
534,-37905.38929171792
535,-37905.159627405934
536,-37905.200934498054
537,-37905.80297253675
538,-37905.54730466152
539,-37906.389170114344
540,-37906.442167117544
541,-37906.5058076086
542,-37906.53950384557
543,-37907.032793502025
544,-37907.30669427038
545,-37907.40837969012
546,-37906.496252598576
547,-37906.16686291213
548,-37906.1469619019
549,-37906.35747109129
550,-37906.951804723845
551,-37906.89126042984
552,-37906.182625440466
553,-37906.44179862882
554,-37906.347437587734
555,-37905.55415446682
556,-37903.96063182728
557,-37903.683655066496
558,-37903.49540298664
559,-37905.16132242594
560,-37906.3255329462
561,-37906.054561740835
562,-37905.13785602849
563,-37904.11462886606
564,-37904.665568102144
565,-37905.87337034943
566,-37906.030342243175
567,-37905.961250972345
568,-37907.658140658554
569,-37907.87253575034
570,-37907.408179176
571,-37907.45362146991
572,-37907.986288960994
573,-37907.22418381295
574,-37906.71140053128
575,-37906.30080180664
576,-37906.76550892608
577,-37906.25822478735
578,-37906.73092876753
579,-37906.421201852245
580,-37907.010408385875
581,-37906.54434920029
582,-37906.24355758111
583,-37906.03513416811
584,-37905.782336595126
585,-37905.07986521692
586,-37906.843631070784
587,-37907.449923955
588,-37906.890025083114
589,-37906.58417069267
590,-37905.992633748116
591,-37906.79344814849
592,-37907.1575054947
593,-37906.71057837286
594,-37907.04517674646
595,-37906.91021536181
596,-37907.08689585572
597,-37905.77864925672
598,-37906.11896054243
599,-37905.757316904484
600,-37906.22817893976
601,-37905.893014415225
602,-37906.23407030876
603,-37906.07599056514
604,-37906.04887827515
605,-37905.70785838196
606,-37904.61809565695
607,-37904.98912756094
608,-37904.79200208805
609,-37904.1719137822
610,-37905.865851641116
611,-37905.868409527175
612,-37905.99575086743
613,-37905.12072207405
614,-37905.03042456821
615,-37905.79533392893
616,-37905.58640270177
617,-37905.62171509826
618,-37906.36369807446
619,-37905.94907199488
620,-37904.57175681324
621,-37904.23967929205
622,-37904.16169941269
623,-37903.60173772887
624,-37903.68798832227
625,-37901.95444978517
626,-37902.466079354825
627,-37902.85054988152
628,-37903.88200856445
629,-37903.28237708996
630,-37901.874435442434
631,-37902.77700843779
632,-37903.372640344685
633,-37902.689852898104
634,-37903.193304801855
635,-37903.541954974586
636,-37904.00930856486
637,-37903.80118371774
638,-37904.76053091189
639,-37905.473259567385
640,-37904.54146744212
641,-37902.95374495999
642,-37903.19862013288
643,-37902.70502123119
644,-37902.82988247985
645,-37903.10470269071
646,-37905.18329951154
647,-37905.04487850009
648,-37905.09039283952
649,-37904.93834292489
650,-37904.58121206816
651,-37904.51873679394
652,-37904.47942738705
653,-37903.54374396228
654,-37905.30292896957
655,-37904.53912363547
656,-37904.01254335555
657,-37904.96564501317
658,-37904.60543559288
659,-37905.55021077123
660,-37906.086334817
661,-37906.84366710183
662,-37905.09217971616
663,-37905.80752585956
664,-37906.144403957536
665,-37906.60343602106
666,-37906.270003109494
667,-37906.48833758156
668,-37906.95002084052
669,-37907.14559219135
670,-37906.03121807192
671,-37906.76935023243
672,-37907.06187101586
673,-37906.972090806565
674,-37906.458294977696
675,-37906.80924063153
676,-37906.91447506787
677,-37906.69721956361
678,-37907.15725624868
679,-37906.55379904628
680,-37906.2500240278
681,-37906.28711036663
682,-37905.64116696126
683,-37906.97116188582
684,-37907.15055946727
685,-37906.624521079255
686,-37906.44808362971
687,-37905.80291851933
688,-37906.04072318801
689,-37906.32215357472
690,-37906.63688736858
691,-37905.862728570944
692,-37905.9889080534
693,-37906.68525677491
694,-37905.92304088149
695,-37905.0572874563
696,-37904.70781378492
697,-37905.2311451218
698,-37905.77922210273
699,-37905.64265667417
700,-37905.73632483812
701,-37906.75179886159
702,-37905.591230502556
703,-37905.68380725218
704,-37905.37533675069
705,-37905.47988639701
706,-37906.00086203797
707,-37905.11064622156
708,-37904.43493845091
709,-37904.58026826482
710,-37904.661162950855
711,-37904.27036123573
712,-37905.209508779524
713,-37906.15534723243
714,-37906.44827880253
715,-37906.60175691586
716,-37907.79916777075
717,-37906.790301810026
718,-37905.214711155815
719,-37903.759885800646
720,-37904.01789816702
721,-37904.21503918139
722,-37904.458669328844
723,-37905.19853979855
724,-37905.79764918822
725,-37905.68275777402
726,-37905.45254206229
727,-37905.6006142384
728,-37906.18329636852
729,-37904.85820421689
730,-37905.404723359876
731,-37905.25069635784
732,-37905.48990008113
733,-37905.84189561436
734,-37905.39885860651
735,-37905.69883142625
736,-37906.19939648846
737,-37906.54197784392
738,-37906.913910961855
739,-37904.32315965286
740,-37905.78416220698
741,-37907.59717741031
742,-37906.9335147087
743,-37906.72873623052
744,-37906.43474353045
745,-37906.70468937233
746,-37906.333465940814
747,-37906.03541209492
748,-37905.72632133483
749,-37907.07749355305
750,-37906.320712609915
751,-37905.71492420434
752,-37906.00026970412
753,-37905.838072101404
754,-37905.74201622203
755,-37905.92805706531
756,-37906.18952831623
757,-37906.90998037874
758,-37906.88175862579
759,-37906.28304706902
760,-37907.16628913912
761,-37906.6486361178
762,-37905.75994334134
763,-37906.59359120059
764,-37907.0196114655
765,-37906.50391959261
766,-37905.78850976391
767,-37906.0780639279
768,-37905.573748063965
769,-37905.29403510424
770,-37905.051911389804
771,-37905.50231494994
772,-37906.822749594256
773,-37907.40753335709
774,-37907.482702116904
775,-37907.86264011697
776,-37907.33067187064
777,-37905.81090067327
778,-37906.066597588884
779,-37906.30124146292
780,-37905.85832537866
781,-37904.69699777394
782,-37905.12580009126
783,-37906.586165208755
784,-37907.17892541155
785,-37906.77406738047
786,-37906.577009240435
787,-37906.37497710728
788,-37905.082147706824
789,-37904.91280139142
790,-37905.273618243715
791,-37904.88364265841
792,-37905.09575074526
793,-37906.85463477916
794,-37907.277000618735
795,-37906.81023026693
796,-37907.18133401684
797,-37907.42545324334
798,-37906.751253502465
799,-37906.791698259134
800,-37907.679658738605
801,-37908.17235929951
802,-37908.13111536503
803,-37907.143742832086
804,-37906.09701097664
805,-37906.92803515267
806,-37906.866669264855
807,-37905.11531307346
808,-37905.810812676835
809,-37906.88921518343
810,-37905.993129440096
811,-37905.314724145705
812,-37905.921599343055
813,-37906.46755455714
814,-37905.731821687674
815,-37906.178673586954
816,-37904.81346907638
817,-37904.513146659636
818,-37905.22191361402
819,-37906.12873865208
820,-37906.72075044762
821,-37906.9364816139
822,-37906.61985956259
823,-37907.102400154785
824,-37905.71498441227
825,-37905.06803807141
826,-37905.02365517663
827,-37904.349202008336
828,-37904.558830233975
829,-37904.986890519605
830,-37905.67920299306
831,-37906.54324416092
832,-37907.28306852578
833,-37907.38743422268
834,-37907.103846971615
835,-37907.59524633881
836,-37907.834486619206
837,-37906.664271486734
838,-37906.70868938077
839,-37907.224187437685
840,-37907.264179458645
841,-37906.074038629056
842,-37905.84089045824
843,-37905.776767820156
844,-37905.43919228636
845,-37905.95979184334
846,-37906.841648753754
847,-37907.18024792878
848,-37905.87079773271
849,-37906.54109478034
850,-37907.839259902685
851,-37908.009722721756
852,-37906.9672828523
853,-37907.119676222756
854,-37906.43104418737
855,-37905.15336362972
856,-37905.35938907965
857,-37906.56701006844
858,-37907.02277090222
859,-37905.56932673304
860,-37906.63942134746
861,-37906.602871464
862,-37906.28239032697
863,-37905.79387265874
864,-37905.352739131784
865,-37906.69166948884
866,-37906.502963047176
867,-37906.486532953204
868,-37905.84965213191
869,-37905.99933860931
870,-37905.18906681221
871,-37905.023623361056
872,-37904.808313484675
873,-37904.73202228778
874,-37904.7071245698
875,-37904.90084137605
876,-37905.7377852388
877,-37905.6953654158
878,-37905.22024184197
879,-37905.306225484026
880,-37905.046576065375
881,-37905.31103671582
882,-37905.77915666232
883,-37906.285184241846
884,-37905.80767506216
885,-37904.34742139902
886,-37904.834893269945
887,-37905.24476074693
888,-37905.46511555513
889,-37906.10091514773
890,-37906.632052800946
891,-37908.01925042333
892,-37908.124491594535
893,-37907.02053806771
894,-37906.99394449325
895,-37906.2434917213
896,-37907.1417417034
897,-37906.428687770065
898,-37907.56096423404
899,-37908.11095465606
900,-37907.34872892323
901,-37906.39583446032
902,-37906.18056892648
903,-37906.12737343317
904,-37906.11305968808
905,-37906.252757299364
906,-37906.99364909273
907,-37906.79273717038
908,-37906.04333803446
909,-37905.15669526285
910,-37905.60027216136
911,-37904.88741726131
912,-37904.60663635799
913,-37903.32377748032
914,-37904.55100285959
915,-37905.40293030547
916,-37905.9005992182
917,-37906.694042093164
918,-37907.16394023897
919,-37907.23742519942
920,-37905.28182346246
921,-37905.34734753911
922,-37905.62691730193
923,-37905.36056589468
924,-37905.15897086966
925,-37905.24756811313
926,-37904.62656771659
927,-37904.88357953074
928,-37905.0108591443
929,-37906.55779843725
930,-37906.764150414965
931,-37906.67709056259
932,-37906.741536880065
933,-37906.64284829423
934,-37907.00634005425
935,-37907.24296571069
936,-37907.239453405295
937,-37906.56114980349
938,-37906.684409323105
939,-37906.99184629563
940,-37906.84805372003
941,-37907.173790837856
942,-37907.488705947
943,-37905.95711183252
944,-37905.72721487552
945,-37905.86308609327
946,-37906.326703088744
947,-37905.80902274662
948,-37907.40987002908
949,-37907.2540080993
950,-37907.58824107002
951,-37907.59761786455
952,-37907.20347726892
953,-37906.17484795901
954,-37906.44514548713
955,-37906.125599115054
956,-37906.074579403554
957,-37905.97928980938
958,-37906.35448438232
959,-37906.30499540575
960,-37905.711455161276
961,-37905.99305710924
962,-37906.54212709886
963,-37906.62247331441
964,-37907.944154029436
965,-37907.64069778622
966,-37907.365306240376
967,-37906.86875720284
968,-37906.276735978725
969,-37905.91233545614
970,-37906.70047721472
971,-37905.89238619578
972,-37906.69012091033
973,-37906.369907587694
974,-37906.89979987597
975,-37906.66285772219
976,-37907.03083675983
977,-37906.65021836194
978,-37907.01093257279
979,-37906.136473206374
980,-37908.8310724003
981,-37909.61988735343
982,-37908.30727005736
983,-37908.35999758684
984,-37908.267368093635
985,-37907.404836939066
986,-37907.14418345335
987,-37906.56172421486
988,-37907.39589655349
989,-37908.52032072496
990,-37908.2559704388
991,-37907.44356568857
992,-37907.120438329555
993,-37907.35838197112
994,-37907.116870700076
995,-37907.03482780384
996,-37905.340744786845
997,-37904.89989559412
998,-37904.68712761443
999,-37905.17473424529


==> figures/data-rec/mcmc_losses/delicious_10_mcmc_losses.csv <==
steps/n,loss
0,-38951.37658649495
1,-38892.14888403346
2,-38779.04746773855
3,-38705.90352894347
4,-38619.51309580136
5,-38511.46091516522
6,-38410.959690557924
7,-38372.59382542503
8,-38343.949109535846
9,-38294.45801290414
10,-38271.242218784515
11,-38262.101623188195
12,-38243.20825154722
13,-38198.26511819123
14,-38198.14664841315
15,-38157.82349521994
16,-38107.468835349864
17,-38047.393966117226
18,-38009.66198728022
19,-38026.663168261206
20,-38008.64518491069
21,-37996.31072925265
22,-37959.56100809397
23,-37944.714912969415
24,-37924.31434011276
25,-37932.16831203131
26,-37926.16733097862
27,-37891.747833029716
28,-37838.13343458614
29,-37829.11500439374
30,-37822.39600468339
31,-37818.23696098922
32,-37794.541314551956
33,-37771.99105480316
34,-37754.52193773693
35,-37747.96457671689
36,-37762.19678148147
37,-37780.84368045798
38,-37774.395063679185
39,-37734.15106835298
40,-37682.21092384572
41,-37674.88129963024
42,-37614.49457256794
43,-37601.790351033575
44,-37598.43708855752
45,-37600.6775171008
46,-37651.03398342417
47,-37647.08747185365
48,-37647.85552402109
49,-37649.6743008438
50,-37656.872893094616
51,-37616.29842468788
52,-37589.254498283
53,-37577.45668207378
54,-37541.8884186146
55,-37511.99204491078
56,-37489.195394585004
57,-37485.81277498191
58,-37484.542101401414
59,-37479.72778437178
60,-37483.55347655489
61,-37470.14819725607
62,-37456.824470801555
63,-37408.818979379444
64,-37379.68771208688
65,-37414.618283836004
66,-37421.11076776155
67,-37410.94943744922
68,-37373.843447409665
69,-37381.867211786404
70,-37371.503573505506
71,-37370.84163762243
72,-37361.701794550405
73,-37348.61549528114
74,-37337.63227220884
75,-37323.432931447394
76,-37325.43896575743
77,-37310.84213844311
78,-37304.238896349
79,-37287.5522636764
80,-37280.42643861194
81,-37273.52802761667
82,-37276.000271052675
83,-37271.02363660109
84,-37280.59048852568
85,-37274.003498666854
86,-37270.08168102914
87,-37250.97214572049
88,-37244.31743170846
89,-37239.47806665013
90,-37238.04299399814
91,-37247.91260500785
92,-37241.608051033654
93,-37214.35391584518
94,-37216.12039214461
95,-37216.89038538756
96,-37214.786908245405
97,-37209.77648918538
98,-37210.00815923735
99,-37198.77631860785
100,-37209.96659589837
101,-37213.076293307495
102,-37211.369480929054
103,-37211.127754232824
104,-37215.46948063496
105,-37207.908338670124
106,-37205.421187514185
107,-37197.52786654274
108,-37189.085262982204
109,-37189.09811294892
110,-37192.227047800305
111,-37179.69345995332
112,-37161.037858612246
113,-37162.04183521613
114,-37164.56565034147
115,-37160.77954290371
116,-37169.55224353049
117,-37167.95509546411
118,-37176.696906394194
119,-37159.37940253319
120,-37151.49593098868
121,-37144.20529461388
122,-37147.25357355632
123,-37146.47406672364
124,-37151.10572934343
125,-37150.05976344887
126,-37151.36359290966
127,-37147.87738428697
128,-37149.583549527844
129,-37154.86072163267
130,-37146.47419770692
131,-37147.78442631591
132,-37153.37073516774
133,-37149.3127427237
134,-37137.76526622763
135,-37124.44497069908
136,-37119.62442809972
137,-37120.801848758485
138,-37118.91560740502
139,-37114.893184509805
140,-37111.85047857114
141,-37102.324549122604
142,-37109.485967576155
143,-37108.651496529536
144,-37107.153210823824
145,-37113.838371246944
146,-37120.50757292186
147,-37114.09873522973
148,-37117.03890834354
149,-37109.02349542466
150,-37099.93417915038
151,-37099.75801962611
152,-37096.230431301585
153,-37089.24613414057
154,-37085.89471088769
155,-37087.62457305068
156,-37090.00217619432
157,-37092.00674563476
158,-37089.55995278309
159,-37092.16738594502
160,-37095.99172745089
161,-37094.1771878489
162,-37092.94724362741
163,-37088.662401739064
164,-37090.708757967805
165,-37086.77157166938
166,-37084.000990628956
167,-37085.72173855261
168,-37084.38720943106
169,-37083.789827352644
170,-37079.002299615546
171,-37071.10329085726
172,-37068.24159464941
173,-37069.1258369266
174,-37074.34498685734
175,-37075.04586048607
176,-37075.19782381269
177,-37077.84154255683
178,-37077.900664055596
179,-37081.47544601304
180,-37079.635268533166
181,-37079.86543975527
182,-37073.55389611535
183,-37069.60875949667
184,-37069.00348993104
185,-37074.692694047386
186,-37073.91446509879
187,-37076.383748627435
188,-37076.845312780635
189,-37075.84200491847
190,-37075.9201445273
191,-37074.94757466773
192,-37074.224177196134
193,-37072.6298676432
194,-37071.167794378765
195,-37073.08469780751
196,-37072.95326312808
197,-37074.92098712108
198,-37076.01796490616
199,-37072.99203469717
200,-37075.330285271215
201,-37075.26776812791
202,-37076.78254031623
203,-37074.08840113193
204,-37072.02750932527
205,-37070.246831138764
206,-37070.76637035793
207,-37070.23822213683
208,-37071.63642526895
209,-37071.392741324
210,-37069.02258407052
211,-37068.86393387428
212,-37067.03031122771
213,-37065.10302140311
214,-37066.49045080876
215,-37067.05247053903
216,-37065.90971484419
217,-37064.5820304941
218,-37065.998539350796
219,-37070.33447082743
220,-37070.76985390102
221,-37067.66806552051
222,-37069.884614062306
223,-37070.303792131024
224,-37069.38140410277
225,-37069.47991635889
226,-37068.47467566398
227,-37070.716660591526
228,-37071.660899789335
229,-37074.107365586926
230,-37079.144366353095
231,-37081.73015421096
232,-37084.24304128972
233,-37083.44853714212
234,-37082.50727672738
235,-37082.91745670947
236,-37082.62848311235
237,-37080.296606279015
238,-37079.3627788133
239,-37079.97178660677
240,-37080.37460629247
241,-37082.533575503454
242,-37082.27777175236
243,-37081.496260504886
244,-37081.14440842768
245,-37081.37510934246
246,-37083.52008841811
247,-37083.31783015164
248,-37082.13124113963
249,-37080.17831782426
250,-37078.481834945305
251,-37079.16155883479
252,-37078.54025271367
253,-37080.52776233783
254,-37083.869685341604
255,-37084.23450052915
256,-37084.57814998541
257,-37085.58551818835
258,-37086.07230555907
259,-37086.2816789015
260,-37084.81138557829
261,-37082.625154177935
262,-37082.66064091778
263,-37084.639840455304
264,-37082.4778633084
265,-37084.70638920601
266,-37084.26795167716
267,-37083.995517515024
268,-37083.671362566325
269,-37082.734390646634
270,-37081.90935731107
271,-37079.73109802649
272,-37079.126201943
273,-37079.368902439994
274,-37079.206756284504
275,-37080.79466967687
276,-37080.2014515153
277,-37079.676868046336
278,-37079.60037302953
279,-37079.13902758912
280,-37079.98611033335
281,-37079.051943588245
282,-37078.49986054777
283,-37079.58808952263
284,-37078.99917330698
285,-37078.515431546075
286,-37078.096472884725
287,-37078.45881852304
288,-37079.49528839348
289,-37079.945358929595
290,-37079.731484166536
291,-37079.844616851784
292,-37079.99220983762
293,-37081.09969499052
294,-37081.32096247365
295,-37080.436496733986
296,-37080.256091171716
297,-37080.92267585345
298,-37083.02959184852
299,-37082.80949682418
300,-37083.1143286756
301,-37082.70010225109
302,-37082.32935537314
303,-37082.24780416992
304,-37081.63892615578
305,-37082.873235234365
306,-37083.90800314746
307,-37082.891905605466
308,-37082.80833254803
309,-37082.154870408645
310,-37081.67414782679
311,-37081.449954247866
312,-37080.71601967246
313,-37081.40688606609
314,-37081.687102118376
315,-37082.22260153993
316,-37082.12318181349
317,-37081.98585214532
318,-37083.166517860875
319,-37084.032013753684
320,-37084.13736282305
321,-37082.82170155958
322,-37081.64987738431
323,-37083.2052052557
324,-37081.79243670818
325,-37083.00203850039
326,-37082.6756204956
327,-37081.211874071894
328,-37080.55164352704
329,-37080.94534824266
330,-37080.59841118276
331,-37080.10446470526
332,-37080.181150110526
333,-37079.95785858209
334,-37080.54564294087
335,-37081.316212760445
336,-37080.75338390101
337,-37080.73354818445
338,-37079.35984947055
339,-37078.42046103725
340,-37078.3796056387
341,-37080.45827191764
342,-37080.66068559377
343,-37079.96024394333
344,-37079.53629153147
345,-37078.46669666142
346,-37078.031549408995
347,-37078.86030570717
348,-37078.6461432309
349,-37079.022822069404
350,-37080.47004379467
351,-37080.10729109164
352,-37079.8119193599
353,-37079.102353629256
354,-37079.02384427684
355,-37079.73450073281
356,-37080.13320462713
357,-37080.81344277509
358,-37080.85900780543
359,-37079.51833625635
360,-37078.61832118287
361,-37078.91004487338
362,-37079.531054218096
363,-37079.99671694354
364,-37079.93303238613
365,-37080.92576990824
366,-37081.22553252416
367,-37080.47432821774
368,-37080.92544925773
369,-37081.300061307484
370,-37081.03637456637
371,-37081.25925378542
372,-37082.53565536761
373,-37082.103579252034
374,-37081.702434503095
375,-37081.363273982824
376,-37081.776413716565
377,-37081.82940380223
378,-37081.524873088296
379,-37081.04992221447
380,-37080.99763115189
381,-37081.80163241236
382,-37081.53944608294
383,-37081.23435170283
384,-37081.64226358083
385,-37080.926657436685
386,-37080.974902304646
387,-37080.993096133505
388,-37080.569548010404
389,-37082.09519592545
390,-37081.52803072084
391,-37080.85609798683
392,-37080.09240854473
393,-37081.046165156724
394,-37081.445794740546
395,-37079.78040377241
396,-37079.73849196616
397,-37080.12550163863
398,-37080.942549619635
399,-37080.236234048076
400,-37079.85207700945
401,-37080.69890314868
402,-37081.432357562306
403,-37080.56704886703
404,-37079.35699104683
405,-37080.286382836464
406,-37081.014735116456
407,-37081.090848032574
408,-37081.150300119414
409,-37081.11880424021
410,-37080.79563260093
411,-37081.5243222073
412,-37080.91649252736
413,-37080.42109271556
414,-37080.445785336255
415,-37080.857091542355
416,-37080.40218511686
417,-37079.707616246655
418,-37078.48928367618
419,-37078.74653988878
420,-37079.15462591779
421,-37078.19991104755
422,-37078.70330365919
423,-37080.26330094472
424,-37080.88493925871
425,-37080.91896667911
426,-37080.62156504511
427,-37081.11691460232
428,-37081.31281998434
429,-37080.32374758697
430,-37080.60725692967
431,-37080.85638852068
432,-37079.83422082118
433,-37079.41428177416
434,-37080.48132786119
435,-37080.43726257845
436,-37079.92601521443
437,-37079.90113292909
438,-37079.42831102514
439,-37078.119129827
440,-37077.913356520075
441,-37080.2145234511
442,-37081.075847793174
443,-37080.63069966427
444,-37080.04147966749
445,-37079.16891229033
446,-37079.18044411668
447,-37079.23381607284
448,-37078.267976273615
449,-37078.203062471046
450,-37076.58187373744
451,-37076.30664623051
452,-37076.24761344218
453,-37075.98022384792
454,-37074.980500534264
455,-37075.755041180186
456,-37076.85704424642
457,-37078.05267854375
458,-37077.60746563139
459,-37076.303976353985
460,-37077.1847077466
461,-37077.71804582825
462,-37078.36681199768
463,-37077.48328065379
464,-37078.11539858143
465,-37078.26324645964
466,-37077.97808648625
467,-37077.085648239045
468,-37076.735197025315
469,-37078.44536892887
470,-37078.33569771607
471,-37077.809203014855
472,-37077.93108197797
473,-37077.45970243101
474,-37077.80121080191
475,-37077.33876255303
476,-37078.392348875284
477,-37079.408721594926
478,-37078.474040137495
479,-37076.81865760282
480,-37076.595377440186
481,-37076.11774314716
482,-37075.797669162035
483,-37077.15188243257
484,-37076.7261033175
485,-37076.50310615756
486,-37075.62715863326
487,-37075.98424173178
488,-37076.26600072112
489,-37076.959873929874
490,-37078.126149630865
491,-37078.70894846248
492,-37077.95956140613
493,-37078.30576333696
494,-37078.07189415228
495,-37078.00045718756
496,-37078.55501143593
497,-37077.437364425205
498,-37077.04183389153
499,-37078.05615097564
500,-37076.64462564288
501,-37075.33415801444
502,-37075.25436307415
503,-37076.76704120929
504,-37077.63117168501
505,-37077.557870818026
506,-37078.5735801445
507,-37078.44575722175
508,-37079.19590330927
509,-37079.53584221274
510,-37078.726893082414
511,-37079.14290692117
512,-37078.31416686719
513,-37078.70417059979
514,-37079.593758162606
515,-37080.22634712823
516,-37080.06872179327
517,-37080.291867009895
518,-37078.83567320178
519,-37079.28037736884
520,-37079.0858302978
521,-37079.366364823014
522,-37079.5499957798
523,-37080.073425828305
524,-37078.82467585423
525,-37078.185677601134
526,-37078.19244381976
527,-37078.09966567042
528,-37079.01091503671
529,-37079.257507879214
530,-37079.90967078439
531,-37079.64313210009
532,-37079.52440284413
533,-37079.839078071454
534,-37078.07822633727
535,-37078.18821484548
536,-37078.66041053275
537,-37078.15818793122
538,-37078.46491234616
539,-37079.12697320267
540,-37079.94660211007
541,-37079.24035224739
542,-37078.74600658567
543,-37080.04261352975
544,-37080.40059800799
545,-37079.595685563356
546,-37080.56279124429
547,-37081.03262309978
548,-37079.93087576585
549,-37078.75125043105
550,-37078.40597197019
551,-37079.035551769615
552,-37078.33055888805
553,-37077.794103366905
554,-37076.98697465358
555,-37078.08064310811
556,-37078.62533051138
557,-37078.15070987936
558,-37078.514977779705
559,-37078.93524301275
560,-37079.77018750869
561,-37079.11479193777
562,-37078.57969031696
563,-37079.54732169776
564,-37078.89373679434
565,-37078.73444434039
566,-37078.950626830854
567,-37078.79272653437
568,-37078.70122080963
569,-37079.60163842712
570,-37078.8016482584
571,-37078.72264505493
572,-37077.96212458747
573,-37078.30148381501
574,-37078.02601603353
575,-37078.22215164139
576,-37078.70314743096
577,-37078.13865417193
578,-37079.020669916375
579,-37079.362669876755
580,-37079.57475751806
581,-37079.51894539479
582,-37077.86866038514
583,-37077.67185843943
584,-37077.621687872794
585,-37077.54572554125
586,-37077.48392754354
587,-37077.25440921374
588,-37075.59359457282
589,-37076.576173670335
590,-37076.70132588207
591,-37076.88355302759
592,-37075.99346278758
593,-37074.74952814906
594,-37075.63198988276
595,-37078.38488289461
596,-37079.366674597295
597,-37079.16739424801
598,-37077.31897506475
599,-37077.616294088155
600,-37077.84551855022
601,-37077.72469109279
602,-37078.21101367456
603,-37078.46689775283
604,-37078.48258032693
605,-37076.375784736265
606,-37077.542770828135
607,-37078.47836819104
608,-37079.642048685666
609,-37079.52073702001
610,-37079.45767814275
611,-37078.87190324173
612,-37078.36586774123
613,-37077.122434884026
614,-37077.01360044841
615,-37077.05775873474
616,-37077.83891135295
617,-37077.52920299982
618,-37077.92061776599
619,-37079.456902828846
620,-37078.988423204544
621,-37078.058700168534
622,-37077.07887013439
623,-37078.1455863732
624,-37079.34457865801
625,-37078.65045920445
626,-37078.711513436734
627,-37079.32917651195
628,-37079.47506875682
629,-37077.57030084157
630,-37079.46658201302
631,-37079.73245091753
632,-37079.20424943592
633,-37079.25142548569
634,-37078.16984092818
635,-37076.956639591146
636,-37078.31711150634
637,-37078.12206152252
638,-37078.392070018264
639,-37078.44411044059
640,-37078.644766206555
641,-37076.482930643426
642,-37077.79136575621
643,-37078.905979675794
644,-37078.16212802339
645,-37077.81632225578
646,-37077.787907180704
647,-37079.3358572993
648,-37079.86713122303
649,-37079.42932013958
650,-37078.72700481385
651,-37078.379277798944
652,-37078.94515981291
653,-37078.546979566374
654,-37079.00301362049
655,-37079.2925412383
656,-37077.16365845199
657,-37075.75100901282
658,-37076.871601392115
659,-37076.61193966031
660,-37077.22374790645
661,-37077.888497158325
662,-37078.37172800521
663,-37077.988646976715
664,-37077.129788144535
665,-37077.09387684025
666,-37077.04983706352
667,-37078.44690519956
668,-37077.921798279865
669,-37075.58495891374
670,-37075.90925260723
671,-37076.403562700536
672,-37076.3027555234
673,-37076.59223814788
674,-37076.28323397139
675,-37076.37666251505
676,-37076.55590198178
677,-37077.26108539778
678,-37077.135252678825
679,-37078.36813424929
680,-37079.257058227675
681,-37079.642585607195
682,-37078.51655238556
683,-37077.8435226563
684,-37078.01673880944
685,-37078.24596134227
686,-37078.03373758472
687,-37078.0320273771
688,-37077.856164931865
689,-37077.34723232331
690,-37078.551619479076
691,-37077.64138888386
692,-37077.737261153175
693,-37077.64519375362
694,-37077.51225351031
695,-37077.383559861046
696,-37077.554123612805
697,-37076.4144120242
698,-37077.951535816326
699,-37078.89939716171
700,-37078.63418378231
701,-37079.59224338896
702,-37078.72440597774
703,-37077.23687408069
704,-37077.49274975639
705,-37078.82233173673
706,-37079.042517742375
707,-37078.58293434602
708,-37078.412792639276
709,-37077.78115618253
710,-37078.17555437019
711,-37079.01354421715
712,-37079.705308532444
713,-37079.30844504118
714,-37080.13049327186
715,-37079.04766882613
716,-37080.125633650896
717,-37079.997345066295
718,-37079.12782916815
719,-37079.29864189876
720,-37079.37556236336
721,-37079.48773760899
722,-37077.51119441564
723,-37077.3690199554
724,-37077.77770256651
725,-37078.67216938875
726,-37077.16159804733
727,-37077.556073914726
728,-37077.292274292544
729,-37076.51656214514
730,-37076.95883070903
731,-37076.779442583305
732,-37076.77492853221
733,-37077.621699827156
734,-37077.36832024919
735,-37076.38068105023
736,-37075.593028915595
737,-37076.10787154195
738,-37076.52865280459
739,-37077.194132896926
740,-37076.259822083404
741,-37075.75353500361
742,-37076.406145901354
743,-37076.81268291812
744,-37076.39353251209
745,-37076.204165966854
746,-37076.006065803565
747,-37077.178924996064
748,-37077.86381249391
749,-37078.69667068814
750,-37078.24340339682
751,-37076.719625894664
752,-37077.71486046577
753,-37077.726574305874
754,-37078.283217020595
755,-37078.19620544861
756,-37076.535342033734
757,-37078.1270506054
758,-37078.115371438296
759,-37077.44136811145
760,-37077.57362481323
761,-37078.423673450285
762,-37078.50102941247
763,-37078.037402901275
764,-37076.99045232036
765,-37077.989704754465
766,-37078.54812349944
767,-37078.80424924113
768,-37077.19486624654
769,-37076.395317165014
770,-37078.69569627547
771,-37077.85801544631
772,-37077.34595079976
773,-37077.54441791355
774,-37078.582033793966
775,-37077.6803491283
776,-37078.15473362382
777,-37078.41966762998
778,-37078.46212509405
779,-37078.04061835022
780,-37078.25916349913
781,-37076.62881755923
782,-37075.54869028072
783,-37075.46835138444
784,-37077.91459731026
785,-37077.9328957202
786,-37077.39741728353
787,-37077.27325441056
788,-37077.966409095694
789,-37078.38417272652
790,-37078.51522917558
791,-37077.40968925851
792,-37076.74635146979
793,-37077.50224015701
794,-37078.08252064073
795,-37078.411299968735
796,-37078.74206002865
797,-37079.017153760884
798,-37078.726036108856
799,-37077.87285525392
800,-37079.18042525063
801,-37079.79425987111
802,-37079.32936005946
803,-37079.67313178284
804,-37078.8045809258
805,-37077.67209833101
806,-37077.12221654157
807,-37077.885026869946
808,-37077.72456592705
809,-37078.19222659456
810,-37078.105732810545
811,-37077.28473919033
812,-37078.06287573372
813,-37078.22637979767
814,-37078.355704151036
815,-37077.391161141764
816,-37077.15023478817
817,-37077.83525550256
818,-37077.43974345258
819,-37077.18789279714
820,-37076.552898081965
821,-37077.53724001987
822,-37077.469151390316
823,-37077.99015605896
824,-37077.46031011747
825,-37077.357561915596
826,-37078.373836994644
827,-37078.71499075192
828,-37079.17590159959
829,-37078.514039449794
830,-37077.87474063534
831,-37078.768072409664
832,-37079.11151749236
833,-37077.964255647836
834,-37078.57801425351
835,-37078.08901650504
836,-37077.23149496792
837,-37076.71963433199
838,-37077.62604033929
839,-37078.83568438986
840,-37077.97880469363
841,-37079.56322379435
842,-37079.40575154023
843,-37079.38603880485
844,-37079.246408853294
845,-37078.42155943106
846,-37077.383580610316
847,-37077.71172258058
848,-37078.51381684009
849,-37078.921481333724
850,-37080.89568635669
851,-37079.981792078484
852,-37080.02246261624
853,-37079.18343532096
854,-37079.0052820617
855,-37078.72791765342
856,-37078.72515827016
857,-37077.494268042035
858,-37076.79210197544
859,-37076.77832804108
860,-37077.05082813572
861,-37076.215363623865
862,-37077.83274260254
863,-37077.26859785723
864,-37078.177571574255
865,-37077.55226942833
866,-37077.80959431429
867,-37077.72428293257
868,-37078.97321796311
869,-37078.5192417576
870,-37077.2025352782
871,-37079.29440673138
872,-37079.749019543044
873,-37079.30730562994
874,-37078.75810738585
875,-37077.866321398316
876,-37077.063860499824
877,-37075.66648837918
878,-37078.217962972296
879,-37078.41984426736
880,-37078.50408369014
881,-37078.62209504484
882,-37078.214966011714
883,-37078.46661061984
884,-37078.010241236785
885,-37078.34405525239
886,-37078.786088449386
887,-37079.89642694013
888,-37078.61621701148
889,-37077.98997978372
890,-37078.51229918284
891,-37078.702611208995
892,-37078.16869805658
893,-37077.48219064829
894,-37077.16173321049
895,-37077.34216795872
896,-37077.57749309694
897,-37078.41576344569
898,-37080.219703107534
899,-37079.55919450131
900,-37079.07659728224
901,-37079.19882658245
902,-37078.73217217584
903,-37078.7949860819
904,-37078.89605052512
905,-37079.35575988948
906,-37079.65432530645
907,-37080.01712602096
908,-37080.415840566275
909,-37080.410457315644
910,-37079.08914149324
911,-37079.04522663329
912,-37080.601308386744
913,-37080.408452047865
914,-37079.47491049707
915,-37080.61421783372
916,-37080.5575975139
917,-37080.70621611285
918,-37080.41763372103
919,-37079.45940194388
920,-37080.47420165061
921,-37079.14515536738
922,-37079.79520981036
923,-37079.72034867478
924,-37079.31711551466
925,-37079.111656367626
926,-37077.689558120226
927,-37077.19777597659
928,-37076.919629453965
929,-37076.89048246312
930,-37077.4231913325
931,-37078.9825509301
932,-37079.0253476174
933,-37077.5728315799
934,-37077.92628096708
935,-37077.324580763634
936,-37076.224383253495
937,-37076.75272213288
938,-37076.69329734035
939,-37077.787163873014
940,-37078.33761111047
941,-37078.56099327656
942,-37078.08718128567
943,-37077.31648272554
944,-37078.18377445911
945,-37078.12845156272
946,-37077.46330323659
947,-37077.57081413201
948,-37077.35766684802
949,-37076.98864688527
950,-37077.13952253308
951,-37077.30938535781
952,-37075.9329898237
953,-37075.44311514831
954,-37075.880435101564
955,-37077.317436696256
956,-37077.71283803424
957,-37077.78407394904
958,-37078.7906560824
959,-37078.62449226985
960,-37078.907009601084
961,-37078.32818836258
962,-37077.67195284177
963,-37078.27681638953
964,-37078.00873146923
965,-37076.152539337716
966,-37076.428862387904
967,-37078.331613700684
968,-37078.19021852737
969,-37076.89542692817
970,-37079.547559917555
971,-37080.44804100118
972,-37079.41978857203
973,-37078.84753042029
974,-37078.843112995484
975,-37078.2570945056
976,-37078.27539812378
977,-37077.95527840891
978,-37078.94086577408
979,-37078.48889456527
980,-37078.237870125304
981,-37078.37766812436
982,-37077.61289179297
983,-37078.05828525163
984,-37078.12467717675
985,-37077.9436183274
986,-37078.94994842873
987,-37079.427772080715
988,-37079.6038284206
989,-37077.931774620265
990,-37076.58825104865
991,-37077.92668681631
992,-37078.72938723482
993,-37079.52874102117
994,-37078.32959574402
995,-37077.670741883885
996,-37077.00431491535
997,-37077.12869322076
998,-37077.13366251116
999,-37078.29273310527


==> figures/data-rec/mcmc_losses/delicious_20_mcmc_losses.csv <==
steps/n,loss
0,-38956.02450907974
1,-38905.578302215145
2,-38789.4896893874
3,-38704.675602966934
4,-38624.83623858161
5,-38487.07639707087
6,-38396.42610418977
7,-38315.89847300103
8,-38221.54331524321
9,-38171.27739062358
10,-38115.868749799585
11,-38081.01346864714
12,-38034.73875412619
13,-37984.369688470666
14,-37933.6115784988
15,-37899.78072203102
16,-37902.45326556798
17,-37857.27545105456
18,-37802.71172876274
19,-37844.331800406726
20,-37782.46562703232
21,-37751.17659490351
22,-37753.07575769987
23,-37719.29973400509
24,-37722.21377584508
25,-37646.35143445505
26,-37627.251799208076
27,-37558.71225021564
28,-37570.21830483514
29,-37516.143314052
30,-37487.67965495485
31,-37483.278939410244
32,-37442.25376069175
33,-37432.57894695729
34,-37413.77089486327
35,-37365.47359941617
36,-37308.392488797916
37,-37285.11117086531
38,-37274.766679071225
39,-37282.883739794815
40,-37264.518844543156
41,-37300.15049734935
42,-37260.31473612951
43,-37256.49931941156
44,-37253.75887318323
45,-37235.63067292736
46,-37201.05112473681
47,-37178.18630574274
48,-37153.24456743629
49,-37125.598326792126
50,-37115.81554009994
51,-37103.33005197443
52,-37103.72228553624
53,-37110.400629124175
54,-37097.531682414796
55,-37061.056026530394
56,-37052.81952808097
57,-37044.97028169018
58,-37075.84172904308
59,-37049.78782028865
60,-37043.33502195329
61,-37066.17273116534
62,-37028.59803772148
63,-37005.24519364398
64,-36997.42409282804
65,-36998.33207137986
66,-36999.68899161707
67,-36997.86380124792
68,-36977.71289505204
69,-36956.94295795692
70,-36948.258136303375
71,-36932.340089918755
72,-36916.30578010199
73,-36922.74624972983
74,-36905.114440143676
75,-36898.86353197636
76,-36891.67060335596
77,-36886.33351731861
78,-36834.219673418986
79,-36766.418679790666
80,-36751.84824665292
81,-36748.978050512946
82,-36741.01590431203
83,-36731.85025109393
84,-36734.300224297716
85,-36735.18587240112
86,-36732.21382407738
87,-36728.94026036527
88,-36710.094278819866
89,-36715.59152714019
90,-36724.05255584243
91,-36725.57343204343
92,-36704.19693936228
93,-36705.56424200906
94,-36709.939798163876
95,-36701.68450634383
96,-36684.22466832498
97,-36695.07646364443
98,-36694.085313001735
99,-36686.825421171045
100,-36681.165429600245
101,-36676.58876492099
102,-36674.69409981772
103,-36682.996377060525
104,-36687.48075342543
105,-36678.23639798037
106,-36669.86518435397
107,-36668.39751953749
108,-36663.94021681799
109,-36645.99902636293
110,-36638.287768090704
111,-36641.917401133054
112,-36641.96720797888
113,-36635.72531090453
114,-36634.181335816735
115,-36614.58178888937
116,-36600.28282930969
117,-36598.480349263904
118,-36587.016532122296
119,-36583.788929744864
120,-36583.29818960627
121,-36561.79514090643
122,-36554.341146442355
123,-36554.12226072544
124,-36546.045972759275
125,-36532.34823906507
126,-36524.445758362825
127,-36522.138232996294
128,-36512.011796803396
129,-36503.92766636834
130,-36500.535584836165
131,-36499.32545194538
132,-36502.831096314534
133,-36500.88922369766
134,-36498.900936819715
135,-36496.77045438378
136,-36496.51268123879
137,-36492.330790052154
138,-36489.46079417433
139,-36487.82100074778
140,-36487.243349865115
141,-36485.70839433996
142,-36487.61018460669
143,-36482.72534244496
144,-36480.05012459963
145,-36483.4360992362
146,-36473.77610437913
147,-36452.705731830065
148,-36448.776080008254
149,-36447.38565303963
150,-36449.33799827258
151,-36443.41566597702
152,-36438.40969180442
153,-36433.55193523384
154,-36438.146964219166
155,-36442.88301482423
156,-36436.09181991041
157,-36434.40446324389
158,-36433.795757848915
159,-36435.35085376471
160,-36432.00560802933
161,-36433.12674658989
162,-36436.52295061413
163,-36435.2297837797
164,-36421.10911469381
165,-36408.140160492
166,-36411.024789573574
167,-36410.69900516955
168,-36409.28445204157
169,-36406.91400233612
170,-36403.05106949963
171,-36399.04534191577
172,-36396.106920956074
173,-36392.40615969935
174,-36390.65838831062
175,-36389.4755272864
176,-36387.65829272528
177,-36388.98328342022
178,-36388.81201672317
179,-36385.99535873274
180,-36389.010702764186
181,-36391.29079929344
182,-36388.73490081696
183,-36385.40179851108
184,-36384.6373215207
185,-36384.369635130075
186,-36381.52324265883
187,-36378.07116148102
188,-36379.21493771197
189,-36380.16365299452
190,-36376.15585145491
191,-36377.56518514431
192,-36379.56806642149
193,-36380.16350576703
194,-36377.64790898983
195,-36376.51200207858
196,-36377.84780528145
197,-36378.39410875822
198,-36379.028106325844
199,-36376.555621114145
200,-36374.37841401075
201,-36371.957786801235
202,-36374.49472330652
203,-36376.177518928525
204,-36377.35746231552
205,-36377.45322733272
206,-36374.06880094673
207,-36372.10342822052
208,-36372.63395862862
209,-36375.46774319598
210,-36376.83683061986
211,-36376.633163968116
212,-36378.90351149678
213,-36376.005809890645
214,-36381.11880036598
215,-36383.8771618348
216,-36384.12672428044
217,-36383.51740084831
218,-36381.33521935459
219,-36378.815823454635
220,-36379.760571435734
221,-36380.45655063318
222,-36380.73120000639
223,-36380.07538053949
224,-36381.66275994028
225,-36384.50673310698
226,-36386.34716123278
227,-36387.32903534523
228,-36386.4281005993
229,-36386.310643580415
230,-36384.39746962514
231,-36385.706781893554
232,-36387.23431033268
233,-36387.637783999526
234,-36385.14769281181
235,-36384.71653329607
236,-36382.561544012126
237,-36381.80591219913
238,-36380.74557745781
239,-36381.662712476704
240,-36382.57104021715
241,-36383.46099165569
242,-36384.57795902325
243,-36386.007435049614
244,-36385.21030779854
245,-36386.90406606267
246,-36388.3357053477
247,-36389.745043457995
248,-36390.11937256347
249,-36387.02261154894
250,-36385.00392914235
251,-36386.423560497686
252,-36387.72047933097
253,-36385.96274539937
254,-36385.47196335416
255,-36387.66424711715
256,-36388.273649312534
257,-36387.861848740686
258,-36386.55185131048
259,-36386.954050558896
260,-36385.57305894743
261,-36385.04297710342
262,-36383.636400082134
263,-36381.8790276268
264,-36380.10253584053
265,-36381.45579535942
266,-36382.86993725968
267,-36383.62966217484
268,-36382.3779800377
269,-36382.399510691
270,-36380.85353420826
271,-36378.03631390865
272,-36377.5363656138
273,-36379.29873042211
274,-36377.302300802774
275,-36377.534002455024
276,-36380.33998529391
277,-36378.73851502759
278,-36378.68022336532
279,-36379.68989000457
280,-36380.57507446323
281,-36381.334305735705
282,-36380.99162756093
283,-36380.435469259384
284,-36381.03642515328
285,-36381.93341654046
286,-36382.44807393943
287,-36381.65193509426
288,-36382.425219566496
289,-36382.24537285129
290,-36382.47735011492
291,-36380.45051573985
292,-36381.32540496838
293,-36382.57357722341
294,-36383.18454418206
295,-36383.78158019436
296,-36381.32748684201
297,-36381.40363266994
298,-36382.01060506253
299,-36379.84687692381
300,-36379.907590097544
301,-36379.643755344485
302,-36381.00771501859
303,-36381.62272446043
304,-36380.106388524524
305,-36380.44742243094
306,-36379.703566167096
307,-36379.390229843666
308,-36378.35582495785
309,-36378.38640272294
310,-36379.51003148907
311,-36381.74471111944
312,-36380.089352393436
313,-36379.6760991673
314,-36379.903523126115
315,-36381.541090499115
316,-36380.59339057017
317,-36377.39781324261
318,-36376.733209209306
319,-36377.331158784975
320,-36376.87783923328
321,-36377.21650027019
322,-36378.24396169212
323,-36379.27784718998
324,-36382.605483978405
325,-36383.362587248834
326,-36382.25640670708
327,-36382.10116841215
328,-36379.99088336062
329,-36379.19349108945
330,-36379.818030656934
331,-36379.202194465994
332,-36380.07138786622
333,-36378.737234664106
334,-36380.54249018571
335,-36379.41110586478
336,-36378.61579418683
337,-36378.34149533309
338,-36378.97359445492
339,-36379.34701122663
340,-36378.73862567859
341,-36379.009722583054
342,-36379.65188495103
343,-36379.74560791272
344,-36379.052010184874
345,-36377.335901529186
346,-36376.891247982945
347,-36377.08600767032
348,-36376.83419466987
349,-36378.1091599365
350,-36377.28096058629
351,-36376.50118655807
352,-36378.71036144342
353,-36378.99806096583
354,-36378.99794591499
355,-36377.96114578125
356,-36377.54581621119
357,-36376.673020101145
358,-36376.986049826904
359,-36377.9141810323
360,-36376.55905065971
361,-36376.54100064852
362,-36376.58000396952
363,-36376.972008786855
364,-36378.77293548852
365,-36379.02421750807
366,-36379.682843189716
367,-36380.03206682413
368,-36381.2713189601
369,-36380.95933342287
370,-36377.95049472924
371,-36377.2384395764
372,-36376.99888359216
373,-36374.960839759886
374,-36373.562335083254
375,-36374.57629208251
376,-36374.478419565276
377,-36377.44384783897
378,-36379.09130636619
379,-36376.565368878015
380,-36375.905964200414
381,-36376.050051855505
382,-36377.09868826571
383,-36378.01339763584
384,-36377.92205526597
385,-36377.491769196946
386,-36375.310334020854
387,-36375.50922961806
388,-36378.69868058871
389,-36378.889158343576
390,-36377.02173177655
391,-36378.05185525778
392,-36379.42150239993
393,-36380.17667757212
394,-36377.716701877376
395,-36376.922993864355
396,-36378.05356272059
397,-36377.794881277165
398,-36375.63303984046
399,-36379.097090329764
400,-36379.34615693661
401,-36376.906110861026
402,-36378.32645500727
403,-36378.754902312125
404,-36377.42388368773
405,-36377.91552993451
406,-36377.338424683076
407,-36379.0114146544
408,-36379.808191629345
409,-36378.68639013805
410,-36378.489754183734
411,-36379.93772827152
412,-36379.79665842208
413,-36379.16481497738
414,-36379.897077869326
415,-36381.20034391146
416,-36379.81145930501
417,-36379.453586808144
418,-36379.34760328073
419,-36379.53703644261
420,-36378.671365069764
421,-36378.78236461236
422,-36378.64195965834
423,-36377.99604986115
424,-36377.4872089305
425,-36380.04965755786
426,-36378.61012045554
427,-36379.99598273814
428,-36379.44720956325
429,-36377.05982535035
430,-36376.74193250283
431,-36376.40724857044
432,-36376.21817373421
433,-36376.88455446673
434,-36379.704800305226
435,-36380.22151838443
436,-36381.5466572371
437,-36380.111687736004
438,-36378.62497272404
439,-36377.632212619734
440,-36377.28172680483
441,-36378.551087075095
442,-36379.035787022665
443,-36380.14178462059
444,-36379.49568430608
445,-36379.112850909936
446,-36381.34078315031
447,-36381.04551246482
448,-36381.886026818705
449,-36380.47456718397
450,-36379.30972345911
451,-36378.84279350463
452,-36381.81472186894
453,-36383.41857586035
454,-36383.00006974127
455,-36381.44713796767
456,-36378.95231664847
457,-36378.14859695677
458,-36379.58586399078
459,-36381.3789245605
460,-36381.20503227522
461,-36382.78318049923
462,-36382.00502507706
463,-36382.29851525211
464,-36380.61313059872
465,-36379.869380520824
466,-36380.72778597559
467,-36381.92435680148
468,-36383.083782267226
469,-36382.944374012004
470,-36381.485078464226
471,-36382.15087748079
472,-36384.313442563114
473,-36384.37894994941
474,-36383.9112613278
475,-36382.50654444286
476,-36380.41889808316
477,-36379.60476159371
478,-36377.62790484905
479,-36377.03524869432
480,-36378.55018436504
481,-36380.30496336267
482,-36379.30625696672
483,-36380.15710088924
484,-36382.82326180382
485,-36384.98543314702
486,-36385.432923363456
487,-36386.11425233831
488,-36382.52965449383
489,-36382.83458151183
490,-36385.05860024097
491,-36385.56648635443
492,-36387.1325751817
493,-36388.35237088657
494,-36386.79956603676
495,-36386.23801012114
496,-36383.62328210534
497,-36382.88602107531
498,-36382.85293193851
499,-36382.13136863144
500,-36382.057982363964
501,-36381.709487743945
502,-36381.43266276918
503,-36380.44705260242
504,-36378.57430398762
505,-36380.48056328545
506,-36380.74504115355
507,-36380.764899774615
508,-36381.412073715735
509,-36382.5193764963
510,-36384.247835887916
511,-36383.08886705098
512,-36382.97007512661
513,-36382.79127418825
514,-36380.866341826026
515,-36382.616470053974
516,-36382.78730142449
517,-36383.07919896754
518,-36383.80349349333
519,-36383.22768878351
520,-36383.308565943975
521,-36383.37910271145
522,-36383.70238438125
523,-36383.801352464434
524,-36385.01308466518
525,-36383.8537382698
526,-36384.21364798092
527,-36384.763328132845
528,-36385.42614143579
529,-36384.57285705618
530,-36384.6029956014
531,-36385.11062103282
532,-36384.77171335024
533,-36385.600060640514
534,-36384.02588905138
535,-36385.65642043842
536,-36385.00133260093
537,-36385.342043275705
538,-36385.15786270517
539,-36386.07185551425
540,-36385.28460578203
541,-36386.26721667062
542,-36386.536703106205
543,-36386.06285851997
544,-36386.601610415564
545,-36385.89592651913
546,-36384.97807632445
547,-36386.96922956229
548,-36387.09701399835
549,-36386.795357767725
550,-36385.64615368589
551,-36384.739727852066
552,-36385.89996504265
553,-36385.93734467971
554,-36384.97438502562
555,-36381.25477546698
556,-36380.3680733889
557,-36381.0895296682
558,-36381.73019522508
559,-36380.28143224538
560,-36379.9358493307
561,-36380.1978582664
562,-36380.55934952851
563,-36382.228163741485
564,-36383.43030682175
565,-36385.90657003713
566,-36386.03602466137
567,-36385.77268678571
568,-36385.70547172246
569,-36383.81228949509
570,-36383.71979996647
571,-36387.01102526549
572,-36388.206355853275
573,-36387.94139225568
574,-36384.893375330634
575,-36385.18211087358
576,-36387.47196386337
577,-36383.83122050793
578,-36381.537319140196
579,-36381.37612450948
580,-36382.34782121502
581,-36383.33504409411
582,-36383.396525393
583,-36383.612604915856
584,-36385.289746151764
585,-36384.36747475744
586,-36384.5263634904
587,-36385.22540362493
588,-36385.8000046642
589,-36386.069916758795
590,-36385.40717120587
591,-36385.01298101028
592,-36385.768954898485
593,-36384.76643217433
594,-36384.081073347494
595,-36384.4332474329
596,-36382.480306378755
597,-36382.443355867035
598,-36383.55128480531
599,-36384.77447095851
600,-36384.66883179149
601,-36382.65343157323
602,-36382.85385739958
603,-36384.10130359586
604,-36384.155883985426
605,-36382.864603635906
606,-36383.40947146841
607,-36386.23822607108
608,-36385.1924283588
609,-36384.10361714255
610,-36384.340011642234
611,-36384.57484534624
612,-36385.913752789114
613,-36386.919729118454
614,-36384.45632596792
615,-36384.654960016866
616,-36384.548107152375
617,-36385.51331631451
618,-36386.789425356226
619,-36386.580384429035
620,-36386.37210097269
621,-36384.79207112336
622,-36382.97924313612
623,-36383.10875460312
624,-36382.57893678342
625,-36382.83469548086
626,-36385.19072292104
627,-36385.57749782446
628,-36385.42104057829
629,-36386.74585394702
630,-36385.15131698186
631,-36384.183914853
632,-36383.36448361539
633,-36384.79609353291
634,-36383.06201830512
635,-36384.760659177926
636,-36384.42896265315
637,-36383.1060893563
638,-36382.49390093541
639,-36381.88012355157
640,-36380.3361341459
641,-36382.59697051009
642,-36383.92952974752
643,-36381.576980661426
644,-36381.760931952114
645,-36381.31889010907
646,-36383.290703362894
647,-36383.719212484546
648,-36384.1532788121
649,-36383.874933014326
650,-36383.966976441814
651,-36384.282359345125
652,-36384.068719689596
653,-36383.546358671105
654,-36383.206821486405
655,-36384.78913689902
656,-36383.20636017805
657,-36384.663980644684
658,-36384.96104287984
659,-36386.16828454386
660,-36383.494994270244
661,-36384.22926014252
662,-36386.124597646776
663,-36386.534920913975
664,-36384.88952277394
665,-36385.618061359135
666,-36387.0019395999
667,-36385.726949334705
668,-36385.51425425295
669,-36385.26677718236
670,-36385.4865728329
671,-36385.33442122905
672,-36386.15974158889
673,-36386.278455891144
674,-36388.461482584
675,-36389.24857781629
676,-36387.70684884519
677,-36386.94726570465
678,-36386.981452411404
679,-36384.7479573185
680,-36384.379354132885
681,-36383.97047207986
682,-36382.52717457941
683,-36381.63991805549
684,-36382.494617464
685,-36383.99763006426
686,-36383.35540100777
687,-36384.33249813407
688,-36382.9107377798
689,-36382.73104877336
690,-36383.57916814927
691,-36383.574305650225
692,-36382.90784794682
693,-36381.56873362532
694,-36383.299337786826
695,-36383.646581365356
696,-36382.630643068806
697,-36385.349363505244
698,-36385.780277135316
699,-36384.962764649536
700,-36383.80913942851
701,-36384.13474914364
702,-36386.45557299324
703,-36384.71882967571
704,-36383.517814267005
705,-36385.47976074586
706,-36385.49284048956
707,-36385.00774937352
708,-36386.41929946127
709,-36385.59149525838
710,-36382.6177621419
711,-36382.937182469934
712,-36384.077979619455
713,-36384.92483736979
714,-36384.05816591583
715,-36384.70249142349
716,-36384.2985914786
717,-36385.87609147657
718,-36384.71865514329
719,-36384.23331055631
720,-36385.24025035452
721,-36385.90535337633
722,-36387.17073348086
723,-36385.304172260585
724,-36383.549961215445
725,-36386.94703055659
726,-36386.89493365427
727,-36388.30931703
728,-36389.7990120788
729,-36388.0790752171
730,-36384.482481345134
731,-36386.19628211602
732,-36385.61955911381
733,-36384.81439715024
734,-36384.411887175615
735,-36386.19474075581
736,-36385.0531161561
737,-36385.48480582802
738,-36386.26774274509
739,-36383.094976176784
740,-36383.69642313705
741,-36382.52675329753
742,-36382.803722145705
743,-36380.74724195065
744,-36382.96753312393
745,-36383.31686938816
746,-36382.93481427833
747,-36384.40661591148
748,-36383.06832638634
749,-36383.07335799275
750,-36382.08030764363
751,-36380.67071243689
752,-36381.62137792171
753,-36383.294623873226
754,-36383.63455820668
755,-36384.29324950366
756,-36382.91672651715
757,-36380.902979420964
758,-36382.49894321801
759,-36382.17297718285
760,-36383.08461093076
761,-36383.64571537664
762,-36385.004179241856
763,-36384.09791009771
764,-36383.356952056965
765,-36381.5231289016
766,-36379.81528454193
767,-36381.621034159514
768,-36381.18821553429
769,-36381.29692473914
770,-36381.05608747578
771,-36383.23902752355
772,-36385.62134231205
773,-36387.186742003636
774,-36385.283894524175
775,-36383.40547936594
776,-36384.19957161821
777,-36385.843627428745
778,-36386.19805540032
779,-36385.2858775824
780,-36386.34102440217
781,-36386.20989635482
782,-36383.42939026359
783,-36383.664405125724
784,-36385.11188722483
785,-36383.26244523441
786,-36383.902109603805
787,-36385.63002293566
788,-36385.19765580106
789,-36383.73965132889
790,-36384.301253852966
791,-36385.13879381458
792,-36385.41321475605
793,-36383.20954595954
794,-36382.030025960725
795,-36381.99611119406
796,-36383.51625949391
797,-36383.94322234353
798,-36384.21905358772
799,-36382.614643015804
800,-36381.9874841563
801,-36382.255195429476
802,-36382.02598455169
803,-36383.25516665836
804,-36383.935238649174
805,-36383.882150218335
806,-36384.44035570617
807,-36382.98034352918
808,-36382.963252127876
809,-36384.80808071844
810,-36384.10783709874
811,-36382.53502754692
812,-36381.88823696597
813,-36381.14128802825
814,-36381.87273675241
815,-36382.07487597472
816,-36384.0607602304
817,-36382.908932771024
818,-36381.330911963065
819,-36381.64226579471
820,-36382.04231954177
821,-36383.30912484523
822,-36383.346686543395
823,-36382.38769957211
824,-36384.59524624523
825,-36385.59003780601
826,-36383.334393735124
827,-36383.77422117157
828,-36381.9561274441
829,-36380.30903995279
830,-36378.918011276306
831,-36379.189548718525
832,-36378.784546079776
833,-36380.30928099262
834,-36381.2481588465
835,-36381.91635368159
836,-36381.88784171784
837,-36382.278888875815
838,-36380.648278949346
839,-36378.3740068951
840,-36377.80706203706
841,-36379.42734981469
842,-36381.89897001546
843,-36381.179513715404
844,-36382.82269370482
845,-36383.312199377055
846,-36382.272870965615
847,-36383.84335054681
848,-36385.17285384324
849,-36384.096281202605
850,-36382.42760006826
851,-36382.613624468744
852,-36382.291702962655
853,-36383.643967829914
854,-36386.06772095401
855,-36386.68389316585
856,-36386.42941325913
857,-36387.372126898066
858,-36387.14939412206
859,-36383.82521385539
860,-36384.41525266543
861,-36383.83995861945
862,-36383.096386855024
863,-36383.15042367084
864,-36383.97278340048
865,-36382.186983389474
866,-36383.2671290222
867,-36384.24115850706
868,-36382.91934241033
869,-36382.96785380123
870,-36381.78079930916
871,-36382.28570013165
872,-36383.77020449572
873,-36383.155322787876
874,-36383.99116300348
875,-36385.47911344806
876,-36383.080512517474
877,-36384.79237416438
878,-36381.92591894691
879,-36380.85334423022
880,-36382.14505544055
881,-36383.21973867292
882,-36381.704977412344
883,-36381.99213667138
884,-36382.9543513018
885,-36383.0434168113
886,-36380.98075657518
887,-36383.90745611224
888,-36383.64173462866
889,-36383.51732191593
890,-36383.968550989026
891,-36385.22558291136
892,-36385.48975334457
893,-36385.65650898513
894,-36386.39356439661
895,-36386.889148336246
896,-36386.655744392454
897,-36384.90100133742
898,-36382.427894877124
899,-36383.19600202139
900,-36383.8134934136
901,-36386.16094562473
902,-36383.74473022829
903,-36382.70921856104
904,-36382.93659633237
905,-36381.23239152
906,-36381.15003572426
907,-36379.837993166955
908,-36380.24313928805
909,-36380.5624600738
910,-36380.36236734381
911,-36379.169319019464
912,-36379.1970807107
913,-36379.91769674592
914,-36381.29239388779
915,-36381.705868490106
916,-36382.367008712456
917,-36381.35194666533
918,-36380.10882068812
919,-36378.49082775244
920,-36379.32011419442
921,-36378.87442237524
922,-36379.48990193887
923,-36379.60012331612
924,-36380.495817937786
925,-36381.88009005658
926,-36381.96212211969
927,-36380.846100435614
928,-36381.01042295525
929,-36382.41423674246
930,-36382.995426752386
931,-36383.8488955817
932,-36384.59021582146
933,-36383.753142348614
934,-36384.16174999627
935,-36383.913208402
936,-36383.342362989366
937,-36382.04678894398
938,-36382.52368886418
939,-36383.33056799546
940,-36384.90207233912
941,-36385.37156332002
942,-36383.152046285526
943,-36381.45956113859
944,-36381.18946103351
945,-36381.062850024864
946,-36380.54249214036
947,-36380.556069928454
948,-36381.55765615059
949,-36381.1906344854
950,-36383.760022046816
951,-36381.55296877519
952,-36380.55589911162
953,-36381.81823114893
954,-36382.989853791434
955,-36381.34914378918
956,-36381.74369658555
957,-36381.26545258818
958,-36383.185354466936
959,-36382.92996409188
960,-36383.57415033716
961,-36381.24926261596
962,-36382.0558649779
963,-36384.102238730244
964,-36385.805121493606
965,-36384.21073936691
966,-36384.707269925355
967,-36385.04074082709
968,-36385.50924145307
969,-36385.095918031104
970,-36383.85039683556
971,-36382.37891677142
972,-36381.589940092716
973,-36380.42090958483
974,-36382.97578198648
975,-36381.56523915868
976,-36379.86314510279
977,-36381.41655225855
978,-36380.78924591542
979,-36379.58932558913
980,-36378.641570601016
981,-36380.49096922919
982,-36381.838557688476
983,-36381.62766044171
984,-36383.070901199004
985,-36384.710080221135
986,-36384.74468251879
987,-36381.37307711775
988,-36379.52324797826
989,-36380.904974084195
990,-36380.64025600776
991,-36381.814654185895
992,-36383.98930959585
993,-36383.40787143357
994,-36382.44785459915
995,-36382.85223327987
996,-36383.68919288831
997,-36382.58833442015
998,-36381.983961888676
999,-36383.06467291235


==> figures/data-rec/mcmc_losses/douban_05_mcmc_losses.csv <==
steps/n,loss
0,-152408.22255660404
1,-152245.71726468753
2,-151909.69983903217
3,-151564.58560232644
4,-151125.9145170174
5,-150329.458079017
6,-149810.77598287215
7,-149066.16795466613
8,-148294.15612666897
9,-147432.29289266554
10,-146778.60901830322
11,-146423.81935117047
12,-146104.71486414367
13,-146184.43847594794
14,-145697.74053087537
15,-145613.4868026495
16,-145463.5477966411
17,-145293.40440745052
18,-145026.79489751373
19,-144091.2710442313
20,-143575.09350083832
21,-143413.09060840172
22,-143436.97528270163
23,-143385.08688914377
24,-143239.7372632588
25,-143230.614755483
26,-142975.48922865724
27,-142995.10789322507
28,-142910.93644124054
29,-142694.63432568577
30,-142254.99413447693
31,-141972.2877746737
32,-142133.63256679993
33,-142212.81972012672
34,-142074.37323864026
35,-141965.93790219314
36,-141819.2046352439
37,-141636.38547981347
38,-141376.61442092457
39,-141048.77576663796
40,-140904.74255708832
41,-140768.45242270295
42,-140496.82576416424
43,-140459.0120936375
44,-140102.5554530226
45,-139924.1716256505
46,-139859.12203716623
47,-139666.35835189212
48,-139618.41293120134
49,-139575.77725491158
50,-139496.365790009
51,-139424.39176516683
52,-139318.70141514082
53,-139113.57703414795
54,-138965.60309200536
55,-138903.0783077687
56,-138935.58398240907
57,-139009.14316097967
58,-138849.99678289593
59,-138707.18852785797
60,-138821.8957766893
61,-138721.68177029557
62,-138534.42400898837
63,-138241.435224033
64,-138130.90557354133
65,-138052.132431836
66,-137901.43642414216
67,-137807.0620799532
68,-137733.42460022971
69,-137690.43246132473
70,-137544.0112525003
71,-137403.7719391644
72,-137338.35735654013
73,-137211.4901108331
74,-136927.416851835
75,-136872.27483178477
76,-136846.82321897917
77,-136804.8395414329
78,-136696.1540431694
79,-136763.68119356854
80,-136684.37761415695
81,-136602.40551952386
82,-136694.92820127952
83,-136826.15699272265
84,-136782.26973490822
85,-136571.0734557811
86,-136323.30438586551
87,-136369.87087482592
88,-136505.072559464
89,-136465.2816577341
90,-136473.05506602346
91,-136526.28168078786
92,-136500.59672611716
93,-136547.74712355723
94,-136374.47553900236
95,-136284.79066558738
96,-136227.59478022347
97,-136103.05479751533
98,-136046.55701298936
99,-135960.4841606122
100,-135934.18238821946
101,-135872.7834020384
102,-135931.3545541911
103,-135978.939651732
104,-135633.53757224482
105,-135578.1265596228
106,-135672.3380208848
107,-135745.15377307494
108,-135669.97063022308
109,-135606.90133173182
110,-135561.9479988394
111,-135489.952755436
112,-135367.06612713222
113,-135286.8225026593
114,-135257.51180790746
115,-135168.42478954626
116,-135187.05449734497
117,-135231.0218198299
118,-135201.45504337433
119,-135162.86186752457
120,-135148.34338268038
121,-135110.03354420274
122,-134991.89144914848
123,-134961.8815655185
124,-135002.95035116118
125,-134924.06161051645
126,-134920.20429196281
127,-134864.88491700313
128,-134917.5087683113
129,-134953.20603248966
130,-134727.07953132674
131,-134659.96336683337
132,-134633.80091912372
133,-134655.27838989953
134,-134696.96837592393
135,-134658.38464250253
136,-134676.45436239484
137,-134651.49897589852
138,-134590.5697403215
139,-134591.29845470545
140,-134580.9984534515
141,-134578.8913581454
142,-134576.78946662543
143,-134610.1550023986
144,-134574.70173915382
145,-134547.28699254533
146,-134519.57650267397
147,-134484.859989006
148,-134472.32744272376
149,-134427.14447510787
150,-134433.60470103007
151,-134461.35085411367
152,-134440.10347592732
153,-134395.08634129853
154,-134368.91651041716
155,-134270.4260098475
156,-134237.36245534805
157,-134238.1826493556
158,-134282.3980190333
159,-134197.82455294605
160,-134183.15407276334
161,-134187.81987857955
162,-134208.3991355301
163,-134202.87692413022
164,-134176.9669241278
165,-134183.22537739252
166,-134144.64891203507
167,-134155.34755936632
168,-134169.40124978087
169,-134176.5328091867
170,-134188.40038915307
171,-134192.09963796858
172,-134212.69474797096
173,-134218.14276515643
174,-134105.15749610384
175,-134023.90322416736
176,-134031.9222254743
177,-134046.18655970666
178,-134036.02407231726
179,-134009.29940185495
180,-133971.70594952942
181,-133999.58528302843
182,-133987.69805424102
183,-133955.5196764051
184,-133949.3170591038
185,-133956.72896281158
186,-133943.0888331965
187,-133926.6199444944
188,-133898.06732607892
189,-133893.11773705232
190,-133883.78309036052
191,-133867.2332803168
192,-133876.99260486796
193,-133866.311912177
194,-133865.59924589537
195,-133849.28743646469
196,-133802.609360195
197,-133800.5890896855
198,-133761.35379111167
199,-133737.57849029716
200,-133739.22556393195
201,-133736.75615769048
202,-133740.98692423452
203,-133739.60621003297
204,-133725.0742752388
205,-133722.66165201986
206,-133723.12036405544
207,-133712.76027710398
208,-133707.33430156353
209,-133714.22478934337
210,-133704.42862718704
211,-133708.09128641683
212,-133700.27546228337
213,-133695.4349229404
214,-133703.3811650888
215,-133712.65911532714
216,-133763.29639027026
217,-133803.10753554513
218,-133730.9823550272
219,-133707.92937684868
220,-133676.3410616393
221,-133668.47195004695
222,-133672.669391584
223,-133657.1666135159
224,-133654.6754227105
225,-133653.56136518772
226,-133655.85538687787
227,-133649.4619588711
228,-133651.86767298286
229,-133657.70092440012
230,-133660.71622495292
231,-133662.29442392546
232,-133664.87313555833
233,-133655.80982117212
234,-133635.51807487608
235,-133634.86638008017
236,-133628.70765678387
237,-133601.8661557254
238,-133610.198892419
239,-133614.24620274355
240,-133622.35674303153
241,-133620.4604882023
242,-133604.50388322474
243,-133602.8341888746
244,-133597.3040671858
245,-133590.0552375278
246,-133589.03669613894
247,-133574.12357412084
248,-133563.46540189857
249,-133572.39269979394
250,-133585.10317301992
251,-133585.73171496467
252,-133574.60517075934
253,-133555.5159716836
254,-133551.52546692188
255,-133546.95151537756
256,-133541.5737108661
257,-133541.78400455936
258,-133540.70789657516
259,-133536.87738407892
260,-133545.2207624019
261,-133556.67873042618
262,-133550.34997142645
263,-133550.84383216727
264,-133564.76807857212
265,-133569.34910402124
266,-133569.17596056848
267,-133570.64133483986
268,-133567.10366841484
269,-133571.77186910927
270,-133570.58387629368
271,-133575.12597554567
272,-133552.80391914686
273,-133540.0805696291
274,-133530.9774954176
275,-133539.73064205848
276,-133533.91895870824
277,-133531.64494250435
278,-133534.39914095667
279,-133525.10484949124
280,-133524.9533975235
281,-133526.44200738636
282,-133531.1604700618
283,-133526.49843912272
284,-133535.49158529096
285,-133540.5513568401
286,-133530.5515842679
287,-133525.34067656373
288,-133531.70003504714
289,-133528.169686431
290,-133524.52360527392
291,-133534.7858144182
292,-133532.61139269135
293,-133532.54585962815
294,-133538.84319563312
295,-133543.11993604392
296,-133547.31854217712
297,-133545.0245408776
298,-133542.06916021553
299,-133540.26869884244
300,-133538.26887095708
301,-133538.998493574
302,-133539.57963783658
303,-133541.14833677054
304,-133541.59732834809
305,-133544.0099068511
306,-133545.93787584457
307,-133546.69805343414
308,-133548.55425404012
309,-133549.79347210238
310,-133555.95948554168
311,-133562.0286129998
312,-133558.41468943688
313,-133551.91763124164
314,-133550.63816350885
315,-133546.85267161808
316,-133544.708982475
317,-133547.92284216065
318,-133545.97220329547
319,-133550.22018396013
320,-133567.33842357364
321,-133566.54128508747
322,-133569.9451878418
323,-133568.78299842586
324,-133569.31350534325
325,-133566.04522009092
326,-133568.02692245852
327,-133573.25751377578
328,-133572.64865018692
329,-133569.99232420712
330,-133564.4888232654
331,-133562.82297683152
332,-133562.04954635553
333,-133562.6680502322
334,-133566.24243619005
335,-133561.91173937373
336,-133559.9429098173
337,-133559.50576328483
338,-133558.88728546436
339,-133559.99176665713
340,-133563.0945987092
341,-133563.45686852265
342,-133560.40366428884
343,-133559.2454435043
344,-133555.25141931942
345,-133552.72953576568
346,-133553.05676263792
347,-133551.01254690962
348,-133552.0126807164
349,-133551.6447412516
350,-133554.41080179036
351,-133561.08226717348
352,-133563.4927473911
353,-133559.2713969717
354,-133556.8767762119
355,-133554.9989409831
356,-133556.36804617333
357,-133557.6408772724
358,-133553.8042254802
359,-133551.95377593505
360,-133549.37753708725
361,-133553.35687223036
362,-133556.14251446383
363,-133557.75746293797
364,-133557.8990793321
365,-133557.37275773988
366,-133556.21480043896
367,-133556.33305258004
368,-133557.557410167
369,-133557.74282191868
370,-133558.26111991642
371,-133556.71472795765
372,-133554.9330704732
373,-133553.85070471215
374,-133554.59252476136
375,-133555.08740801812
376,-133555.76818913186
377,-133555.72923226331
378,-133554.50355492978
379,-133555.32315576987
380,-133555.87336547222
381,-133555.92101849298
382,-133555.71368799888
383,-133556.01042151984
384,-133556.25916074272
385,-133557.339424781
386,-133558.33015054968
387,-133559.8202958416
388,-133559.155559457
389,-133558.17112950532
390,-133558.91557286415
391,-133560.17107411247
392,-133561.5637062234
393,-133562.05296498872
394,-133560.5370055603
395,-133560.2452822903
396,-133560.937208026
397,-133561.27173897464
398,-133560.91253568578
399,-133560.41828424315
400,-133558.5162316001
401,-133557.95994640965
402,-133558.52749914193
403,-133557.06019869004
404,-133557.44825511277
405,-133559.38452476656
406,-133558.19863256742
407,-133558.6772061655
408,-133558.83136824827
409,-133558.81673197274
410,-133559.89083359696
411,-133560.4496659135
412,-133559.98309389004
413,-133559.59600533242
414,-133559.66938627575
415,-133559.6032369678
416,-133560.19957455364
417,-133559.46884389062
418,-133559.30762045208
419,-133558.7978669687
420,-133558.95836428614
421,-133559.30050545876
422,-133559.60726281346
423,-133560.52739877463
424,-133559.98506368432
425,-133559.5766692816
426,-133559.53728593996
427,-133559.56432353263
428,-133559.795402678
429,-133559.57875648502
430,-133559.31323446136
431,-133558.7596216133
432,-133559.6423156451
433,-133559.6574825884
434,-133559.32758115028
435,-133559.2000354229
436,-133560.17842706744
437,-133559.65171471072
438,-133559.9250468202
439,-133560.232720269
440,-133560.57986019863
441,-133560.6047981545
442,-133560.59610390288
443,-133559.61585100132
444,-133558.91580530367
445,-133558.7719876484
446,-133559.45406905733
447,-133558.71287266773
448,-133561.14462669435
449,-133561.2016858752
450,-133558.92837903652
451,-133560.07524177435
452,-133560.39086678313
453,-133560.23027519014
454,-133559.45846615155
455,-133559.29901979282
456,-133559.97399616803
457,-133560.90609753574
458,-133560.37416840543
459,-133560.40651905994
460,-133560.8018334317
461,-133559.40949809385
462,-133558.71592651616
463,-133558.16901233702
464,-133558.55107026626
465,-133558.2626703048
466,-133559.81185679353
467,-133558.39310885916
468,-133559.14998385834
469,-133560.02093143904
470,-133560.92560159467
471,-133560.97716336237
472,-133561.22103358398
473,-133560.72376534672
474,-133560.09798112352
475,-133559.68121475828
476,-133559.93175513076
477,-133559.07085606013
478,-133558.6558644184
479,-133559.97401345504
480,-133560.3469761688
481,-133559.54389801624
482,-133560.28608122744
483,-133560.59862451057
484,-133560.45862884176
485,-133559.4762714208
486,-133560.40711392777
487,-133559.20736548377
488,-133558.38871818545
489,-133560.15146364155
490,-133560.62726913355
491,-133559.44445596347
492,-133558.28233167465
493,-133558.39156081085
494,-133560.38097549792
495,-133560.28921470064
496,-133559.36738966452
497,-133558.66910672
498,-133559.8337225983
499,-133560.9971550537
500,-133561.30087366537
501,-133561.90508700008
502,-133561.5775637319
503,-133561.33090620267
504,-133559.6394297425
505,-133558.31274200897
506,-133558.5064263242
507,-133558.46629001063
508,-133559.01382946866
509,-133558.47062725123
510,-133558.73859079962
511,-133558.88656425916
512,-133558.56462655036
513,-133559.19224185386
514,-133560.42977420305
515,-133560.19105046373
516,-133560.12248953126
517,-133558.9415500032
518,-133559.25115227347
519,-133558.49067079695
520,-133558.60358342054
521,-133558.55922643666
522,-133559.5010315717
523,-133558.9892377777
524,-133559.64851514893
525,-133559.71347083937
526,-133560.39295305603
527,-133559.84674856547
528,-133559.22162497742
529,-133558.1260303941
530,-133558.50010500354
531,-133559.3721880932
532,-133558.7514201577
533,-133558.20470901873
534,-133558.30397681287
535,-133558.11328404734
536,-133557.8542938192
537,-133559.08072675954
538,-133559.66592610776
539,-133558.89217283472
540,-133559.1226032208
541,-133559.72477684476
542,-133559.07391196367
543,-133558.74220715914
544,-133559.57140463276
545,-133559.36169556822
546,-133560.1601231702
547,-133559.57495950404
548,-133559.21594798844
549,-133559.15026846624
550,-133559.3798757821
551,-133559.29406164144
552,-133558.38662459282
553,-133558.79502420296
554,-133558.33117237932
555,-133558.03013463097
556,-133558.50774544926
557,-133559.22048588668
558,-133559.7676688542
559,-133560.27108494495
560,-133560.01633667975
561,-133560.05009825563
562,-133559.99775356537
563,-133559.72382966772
564,-133560.6714895382
565,-133560.51805310452
566,-133560.75485935475
567,-133560.6582019998
568,-133560.54915103223
569,-133559.5863959409
570,-133560.03707184177
571,-133560.0768845033
572,-133559.53287401894
573,-133560.20471036964
574,-133560.73627756047
575,-133559.81236026462
576,-133558.84213119381
577,-133559.30814559892
578,-133560.16243949288
579,-133560.7822994539
580,-133559.95502792188
581,-133559.4217082952
582,-133559.04066772055
583,-133558.28018835635
584,-133558.61751534906
585,-133558.17880900385
586,-133558.06040031946
587,-133559.62550364804
588,-133560.15176960675
589,-133560.42261364238
590,-133560.4252973296
591,-133558.490416216
592,-133559.18388674167
593,-133559.45837379468
594,-133560.70553556364
595,-133560.75001026667
596,-133559.5423648722
597,-133559.556187004
598,-133559.0890251108
599,-133557.95052597806
600,-133558.67435282771
601,-133559.4539495459
602,-133559.62201612312
603,-133559.73625437374
604,-133559.2521524027
605,-133558.67868087205
606,-133559.38032172289
607,-133559.43252291932
608,-133560.20492838824
609,-133559.4863299473
610,-133559.80764528038
611,-133558.55650097874
612,-133559.05257680928
613,-133559.0481711896
614,-133559.2450670745
615,-133558.50320354637
616,-133558.13548388908
617,-133558.5716926776
618,-133558.6102631021
619,-133558.6099803504
620,-133560.15819927878
621,-133559.25433493036
622,-133559.57227077583
623,-133559.4231521739
624,-133559.19054264086
625,-133558.62922519777
626,-133558.59373486592
627,-133558.97332791358
628,-133558.9997906611
629,-133559.55761730447
630,-133559.1369773314
631,-133559.2022974303
632,-133558.82390662248
633,-133560.25305054086
634,-133560.38282985368
635,-133560.03604895007
636,-133560.86614396735
637,-133560.14033526543
638,-133559.63194573825
639,-133559.18310056592
640,-133559.27945822894
641,-133559.41379202524
642,-133559.1629957395
643,-133558.69621257044
644,-133558.62495300244
645,-133559.22915706725
646,-133559.13179206496
647,-133557.83520175205
648,-133556.94789242858
649,-133557.1465724863
650,-133558.24567775938
651,-133557.35529826305
652,-133558.77946027173
653,-133558.91770555492
654,-133558.89520676082
655,-133559.3124390435
656,-133559.7142788418
657,-133559.50150795418
658,-133560.50655129456
659,-133560.84160156173
660,-133560.02790128347
661,-133559.4379538716
662,-133559.33705475883
663,-133558.17443852912
664,-133558.73031501283
665,-133558.91161187866
666,-133559.08606157318
667,-133559.62294867955
668,-133560.1162500623
669,-133559.54957292727
670,-133558.8701761197
671,-133559.0356557112
672,-133559.15524517398
673,-133558.80234743658
674,-133558.52768214527
675,-133558.12688597597
676,-133558.56381845844
677,-133559.18112844246
678,-133559.6495423202
679,-133559.24642933387
680,-133560.30041420268
681,-133559.52161526863
682,-133558.41494337466
683,-133558.3693340774
684,-133558.31064355292
685,-133558.06696436866
686,-133558.30305643432
687,-133558.6815363532
688,-133558.8874399654
689,-133559.81299000414
690,-133558.5532420608
691,-133559.13083049856
692,-133559.51769030278
693,-133559.54507405832
694,-133558.93114550886
695,-133559.72703771983
696,-133559.66737491637
697,-133558.00774229472
698,-133557.22840707982
699,-133558.0534721015
700,-133558.7277010146
701,-133558.42257920746
702,-133558.454900659
703,-133558.81239189228
704,-133558.76520544547
705,-133559.77155575785
706,-133559.3868766498
707,-133557.9035660986
708,-133558.37517259497
709,-133558.6991083869
710,-133559.28782849843
711,-133559.0477846383
712,-133559.6464230762
713,-133558.7192031896
714,-133558.43676196452
715,-133559.07006610866
716,-133559.7448471177
717,-133560.5560253979
718,-133561.52219046417
719,-133560.5813260587
720,-133559.46339247073
721,-133559.85775803987
722,-133560.60282028097
723,-133559.23981064692
724,-133558.7776065524
725,-133559.509350113
726,-133560.54182597966
727,-133560.20945643898
728,-133560.67120161702
729,-133560.31801699608
730,-133559.82606153702
731,-133559.0462818564
732,-133560.00546659136
733,-133559.21079880363
734,-133559.3086844841
735,-133559.35342903587
736,-133559.01861979446
737,-133559.32763548638
738,-133558.8892679936
739,-133559.05022707945
740,-133559.4744598574
741,-133560.15698258113
742,-133559.97028405764
743,-133560.09731274506
744,-133560.5991967346
745,-133559.8658558375
746,-133560.6282949957
747,-133560.10163975728
748,-133559.78640967904
749,-133559.96417893347
750,-133560.63712972536
751,-133561.1824301521
752,-133561.12523729727
753,-133562.22422962953
754,-133560.79346786422
755,-133560.7048071874
756,-133560.34767626028
757,-133559.68004303914
758,-133559.3122107557
759,-133559.50332456562
760,-133559.8568301364
761,-133560.17286605574
762,-133558.4139860909
763,-133558.4947316456
764,-133559.42849213717
765,-133559.17520748274
766,-133558.679252757
767,-133559.1106762134
768,-133559.38887732354
769,-133559.16337911945
770,-133559.61600055994
771,-133560.0192403706
772,-133559.83409032162
773,-133559.01917120925
774,-133559.20767354086
775,-133560.01306163118
776,-133559.22047583785
777,-133559.23459326912
778,-133558.35652213742
779,-133558.4319026287
780,-133558.2672055724
781,-133558.5597103352
782,-133558.57775844084
783,-133558.83075344306
784,-133560.418232212
785,-133560.0337574862
786,-133558.50643297844
787,-133559.40408457612
788,-133559.11006429093
789,-133559.53762832607
790,-133560.85827214754
791,-133560.90099214923
792,-133560.13686111895
793,-133559.42738896515
794,-133558.53177262354
795,-133558.81470407156
796,-133559.41728926744
797,-133559.90254577267
798,-133559.57303952993
799,-133559.01716334102
800,-133559.93314833072
801,-133560.44981246543
802,-133560.25529459023
803,-133559.40405483777
804,-133559.83070216802
805,-133559.55452997924
806,-133560.53009671677
807,-133560.47601643088
808,-133560.31303583973
809,-133558.94355554177
810,-133559.11311025676
811,-133561.1524469597
812,-133560.8854633655
813,-133560.55147920837
814,-133560.7526487842
815,-133560.5175257517
816,-133559.8887178432
817,-133560.35853488775
818,-133559.6222887007
819,-133559.70621269615
820,-133559.68334794085
821,-133559.2520956905
822,-133559.56060490743
823,-133559.4366175824
824,-133559.4115968484
825,-133559.2979930204
826,-133559.27841341463
827,-133559.80069735047
828,-133559.34062653905
829,-133558.84712942885
830,-133557.9430289734
831,-133560.22298761687
832,-133559.8462677695
833,-133559.3189261822
834,-133559.74359783516
835,-133559.98530425137
836,-133559.5277368193
837,-133560.5177159879
838,-133560.28357101532
839,-133561.3469036491
840,-133560.50826418237
841,-133560.73033235926
842,-133560.64474218522
843,-133560.5959589136
844,-133560.9371007994
845,-133560.64410141174
846,-133560.64614871008
847,-133559.6415603951
848,-133559.06901907502
849,-133558.98434050256
850,-133559.8334609502
851,-133559.038863441
852,-133559.4437411161
853,-133558.68973446815
854,-133560.37815253137
855,-133560.68940756112
856,-133559.34081175114
857,-133559.60145835666
858,-133559.60966401635
859,-133559.7705688744
860,-133559.04250087496
861,-133559.42236632266
862,-133560.27474914733
863,-133560.11378825034
864,-133559.07481391
865,-133558.33058269243
866,-133558.3968802417
867,-133559.31267958967
868,-133557.66805471387
869,-133556.84428238508
870,-133557.28521132283
871,-133559.01391345452
872,-133559.60457216058
873,-133560.0022770477
874,-133559.90157579843
875,-133559.52915843515
876,-133559.1193923587
877,-133559.26308617924
878,-133558.3945225791
879,-133557.23259244117
880,-133557.65573742733
881,-133557.84388475303
882,-133558.36137088435
883,-133558.96604822928
884,-133558.98327333535
885,-133558.17672470995
886,-133557.76228539617
887,-133558.9441611402
888,-133559.77164855957
889,-133558.82483809118
890,-133558.8132802084
891,-133560.1136220272
892,-133560.39072731615
893,-133559.72661885733
894,-133560.50359739215
895,-133559.8592153444
896,-133559.233200205
897,-133560.14368127484
898,-133559.37177579803
899,-133558.8793911317
900,-133558.43815070658
901,-133559.08656615712
902,-133559.3412584099
903,-133559.18484869573
904,-133558.36008298813
905,-133557.89135333773
906,-133558.01658814485
907,-133558.11278139282
908,-133558.05891538243
909,-133559.24802150647
910,-133558.2604745302
911,-133557.83214161362
912,-133560.2761183882
913,-133560.68302976785
914,-133559.80785095642
915,-133558.8854331618
916,-133558.93473714803
917,-133559.25023984074
918,-133560.0555654195
919,-133560.79839217447
920,-133560.16169077155
921,-133560.66577885608
922,-133559.84888556984
923,-133559.39810611925
924,-133559.41785204565
925,-133559.64266463972
926,-133558.29989232993
927,-133558.6139965785
928,-133558.86480713214
929,-133558.2798974916
930,-133558.31342375348
931,-133558.8584804259
932,-133558.64587417734
933,-133560.23985568288
934,-133560.98822727476
935,-133560.54428463473
936,-133560.17431087446
937,-133560.91059495072
938,-133561.501643445
939,-133561.02593204885
940,-133559.1263950231
941,-133558.22014392435
942,-133559.4278191669
943,-133560.38671547896
944,-133559.8241979959
945,-133560.08269336412
946,-133559.64959025104
947,-133559.42674598892
948,-133560.12594145673
949,-133560.46169672866
950,-133561.25240331236
951,-133560.75023509274
952,-133560.33849034723
953,-133560.5512432381
954,-133560.2711294141
955,-133560.3580678991
956,-133560.3145336003
957,-133560.6247768997
958,-133561.14112235082
959,-133560.9384422603
960,-133561.37003479223
961,-133560.6482595716
962,-133560.74230724698
963,-133560.00116873998
964,-133559.93610720377
965,-133559.38789207133
966,-133561.17757235473
967,-133560.99420179075
968,-133562.02345681287
969,-133560.85197633115
970,-133561.05029612334
971,-133561.018449569
972,-133561.14123090223
973,-133560.5760759399
974,-133560.29899538946
975,-133560.6167433605
976,-133560.60538099502
977,-133561.80341414557
978,-133560.70526756835
979,-133560.46877573224
980,-133560.5373981362
981,-133560.22310495886
982,-133559.71370631928
983,-133560.15957611153
984,-133560.4803893294
985,-133560.5654545011
986,-133561.3623210854
987,-133561.8087051663
988,-133559.2260221663
989,-133559.29465160836
990,-133559.9951336191
991,-133559.21318492293
992,-133558.7056222449
993,-133559.35060891218
994,-133558.77295150488
995,-133558.6594338457
996,-133559.3349955212
997,-133559.71401104427
998,-133559.80689014433
999,-133560.71484064375


==> figures/data-rec/mcmc_losses/douban_10_mcmc_losses.csv <==
steps/n,loss
0,-152411.55097154435
1,-152320.03619004038
2,-151970.22226237704
3,-151602.3387351038
4,-150653.0541541898
5,-149738.26195841448
6,-148700.5329170141
7,-148034.21118496594
8,-147699.6909496624
9,-147141.27059370585
10,-146537.3680684891
11,-146157.5363688152
12,-145948.12647569328
13,-145776.75547647028
14,-145493.11089201405
15,-144898.4356895194
16,-144242.01611754578
17,-144069.64808428916
18,-143775.83622971308
19,-143418.03537118944
20,-143050.95638510076
21,-142905.09221985462
22,-142525.96047701963
23,-142355.47250558
24,-142140.04291334003
25,-141776.6845690174
26,-141604.11231520862
27,-141327.91452108647
28,-141210.25922600823
29,-141048.2197360029
30,-140614.96417162905
31,-140337.06103559543
32,-140030.81604413877
33,-139772.62791823733
34,-139655.09687021535
35,-139294.4462883499
36,-139108.6360203171
37,-139197.51072860413
38,-139085.05522597724
39,-138761.45398172401
40,-138345.53681227137
41,-138236.39198256758
42,-137987.70464473957
43,-137788.3682400297
44,-137457.99195312898
45,-137223.40427090236
46,-137011.55589649087
47,-137014.48734167428
48,-137077.86520693853
49,-136906.8964377595
50,-136824.81952515696
51,-136704.92444010012
52,-136642.60162733795
53,-136376.01130731354
54,-136369.45838941325
55,-136274.29182791847
56,-136092.03406978532
57,-135794.08548113724
58,-135689.65071479732
59,-135762.76583763797
60,-135635.41017352958
61,-135149.45563363985
62,-135019.0308478542
63,-134952.21467204456
64,-135002.37984084483
65,-134902.470921355
66,-134581.78841997188
67,-134408.7533953743
68,-134312.5869530853
69,-134317.11963857056
70,-134227.36323688354
71,-134071.5957455307
72,-133869.4844743142
73,-133802.67074555036
74,-133702.88483529497
75,-133663.83277473343
76,-133582.15996651258
77,-133532.04179991817
78,-133507.28435038123
79,-133410.4056247236
80,-133335.20622720686
81,-133293.195576916
82,-133209.4894547905
83,-133177.53212981197
84,-133218.98313832213
85,-133093.2779823656
86,-133037.0832546609
87,-132961.27270087998
88,-132968.26174378756
89,-132935.77913703432
90,-132929.13611747525
91,-132880.54453403357
92,-132827.84984828893
93,-132775.75118285432
94,-132820.6802672379
95,-132763.5439597356
96,-132667.1287179934
97,-132640.3186172213
98,-132621.4018038965
99,-132622.2685380328
100,-132585.1442343413
101,-132641.16199719097
102,-132578.83925603898
103,-132514.8546680389
104,-132446.8524963771
105,-132395.51987614992
106,-132352.61155422372
107,-132293.00928332415
108,-132328.376114664
109,-132291.99239911055
110,-132208.01961915853
111,-132191.7079488338
112,-132175.3031497584
113,-132142.6638651418
114,-132103.40717671113
115,-131991.97133007995
116,-131906.72695972314
117,-131793.53214657283
118,-131782.92878557797
119,-131771.774763032
120,-131762.59919231245
121,-131762.27907629052
122,-131761.31525407624
123,-131711.67448274736
124,-131678.05465544132
125,-131583.6021895179
126,-131561.65225747065
127,-131491.4402800028
128,-131340.9739454497
129,-131309.39094125043
130,-131309.42716087823
131,-131289.4876691408
132,-131304.25622748863
133,-131293.35563149423
134,-131308.37494718915
135,-131309.02188887066
136,-131338.55551890732
137,-131352.4027987254
138,-131341.48004885053
139,-131323.996875869
140,-131308.49874968527
141,-131300.8044711275
142,-131284.82875221773
143,-131301.5531779417
144,-131268.3402103137
145,-131241.61798874167
146,-131190.37257420796
147,-131179.4836397179
148,-131165.73422576662
149,-131169.17926954952
150,-131197.3717651781
151,-131195.66468215795
152,-131136.8011784101
153,-131097.54784993303
154,-131076.61864326868
155,-131075.10706330012
156,-131084.67934118872
157,-131067.90681026269
158,-131058.2833251149
159,-131028.49879187607
160,-131029.10579181039
161,-131008.33624360299
162,-131007.32569000905
163,-131010.81897816306
164,-131027.89840936204
165,-131020.14699165737
166,-131027.23771527466
167,-131010.54405874049
168,-130973.1603830594
169,-130977.76293665165
170,-130974.8266006857
171,-130964.56554897843
172,-130945.97131208431
173,-130922.53876561142
174,-130904.57694809927
175,-130896.58455994396
176,-130888.1856037461
177,-130868.34393573004
178,-130859.78089033911
179,-130855.86628732228
180,-130862.21903270198
181,-130855.11899903369
182,-130854.65509299978
183,-130881.24519423486
184,-130892.7224507759
185,-130893.84098594947
186,-130892.60639975125
187,-130895.40774853242
188,-130869.39696339413
189,-130857.29605996251
190,-130836.00269637676
191,-130823.53100779263
192,-130815.91543014093
193,-130808.73948202403
194,-130809.3611572163
195,-130809.49176926725
196,-130801.73590583979
197,-130795.28621807862
198,-130774.61251436359
199,-130771.585169488
200,-130765.06362904308
201,-130761.09260475734
202,-130761.5434824968
203,-130758.1785094686
204,-130764.37403765522
205,-130760.13692314817
206,-130661.04464633319
207,-130641.25966048831
208,-130630.37365986503
209,-130622.81713943018
210,-130630.92645286831
211,-130640.39779476183
212,-130623.60197630682
213,-130607.16118841806
214,-130595.66263553515
215,-130584.83739419945
216,-130584.77463956644
217,-130590.81828903568
218,-130579.67029475159
219,-130579.68697294717
220,-130572.82018215091
221,-130566.36045750494
222,-130561.57659672416
223,-130568.49748343011
224,-130574.3116965705
225,-130567.33381686205
226,-130575.83185264809
227,-130573.02666055296
228,-130571.12178347108
229,-130568.65792585451
230,-130552.94686544155
231,-130545.56683930969
232,-130547.88533093929
233,-130550.9628288946
234,-130549.16494974824
235,-130552.94443811444
236,-130553.62217222278
237,-130557.34648545492
238,-130557.47939429442
239,-130557.98617772825
240,-130562.20718016356
241,-130549.33150919036
242,-130540.71641675971
243,-130536.9966242076
244,-130536.65294928964
245,-130536.4601852015
246,-130535.58683614938
247,-130535.81384543817
248,-130538.13072937568
249,-130536.37912719129
250,-130540.77919530854
251,-130540.15924926521
252,-130545.57387019158
253,-130549.71251036198
254,-130558.58973688829
255,-130560.65870754936
256,-130566.8108265187
257,-130559.49462827272
258,-130552.84793001786
259,-130547.56814525758
260,-130544.13833739502
261,-130542.31244202923
262,-130545.15938883142
263,-130543.7366466313
264,-130548.23357869314
265,-130548.18413289504
266,-130543.99158226764
267,-130539.57461602299
268,-130542.48757526153
269,-130548.4451690374
270,-130545.59609685125
271,-130537.36131246215
272,-130535.56244763975
273,-130534.84282070909
274,-130532.9046332848
275,-130533.72583688509
276,-130527.18340058514
277,-130532.01232157969
278,-130535.35042641433
279,-130536.96040549668
280,-130531.88787321794
281,-130530.89292612171
282,-130533.91148375286
283,-130535.35248189572
284,-130533.03159009422
285,-130530.1288061278
286,-130531.52596030118
287,-130527.48261813905
288,-130525.86065446652
289,-130523.92201051762
290,-130522.1873910407
291,-130520.94662222812
292,-130523.34455209253
293,-130521.8256719928
294,-130519.76080289116
295,-130519.12355162314
296,-130517.47114443436
297,-130518.28558940164
298,-130520.49083236222
299,-130521.68697597807
300,-130519.55455359521
301,-130518.92152056083
302,-130522.41562844897
303,-130522.08275193782
304,-130520.75464723408
305,-130520.30391902769
306,-130520.75114970403
307,-130521.71795936735
308,-130518.86210964865
309,-130515.8647930191
310,-130519.1403276703
311,-130520.54182316223
312,-130520.601960816
313,-130518.72033644782
314,-130519.33877255238
315,-130516.77454123349
316,-130517.40599220336
317,-130517.80707684603
318,-130515.1976757211
319,-130516.50695910977
320,-130513.68169966678
321,-130510.4541271882
322,-130511.3712377098
323,-130513.53669091701
324,-130515.73237925056
325,-130515.53166734266
326,-130516.55463223618
327,-130514.98368011383
328,-130514.87056282484
329,-130513.73072481413
330,-130514.43738245616
331,-130517.12045740125
332,-130517.59019904057
333,-130520.04511196235
334,-130521.67272232063
335,-130522.40322005247
336,-130522.60083172453
337,-130524.05979134038
338,-130522.64152073636
339,-130523.52502685032
340,-130520.50223611077
341,-130521.21507930783
342,-130522.32945369805
343,-130522.77252775307
344,-130522.99867224664
345,-130523.6584204912
346,-130522.75508300214
347,-130521.57883176336
348,-130521.55310014517
349,-130522.80152420158
350,-130523.49088510398
351,-130523.60758704072
352,-130522.58261489772
353,-130522.55881402585
354,-130523.41239286195
355,-130523.76821579279
356,-130525.79293256067
357,-130525.30545143507
358,-130524.6804268608
359,-130526.03003218814
360,-130526.25227648279
361,-130525.45823066156
362,-130526.33217859993
363,-130526.50830185713
364,-130527.29085004212
365,-130525.96877136978
366,-130525.12010261054
367,-130525.96505591554
368,-130526.61604803365
369,-130526.65193029946
370,-130524.99992093323
371,-130525.76002112398
372,-130526.19570360042
373,-130527.16959110166
374,-130528.06445730643
375,-130528.12885632762
376,-130526.56863068657
377,-130525.64831191255
378,-130527.20605393397
379,-130526.75914196456
380,-130528.48079515302
381,-130527.02189632964
382,-130527.78690738486
383,-130527.14311425743
384,-130525.76520325096
385,-130525.85150204379
386,-130524.83281859176
387,-130524.38135468635
388,-130524.79528419075
389,-130524.48868371283
390,-130521.84993598146
391,-130522.94319710287
392,-130523.68083371992
393,-130522.98608536074
394,-130522.46524184421
395,-130523.59723437716
396,-130523.77938330574
397,-130523.53986280579
398,-130523.53104436617
399,-130523.65190282011
400,-130525.80792573394
401,-130525.7644407436
402,-130523.86437947529
403,-130523.22607563635
404,-130523.18471077477
405,-130523.06595385185
406,-130523.15214010763
407,-130524.54520090239
408,-130523.73238823147
409,-130524.21030085927
410,-130524.81596459118
411,-130521.99451165154
412,-130521.49234322626
413,-130521.6070551792
414,-130522.14484983271
415,-130521.22181397112
416,-130521.82912478676
417,-130522.13061012955
418,-130523.59933170647
419,-130524.47029552718
420,-130523.0947938722
421,-130524.53867613863
422,-130525.57158071882
423,-130524.50411461327
424,-130523.99035199087
425,-130523.37779346266
426,-130522.39716949004
427,-130524.22834449146
428,-130523.7270185812
429,-130522.2402038412
430,-130521.13224534961
431,-130520.22377337745
432,-130521.39398277247
433,-130523.66647079638
434,-130524.83125113117
435,-130523.80246252162
436,-130521.43843825487
437,-130519.62552467074
438,-130520.36565850594
439,-130519.50843531328
440,-130519.47906963929
441,-130518.35247580515
442,-130520.80690417405
443,-130521.015538916
444,-130519.80213004221
445,-130520.77068566598
446,-130520.5496275853
447,-130521.53382469722
448,-130520.66740151716
449,-130520.09898634652
450,-130520.75525990041
451,-130520.36981869394
452,-130519.65926555115
453,-130520.43861569205
454,-130520.409106919
455,-130520.07991712062
456,-130519.9443341071
457,-130518.91126320216
458,-130519.3447475955
459,-130518.71587363396
460,-130519.89031056086
461,-130521.62434873747
462,-130521.8586976578
463,-130519.62727617621
464,-130520.72095000031
465,-130521.55528199294
466,-130522.67688866695
467,-130522.48511736476
468,-130522.20041465866
469,-130520.45621761798
470,-130519.51322542145
471,-130518.66699909623
472,-130519.07814539391
473,-130520.78949441882
474,-130520.88700957643
475,-130520.58273724084
476,-130520.3145985785
477,-130522.42392347724
478,-130522.0256323215
479,-130522.2040111591
480,-130521.50114174
481,-130522.8225807439
482,-130523.2581036185
483,-130522.47156879278
484,-130522.07435888593
485,-130521.22646926601
486,-130519.75409219782
487,-130520.97558863022
488,-130521.53814914273
489,-130522.79841992159
490,-130522.91423085623
491,-130522.00605974304
492,-130521.59766015172
493,-130519.79185947552
494,-130519.56355252357
495,-130520.61522696546
496,-130520.7328805338
497,-130520.15474868307
498,-130521.32420091213
499,-130522.32390053003
500,-130521.58174706608
501,-130520.13770384488
502,-130522.43414356622
503,-130523.31203833876
504,-130522.14039760636
505,-130523.21748524923
506,-130521.81880638767
507,-130521.92814648506
508,-130519.06004700816
509,-130519.21991226527
510,-130519.1609692065
511,-130518.86859030138
512,-130518.98590315142
513,-130518.81401276602
514,-130519.2038001738
515,-130519.04919856778
516,-130520.11230900735
517,-130519.42411637082
518,-130518.928263934
519,-130520.7140233156
520,-130520.92722540913
521,-130520.16421524587
522,-130520.12636070444
523,-130518.74986214867
524,-130519.01204758222
525,-130521.19497863839
526,-130522.00819861625
527,-130521.64160512315
528,-130521.85159543582
529,-130521.24446331915
530,-130522.03907663905
531,-130522.99683054976
532,-130521.79118230709
533,-130521.56805031355
534,-130522.06695332927
535,-130522.45182492574
536,-130522.20926069586
537,-130522.51276113832
538,-130523.73180195181
539,-130522.06940406958
540,-130521.18902976578
541,-130521.65828925639
542,-130521.98550931967
543,-130522.5112847224
544,-130522.35965734738
545,-130521.8930219776
546,-130522.60671312733
547,-130523.22223522267
548,-130523.34722094887
549,-130521.1989737193
550,-130520.21201058912
551,-130521.16459997365
552,-130521.56929163773
553,-130520.82825478476
554,-130520.84648499782
555,-130522.1149238936
556,-130523.28510641416
557,-130521.26272182087
558,-130519.97320827961
559,-130520.0625782479
560,-130520.97384570367
561,-130520.27785911478
562,-130520.01122805344
563,-130520.91239888263
564,-130522.1767767704
565,-130522.3230016136
566,-130522.17682184852
567,-130521.68987503045
568,-130521.4708561317
569,-130520.6510287985
570,-130522.09421117743
571,-130522.8215002895
572,-130523.4189078945
573,-130523.07772900254
574,-130522.84558121293
575,-130523.39780172343
576,-130523.24397506981
577,-130523.50365147769
578,-130522.95340371011
579,-130523.20519039975
580,-130521.7341570967
581,-130521.70640603587
582,-130522.00149867353
583,-130522.31879299862
584,-130522.84044498626
585,-130523.40704860103
586,-130523.89614245889
587,-130523.51310967194
588,-130523.83724106164
589,-130523.05820691348
590,-130521.40199726108
591,-130521.18353572326
592,-130522.42340180845
593,-130523.14421565816
594,-130522.76065420928
595,-130521.46247073551
596,-130521.45700886592
597,-130521.62291133059
598,-130522.43056918423
599,-130522.30699543425
600,-130522.75558396475
601,-130521.90718668746
602,-130523.13199752937
603,-130522.2212614871
604,-130522.05931601927
605,-130523.27850919198
606,-130523.8602428381
607,-130524.11484617229
608,-130524.14317831564
609,-130523.58793996194
610,-130522.75181445766
611,-130521.82409617615
612,-130521.27451914611
613,-130521.05836082679
614,-130522.69106824131
615,-130521.91561426395
616,-130522.22994461251
617,-130522.69766925236
618,-130523.55142445714
619,-130522.98999903083
620,-130523.05360335817
621,-130522.69402190934
622,-130521.38325444056
623,-130520.1667730347
624,-130521.4475189119
625,-130523.63011183454
626,-130521.5774603779
627,-130523.138933404
628,-130521.72237066078
629,-130521.66355387676
630,-130520.8598551862
631,-130521.12841626974
632,-130521.00114491476
633,-130519.82645862376
634,-130519.57185423102
635,-130521.3231941695
636,-130523.00000181216
637,-130521.65988678193
638,-130520.81207304189
639,-130521.91825653012
640,-130521.4024571517
641,-130521.32388240391
642,-130521.8734686855
643,-130521.7928391025
644,-130519.83424079476
645,-130518.76537737026
646,-130520.5575076844
647,-130522.18164760753
648,-130521.15843704242
649,-130520.86417637621
650,-130522.12000552818
651,-130522.49992188343
652,-130520.58892137116
653,-130521.28110799752
654,-130521.3637054268
655,-130521.17941004132
656,-130521.48634271671
657,-130521.49241507833
658,-130522.3192614943
659,-130521.91125250483
660,-130523.55540695338
661,-130522.95165378883
662,-130524.18268119305
663,-130523.27310689444
664,-130523.36321746017
665,-130524.07932075026
666,-130524.06013955815
667,-130524.07440511548
668,-130521.21459633236
669,-130520.75129277864
670,-130521.74188990163
671,-130521.76088098541
672,-130520.83912902111
673,-130520.79554479697
674,-130520.07224205582
675,-130520.67450189475
676,-130519.31396946596
677,-130520.68118438713
678,-130521.33609878736
679,-130522.1364313254
680,-130521.07625972903
681,-130521.1484819484
682,-130521.65152457968
683,-130522.23094270694
684,-130520.83524167934
685,-130520.30644132917
686,-130519.60229786029
687,-130520.01422286611
688,-130518.7452311963
689,-130519.23382201121
690,-130520.39177095273
691,-130521.32057126913
692,-130522.44546818906
693,-130522.38866433674
694,-130521.88641508449
695,-130521.1982455525
696,-130521.27909341903
697,-130521.87570105748
698,-130521.45240799317
699,-130521.52143568985
700,-130522.83930172617
701,-130521.93285030006
702,-130521.79240966978
703,-130521.72758953497
704,-130520.18923425676
705,-130521.49925335987
706,-130521.65730904041
707,-130523.02055373872
708,-130521.32031609704
709,-130521.25708035266
710,-130521.10470906476
711,-130520.63757689246
712,-130520.91834774624
713,-130520.15476392291
714,-130519.91665405645
715,-130519.51897973621
716,-130520.51357296563
717,-130522.07752379798
718,-130521.69208097998
719,-130524.48867609123
720,-130523.48585354316
721,-130523.70718415962
722,-130522.35279229528
723,-130520.37084487944
724,-130521.11781809594
725,-130522.88639078493
726,-130522.5892921069
727,-130519.41614869492
728,-130519.40723490652
729,-130519.80332464988
730,-130519.77191364647
731,-130520.31231743182
732,-130519.39884281081
733,-130519.15269468319
734,-130518.93395596054
735,-130519.17692056978
736,-130518.15381312201
737,-130518.1647603793
738,-130519.71094298863
739,-130519.90537100876
740,-130521.4589675533
741,-130520.19115112627
742,-130520.13909225242
743,-130519.92763034298
744,-130522.51780274496
745,-130522.24736522931
746,-130521.36792865633
747,-130519.55003067783
748,-130519.95966456617
749,-130520.02737309752
750,-130519.98390328644
751,-130519.8694013374
752,-130518.29256372279
753,-130520.18247110368
754,-130519.5029553969
755,-130520.8496069217
756,-130520.76118335435
757,-130520.62663320132
758,-130519.49130803041
759,-130518.87253104843
760,-130518.82400219573
761,-130520.45598393062
762,-130519.56181810352
763,-130518.99157043538
764,-130519.56037057859
765,-130517.42890440377
766,-130518.39881918082
767,-130517.92862109853
768,-130518.28029176989
769,-130518.16506279614
770,-130518.19869424007
771,-130520.30574173524
772,-130519.16117404884
773,-130518.92161205577
774,-130518.89217851398
775,-130520.3704248963
776,-130518.8738299076
777,-130520.7523367381
778,-130521.2061022166
779,-130520.64787294483
780,-130521.06249718544
781,-130521.20503464493
782,-130519.60235829304
783,-130521.31236457921
784,-130521.15243086318
785,-130518.95094356399
786,-130520.14208322065
787,-130521.95259164699
788,-130521.11426822998
789,-130520.72189443688
790,-130520.36071965347
791,-130520.33666789824
792,-130521.5185999856
793,-130521.44152790189
794,-130521.28028083964
795,-130520.05073205363
796,-130520.47620431072
797,-130521.17962278021
798,-130523.51942373994
799,-130521.12516156025
800,-130519.80117405647
801,-130521.5003084496
802,-130521.50124352315
803,-130520.5720363423
804,-130519.91725116782
805,-130520.83159229314
806,-130520.68117128336
807,-130520.7493946536
808,-130521.62776213711
809,-130521.33540879715
810,-130520.08399212178
811,-130521.12762976963
812,-130520.68855167103
813,-130520.62857082869
814,-130521.79674949577
815,-130521.23909831983
816,-130520.63257650727
817,-130519.64709849888
818,-130518.56274590555
819,-130518.53176536149
820,-130519.61881741237
821,-130519.39011718062
822,-130520.2627719792
823,-130522.0750437746
824,-130521.11595228453
825,-130520.74069991107
826,-130519.41446686207
827,-130518.9452058075
828,-130519.31712049512
829,-130518.83737065592
830,-130518.3938430612
831,-130518.7051299284
832,-130518.86208308335
833,-130518.24258318334
834,-130518.66055707983
835,-130519.85087547834
836,-130521.97565140149
837,-130520.9162237319
838,-130520.40673226926
839,-130520.1396511359
840,-130520.22604638158
841,-130520.22149310495
842,-130519.5699732797
843,-130521.88336820815
844,-130520.78832327301
845,-130521.54382530617
846,-130521.22470837603
847,-130519.92286982761
848,-130519.62893083118
849,-130519.92329235749
850,-130518.00956453799
851,-130517.72062035392
852,-130518.12186022753
853,-130519.90673588162
854,-130519.29745850626
855,-130519.79622195242
856,-130520.78115572275
857,-130520.57007826651
858,-130518.80980345712
859,-130520.63689744253
860,-130520.87122400769
861,-130521.69052726404
862,-130521.48537422286
863,-130520.67385627955
864,-130520.53806219857
865,-130520.61429662109
866,-130521.79988923809
867,-130521.40249719216
868,-130522.03934419906
869,-130521.79498978273
870,-130520.86811255837
871,-130519.54131626988
872,-130520.71903970001
873,-130521.86508857473
874,-130523.08663329128
875,-130524.22854557021
876,-130523.37973585715
877,-130523.53833598476
878,-130523.13707493288
879,-130522.61507042652
880,-130521.56627272934
881,-130522.13889396822
882,-130522.67303280236
883,-130521.74883012493
884,-130521.89165727956
885,-130521.5167625313
886,-130521.06968422601
887,-130518.88130014633
888,-130519.60057343388
889,-130521.00640962133
890,-130520.60567717407
891,-130519.82607133668
892,-130521.19190382781
893,-130522.85270625075
894,-130522.09792464378
895,-130521.61551966851
896,-130521.96409366933
897,-130521.39595622222
898,-130520.55157928981
899,-130521.03951169908
900,-130522.79056047733
901,-130523.05247673341
902,-130521.85422857536
903,-130523.34579740452
904,-130524.85133395744
905,-130523.60868552761
906,-130523.49478911154
907,-130523.40956723715
908,-130523.29154648536
909,-130522.76039436483
910,-130523.25205762885
911,-130522.24286773246
912,-130522.40304676649
913,-130520.99451023675
914,-130520.61925664266
915,-130521.3402226383
916,-130522.43079875348
917,-130523.31968970467
918,-130523.410002677
919,-130523.41968363224
920,-130523.42574157451
921,-130522.49587901251
922,-130522.00275837997
923,-130522.83096575545
924,-130521.99714537291
925,-130521.42184435924
926,-130521.04468251631
927,-130522.09982427643
928,-130522.48991771409
929,-130522.314298563
930,-130523.41223311161
931,-130523.16468148911
932,-130522.5949584088
933,-130522.05369305758
934,-130523.24463958025
935,-130522.01289057
936,-130521.70409994846
937,-130521.78670525957
938,-130521.08992021823
939,-130521.04705614684
940,-130521.27124320931
941,-130521.21047566243
942,-130521.21100294997
943,-130519.52274351148
944,-130520.15774768004
945,-130519.89583539452
946,-130520.33242533628
947,-130521.18406396489
948,-130521.2277421669
949,-130521.81420160038
950,-130522.61277014164
951,-130522.12856905464
952,-130520.74813677398
953,-130519.5334141519
954,-130518.54378426193
955,-130519.1518776209
956,-130520.30031553771
957,-130521.18870160023
958,-130522.48616948111
959,-130521.20086147072
960,-130519.69567152575
961,-130519.29250835924
962,-130520.6034986809
963,-130522.44049172981
964,-130520.92355571601
965,-130520.71565438333
966,-130521.07145629617
967,-130521.90342162907
968,-130521.93555176773
969,-130522.60306830237
970,-130522.64935388906
971,-130520.14554666016
972,-130521.26192008173
973,-130521.58021856098
974,-130522.52892903004
975,-130522.19139855704
976,-130521.83651194052
977,-130521.89228234979
978,-130519.74235110577
979,-130519.83242110502
980,-130520.02979175317
981,-130521.97653462169
982,-130521.67995938902
983,-130521.09530247332
984,-130521.57710596787
985,-130522.14070623579
986,-130521.69149571758
987,-130521.98222355913
988,-130520.87495319666
989,-130520.26557992675
990,-130520.86420166033
991,-130521.02531393027
992,-130521.09248412003
993,-130521.54172701489
994,-130521.97211413285
995,-130521.16936107056
996,-130520.2692128161
997,-130520.06237434344
998,-130521.91810823686
999,-130521.56990630987


==> figures/data-rec/mcmc_losses/douban_20_mcmc_losses.csv <==
steps/n,loss
0,-152412.71245655764
1,-152311.64587836099
2,-152023.4607844264
3,-151565.70636149409
4,-150726.98778824796
5,-149828.71749244374
6,-148724.59880852592
7,-148159.19865352366
8,-147253.6841580074
9,-146688.42802658575
10,-146423.19191809563
11,-145727.61349018422
12,-145338.12422002462
13,-144845.56470731902
14,-144404.87621571647
15,-144087.354776561
16,-143849.85279024884
17,-143225.49994667512
18,-142832.2615991905
19,-142478.49294422526
20,-142046.84365515594
21,-141766.44575265475
22,-141547.04165737162
23,-141239.47699279795
24,-140984.42397243186
25,-140700.558177869
26,-140467.6504015452
27,-140192.07341841955
28,-139855.48102021334
29,-139515.97808989722
30,-138806.53521768205
31,-138445.43386237722
32,-138012.59822479569
33,-137966.3619689749
34,-137670.4721418031
35,-137280.28357823315
36,-136799.65003688115
37,-136176.6197263837
38,-135985.92488350932
39,-135954.91428003993
40,-136098.7013967578
41,-136005.4040061625
42,-135792.65956174754
43,-135361.02652780435
44,-135137.3539870356
45,-134882.9315617165
46,-134379.23620311613
47,-134121.0258094823
48,-134024.3228015007
49,-133780.52813741844
50,-133638.87349975636
51,-133447.68553375002
52,-133201.8535514735
53,-132908.35010238132
54,-132669.1384880316
55,-132493.52973690844
56,-132330.63357964266
57,-132261.74666637997
58,-132176.410638331
59,-132022.957829275
60,-131901.79549319262
61,-131700.51071310113
62,-131484.0836481735
63,-131315.96243511167
64,-131233.0275814638
65,-131090.80208897527
66,-131050.52182377425
67,-130928.49880056025
68,-130881.47993732059
69,-130837.87021012472
70,-130821.19102043117
71,-130796.79173703594
72,-130758.42569738174
73,-130661.89193210655
74,-130577.43526592715
75,-130540.25014916918
76,-130534.08174209663
77,-130533.19493822816
78,-130457.59871645203
79,-130386.6462770536
80,-130357.16139012905
81,-130317.20847449976
82,-130186.20718770834
83,-130153.26247860443
84,-130111.12910556057
85,-130093.16652615435
86,-130066.98705306831
87,-130041.16584847038
88,-129961.44982736064
89,-129920.18971115121
90,-129899.42157196048
91,-129865.69078188944
92,-129816.90003349006
93,-129765.74945029413
94,-129772.78219259744
95,-129741.94122464716
96,-129730.62775352469
97,-129715.80325025946
98,-129687.53457413948
99,-129674.35993615704
100,-129663.79362693819
101,-129634.01745616965
102,-129592.27426306716
103,-129575.37819617274
104,-129569.57134071198
105,-129563.27565498393
106,-129548.45903556736
107,-129499.35075238449
108,-129485.78180830581
109,-129485.86251179677
110,-129470.72945724771
111,-129463.63740901486
112,-129459.0896562964
113,-129448.22159182747
114,-129434.8696025182
115,-129438.13330864754
116,-129433.62629848094
117,-129410.3218625358
118,-129383.94183767265
119,-129352.2705204655
120,-129336.87318333687
121,-129286.64653056445
122,-129285.08483006092
123,-129273.94677820335
124,-129264.81558363956
125,-129263.76465126305
126,-129268.22379641054
127,-129267.38309203103
128,-129263.5710424407
129,-129249.64082888818
130,-129241.66311282602
131,-129232.7751783262
132,-129229.33693074125
133,-129221.13349268962
134,-129221.96363009339
135,-129202.50406750577
136,-129182.54371771505
137,-129176.59144235158
138,-129179.2612121256
139,-129172.21014183169
140,-129166.33081476772
141,-129165.89495120721
142,-129167.35024861926
143,-129164.89139046846
144,-129122.33204486436
145,-129103.42350994465
146,-129090.55122580765
147,-129074.59659926489
148,-129052.02280379849
149,-129050.53322903703
150,-129042.98156938201
151,-129036.83999677691
152,-129031.06607195758
153,-129025.2459266063
154,-129031.36874757445
155,-129036.6382709421
156,-129032.29349261337
157,-129032.2490287636
158,-129029.80242741219
159,-129019.71583586893
160,-129020.4408925903
161,-129011.29723539347
162,-129011.59240549288
163,-129010.53556394175
164,-129007.23652720709
165,-128998.22654051892
166,-128996.60886710296
167,-128993.95544633856
168,-128984.16727364369
169,-128977.9055078969
170,-128971.88824219602
171,-128971.37746006658
172,-128972.44489390541
173,-128977.90703519208
174,-128978.01776072121
175,-128978.20762532069
176,-128976.40930130986
177,-128973.85879616844
178,-128968.21092928718
179,-128963.98365989338
180,-128962.04255628941
181,-128964.38045034873
182,-128961.54992093975
183,-128962.74636370862
184,-128963.1914597682
185,-128963.53549480758
186,-128963.25178177808
187,-128959.53188847016
188,-128955.64338892489
189,-128953.38459351659
190,-128950.82349812797
191,-128953.33306243714
192,-128949.37375800255
193,-128947.23002710666
194,-128945.93459711572
195,-128945.02240410389
196,-128942.30264006076
197,-128939.84737981798
198,-128939.96243195879
199,-128942.95607643497
200,-128946.27364539685
201,-128948.2213756564
202,-128948.39843181806
203,-128945.87520463025
204,-128948.50058284722
205,-128946.08177891781
206,-128942.19296863934
207,-128943.49507451481
208,-128946.2394049391
209,-128946.64732442719
210,-128951.81752710679
211,-128949.90387056636
212,-128950.17342926981
213,-128949.22547302587
214,-128952.20212558066
215,-128944.61913730347
216,-128939.4976278488
217,-128938.26770504637
218,-128937.10338873584
219,-128933.52772155151
220,-128933.08017488783
221,-128941.0774510405
222,-128941.41124999608
223,-128943.3612397551
224,-128942.67691622917
225,-128941.16728223645
226,-128941.99074982136
227,-128940.18689761565
228,-128936.8992347307
229,-128937.95046910325
230,-128934.89008727332
231,-128933.01912883621
232,-128936.66835055352
233,-128934.60076004808
234,-128930.70440498705
235,-128928.03620607613
236,-128929.06512400655
237,-128930.97909283261
238,-128931.45375527628
239,-128928.87268160695
240,-128929.40165362043
241,-128929.49281855205
242,-128929.20959915838
243,-128930.58468385367
244,-128930.29060045144
245,-128927.45462503245
246,-128930.62933573028
247,-128928.5154656613
248,-128928.7613805636
249,-128929.20395635755
250,-128926.1963050718
251,-128926.22361946899
252,-128928.29322273681
253,-128926.76035545871
254,-128927.63825072214
255,-128928.66652097939
256,-128926.61315615814
257,-128925.11778812515
258,-128926.88588642329
259,-128926.7722819419
260,-128926.67148719466
261,-128926.89566952581
262,-128927.01341353869
263,-128927.08837023086
264,-128925.33957557594
265,-128925.64452841209
266,-128924.82922594831
267,-128923.58494917647
268,-128922.7331676616
269,-128924.51345239981
270,-128925.59204241614
271,-128927.29875942608
272,-128926.6695109043
273,-128926.47446380652
274,-128927.43750278307
275,-128925.1245485155
276,-128925.65752503084
277,-128926.278559651
278,-128925.74010643263
279,-128927.97996758042
280,-128929.86367935511
281,-128930.576365863
282,-128928.4537997126
283,-128928.83100199838
284,-128926.55942280567
285,-128928.34310385698
286,-128926.8621462883
287,-128924.86353447115
288,-128924.05404860748
289,-128926.03147435178
290,-128926.40726095405
291,-128924.41301097363
292,-128928.89204371787
293,-128928.6133608329
294,-128926.91691866498
295,-128927.32779093215
296,-128929.22756858764
297,-128930.32769725418
298,-128929.56537153028
299,-128928.300377373
300,-128925.45715433526
301,-128927.43577552844
302,-128929.97343445705
303,-128929.01949223499
304,-128929.05425303354
305,-128928.11557665822
306,-128927.14985456722
307,-128926.50690891797
308,-128926.97425128095
309,-128926.43498950242
310,-128926.6032095997
311,-128927.81206789594
312,-128928.0673706009
313,-128928.80178508455
314,-128927.53975582907
315,-128924.99645488591
316,-128926.86968790954
317,-128927.32378553155
318,-128927.96015349575
319,-128927.6878745851
320,-128926.43194745736
321,-128927.84766108199
322,-128928.71328481067
323,-128927.07760480876
324,-128927.40896908878
325,-128927.46041517828
326,-128927.77623443653
327,-128927.51393462293
328,-128926.6449174805
329,-128927.14539038585
330,-128925.75199679419
331,-128927.33882218438
332,-128928.96615821944
333,-128929.7921009268
334,-128930.12872695403
335,-128929.2412119055
336,-128928.57860535322
337,-128929.03889899165
338,-128929.64434055668
339,-128929.41939175627
340,-128929.53974660231
341,-128930.09517177513
342,-128929.48194196764
343,-128929.40593319926
344,-128928.72769898547
345,-128930.06269468974
346,-128929.96815998419
347,-128930.78372512113
348,-128930.8900551402
349,-128930.20250404168
350,-128929.40644517612
351,-128928.1994822235
352,-128929.25235860012
353,-128928.22099321595
354,-128927.26740333768
355,-128926.99432968798
356,-128927.42657602076
357,-128927.04983408553
358,-128926.9764885305
359,-128926.17825811221
360,-128927.02611441052
361,-128929.38664862438
362,-128929.92927620655
363,-128928.60844084051
364,-128930.38779489993
365,-128930.69882895917
366,-128930.02068138494
367,-128930.18727045345
368,-128930.60637568306
369,-128930.87188545839
370,-128931.14793696221
371,-128929.32172312115
372,-128927.96030312362
373,-128927.73450012485
374,-128928.27629502164
375,-128927.47397054608
376,-128926.85275904949
377,-128930.53550394224
378,-128928.34742637289
379,-128929.42314587368
380,-128930.30093607907
381,-128930.67453213697
382,-128929.19360789828
383,-128927.40925897702
384,-128926.90473792357
385,-128927.52069420015
386,-128928.4368621069
387,-128927.56765780626
388,-128930.56626977085
389,-128929.78769171295
390,-128927.63226500063
391,-128927.21125816181
392,-128925.8897825603
393,-128925.15241968377
394,-128926.51917403752
395,-128926.56288049674
396,-128924.94536623149
397,-128925.63161165362
398,-128926.65033540138
399,-128927.36290813451
400,-128927.74961214447
401,-128926.687660732
402,-128926.06424974416
403,-128926.38200959539
404,-128925.58208193396
405,-128928.14103323079
406,-128928.95654389946
407,-128928.60859869774
408,-128929.26855190577
409,-128929.32092547452
410,-128927.51865091962
411,-128926.19491569005
412,-128924.28476223741
413,-128924.64613687637
414,-128927.01709034412
415,-128927.22209803632
416,-128925.20591002784
417,-128925.08811457503
418,-128925.40840582564
419,-128927.33800667133
420,-128925.97366902167
421,-128928.69206978926
422,-128928.73252578439
423,-128925.97229616254
424,-128925.79836963507
425,-128925.60544399846
426,-128926.91843269327
427,-128927.9602177104
428,-128928.00807678259
429,-128927.67517637732
430,-128926.24359359099
431,-128925.62882793436
432,-128927.8466565194
433,-128926.44964415175
434,-128925.98658801736
435,-128926.97943032533
436,-128926.98449899243
437,-128926.88585808911
438,-128927.96777916772
439,-128928.84773929705
440,-128928.23022778882
441,-128925.62332725071
442,-128926.63133928925
443,-128927.41994690968
444,-128927.17162645461
445,-128927.301132762
446,-128925.87103807047
447,-128926.64456469995
448,-128926.5879372516
449,-128925.38974166027
450,-128925.44035167726
451,-128926.19586950693
452,-128926.5327962817
453,-128925.5349575656
454,-128926.29643353428
455,-128926.5686067741
456,-128924.48810570022
457,-128924.80745788617
458,-128927.42066156348
459,-128927.62210824632
460,-128925.78338109484
461,-128925.48120940854
462,-128925.79508178255
463,-128926.79145283201
464,-128927.38181539382
465,-128929.49115147915
466,-128929.8787293937
467,-128929.29628315453
468,-128928.57268745328
469,-128929.15530703234
470,-128929.67669509552
471,-128929.4190618582
472,-128928.93900856366
473,-128929.39312960932
474,-128929.7630486369
475,-128930.21904732856
476,-128928.33452239906
477,-128927.68824013123
478,-128928.31525956816
479,-128927.56624410521
480,-128926.1477458188
481,-128927.14554629488
482,-128926.73528858431
483,-128928.88462599568
484,-128928.5330754369
485,-128926.84985049779
486,-128926.34725989019
487,-128928.230371354
488,-128927.92822282332
489,-128925.31682959896
490,-128925.20422687277
491,-128926.6468913634
492,-128927.1736338961
493,-128928.75536279852
494,-128927.88151361136
495,-128926.84607349684
496,-128927.54326578343
497,-128927.62283832856
498,-128927.1866652955
499,-128927.0889744613
500,-128925.95101677201
501,-128924.09551200258
502,-128924.79031941255
503,-128926.04890671541
504,-128926.7430230199
505,-128926.19408282703
506,-128927.0318532813
507,-128928.23519433914
508,-128928.96333133268
509,-128930.15684712569
510,-128929.43852762267
511,-128926.76358669912
512,-128927.12803750476
513,-128925.71005191875
514,-128925.78701498722
515,-128926.7386294441
516,-128927.96179217235
517,-128927.26246456712
518,-128927.5563482667
519,-128928.13419064356
520,-128926.79970166256
521,-128927.59231781994
522,-128927.31073029226
523,-128928.19081300702
524,-128929.28685985041
525,-128928.95390348858
526,-128927.61526892449
527,-128927.10156822721
528,-128928.67968838866
529,-128928.4727311172
530,-128929.66076996626
531,-128929.55081003896
532,-128927.80044215087
533,-128930.95658313589
534,-128930.74844612161
535,-128931.09095575001
536,-128928.47423868802
537,-128927.4076339997
538,-128929.15262094619
539,-128929.58716103421
540,-128928.22239045495
541,-128928.47173551691
542,-128928.08494038721
543,-128927.23383392312
544,-128929.35827297474
545,-128930.42601843463
546,-128930.0045713727
547,-128930.92297987171
548,-128928.876865741
549,-128928.69859272786
550,-128927.81307148385
551,-128926.96797767702
552,-128926.95109495439
553,-128927.08797288686
554,-128925.70180791855
555,-128927.30209593188
556,-128927.07425378975
557,-128929.52694285872
558,-128928.63904437749
559,-128929.56923514188
560,-128928.8259443955
561,-128929.7973635819
562,-128929.38679652341
563,-128929.41348965815
564,-128930.48200090064
565,-128929.00594046745
566,-128928.12084202202
567,-128927.021711454
568,-128929.25773397312
569,-128929.00596057385
570,-128929.78917116052
571,-128930.6174976155
572,-128928.58312901104
573,-128930.85829961867
574,-128930.24783445215
575,-128930.93944184281
576,-128929.59918352937
577,-128929.0009153605
578,-128926.37288542918
579,-128927.26230171444
580,-128927.26061245923
581,-128928.67708173046
582,-128929.28795852969
583,-128928.92581967943
584,-128928.32567020544
585,-128926.25993497002
586,-128926.97179220642
587,-128929.71549937215
588,-128929.19344446732
589,-128930.14166606018
590,-128929.14204204091
591,-128928.48053629132
592,-128929.88273748723
593,-128928.77408524379
594,-128928.38018484213
595,-128929.06202232068
596,-128928.41850806084
597,-128927.90105103471
598,-128928.22609730433
599,-128929.28171832918
600,-128928.4929862223
601,-128929.09059138456
602,-128926.69373157292
603,-128924.44351930983
604,-128927.4449208392
605,-128929.05577179504
606,-128928.0586329325
607,-128928.32003605006
608,-128929.86654088442
609,-128926.8472493461
610,-128929.17631812474
611,-128930.40915764397
612,-128929.60720723409
613,-128928.50953073427
614,-128929.09761245053
615,-128927.92312222788
616,-128928.12473467944
617,-128927.84207236384
618,-128930.18740759316
619,-128931.12006660503
620,-128931.23650792861
621,-128931.4848494963
622,-128929.16802373064
623,-128928.56159180013
624,-128926.42206540858
625,-128926.54500727785
626,-128927.87734382051
627,-128927.16039065615
628,-128925.56803850556
629,-128926.51246893933
630,-128927.51894985388
631,-128928.61342355372
632,-128926.87634096821
633,-128927.0567144774
634,-128927.56433434809
635,-128929.11979192094
636,-128930.20575102538
637,-128929.9063164768
638,-128930.29536079237
639,-128929.76168653091
640,-128929.14600529848
641,-128927.32946275733
642,-128926.47096118217
643,-128928.29395565158
644,-128928.37460160805
645,-128926.90348631826
646,-128929.01398223477
647,-128931.84884495236
648,-128930.69667756377
649,-128931.30116233732
650,-128931.42737711595
651,-128930.11018002663
652,-128930.32705532301
653,-128930.94921135201
654,-128928.73576204297
655,-128926.76905003602
656,-128927.20119818037
657,-128927.72033885312
658,-128927.19312523445
659,-128925.87489110576
660,-128927.8650315582
661,-128930.42165270736
662,-128929.2332768712
663,-128930.19735677952
664,-128930.68517465732
665,-128928.60543247884
666,-128928.3475428746
667,-128928.55446132907
668,-128928.41258064461
669,-128930.09359386201
670,-128928.66707857912
671,-128928.10607017117
672,-128929.07151725376
673,-128928.77185468444
674,-128930.84899336161
675,-128929.51276709282
676,-128929.2606436423
677,-128928.16066573709
678,-128926.42329464438
679,-128927.60566687072
680,-128929.81068092572
681,-128930.29497150342
682,-128929.71747467252
683,-128929.69553968708
684,-128931.24940464503
685,-128931.45268339592
686,-128929.74046669948
687,-128931.35950386779
688,-128930.62918067975
689,-128931.27456568672
690,-128931.18922917842
691,-128929.38385097259
692,-128929.04969368182
693,-128931.57605672968
694,-128931.40779715909
695,-128929.23994091508
696,-128927.34587624435
697,-128928.35975912976
698,-128930.72033976314
699,-128931.0764168646
700,-128933.17852246074
701,-128932.47179127618
702,-128931.9589491975
703,-128930.58226238684
704,-128928.54641207923
705,-128929.91139924002
706,-128930.5873507159
707,-128928.07896691853
708,-128929.15913198679
709,-128928.97035348942
710,-128927.73445616462
711,-128928.53187208399
712,-128929.86010455085
713,-128928.78774801566
714,-128927.2172207314
715,-128929.1917992928
716,-128930.06880134219
717,-128930.73442771523
718,-128928.67335275559
719,-128929.6653402243
720,-128930.19252507765
721,-128930.91934549766
722,-128927.80920303865
723,-128927.52411957776
724,-128929.47826534338
725,-128929.2360334797
726,-128929.65282007951
727,-128928.50729361204
728,-128927.5281961578
729,-128930.33400567816
730,-128930.46923079553
731,-128927.75959494266
732,-128928.07658425978
733,-128930.47382491727
734,-128931.22781406721
735,-128929.42303232792
736,-128931.4111515901
737,-128931.95746471627
738,-128931.20999559431
739,-128928.82810041796
740,-128931.25748705356
741,-128930.98836647341
742,-128930.39725443778
743,-128930.74139292452
744,-128929.78568221824
745,-128929.56389307165
746,-128930.23370139426
747,-128930.80301222864
748,-128932.25832224346
749,-128930.8051946958
750,-128930.31997740798
751,-128929.39361615518
752,-128927.54720558069
753,-128926.18302722005
754,-128928.35846418125
755,-128928.1299919393
756,-128929.55890160607
757,-128929.99354478279
758,-128928.07333976518
759,-128927.6035860615
760,-128929.91241508203
761,-128930.46112959932
762,-128930.9414708584
763,-128929.02058764415
764,-128927.89912762353
765,-128928.4885387806
766,-128927.32266683875
767,-128928.11554126679
768,-128927.16985415702
769,-128925.2561572558
770,-128924.13721268272
771,-128926.5213315152
772,-128927.59087259021
773,-128926.48967419413
774,-128925.75477186003
775,-128925.36459407999
776,-128926.02883603977
777,-128926.21913171755
778,-128926.81907320036
779,-128926.507363955
780,-128926.63700096167
781,-128928.2142127749
782,-128928.30146487345
783,-128926.69641808388
784,-128926.01074112795
785,-128927.02851728871
786,-128925.91211997093
787,-128926.89708599415
788,-128926.25057475125
789,-128925.26128403246
790,-128925.71339046716
791,-128926.30305645821
792,-128927.32552745478
793,-128927.42567377075
794,-128928.99514390551
795,-128928.77999214912
796,-128926.36470298436
797,-128925.94865176319
798,-128926.40815264755
799,-128926.09892637201
800,-128926.90931920352
801,-128927.19735566403
802,-128927.15448531011
803,-128926.39814275777
804,-128924.21844155801
805,-128924.896258135
806,-128927.2979641679
807,-128928.46717815306
808,-128926.33370837841
809,-128925.9909531842
810,-128927.67733785458
811,-128928.3028752086
812,-128930.6203481482
813,-128930.733811149
814,-128930.5694677155
815,-128928.92466355277
816,-128928.51272952238
817,-128928.40067043413
818,-128929.33576141924
819,-128929.65789748455
820,-128928.59820138218
821,-128928.35170099541
822,-128926.63259282132
823,-128928.1955371182
824,-128928.09830455792
825,-128926.65801035719
826,-128926.75486883582
827,-128926.28187072984
828,-128927.32033192003
829,-128928.50557761782
830,-128928.06720769787
831,-128928.88048771066
832,-128928.98260044144
833,-128928.6173797533
834,-128929.26151592121
835,-128928.35376074973
836,-128928.7009830231
837,-128927.92085705855
838,-128927.73518752014
839,-128930.51303364585
840,-128929.56755183676
841,-128931.25269079267
842,-128932.2718979946
843,-128932.34530311418
844,-128931.96755254871
845,-128932.06126788245
846,-128929.72407319234
847,-128929.49208466968
848,-128930.2255645158
849,-128929.41103836411
850,-128927.31607430683
851,-128927.47340527124
852,-128926.03461448762
853,-128928.58365434337
854,-128929.41175051167
855,-128928.27073648965
856,-128929.21844473295
857,-128929.53311055474
858,-128929.4371118165
859,-128928.85299683668
860,-128927.83613253858
861,-128928.80238455655
862,-128928.75690932146
863,-128927.76901386856
864,-128929.22723859397
865,-128929.76968135254
866,-128929.03878421849
867,-128930.03921044072
868,-128930.32006873023
869,-128929.94382076203
870,-128929.99198741319
871,-128929.85829264493
872,-128930.77663794806
873,-128929.65510467149
874,-128928.53462065404
875,-128927.25989213318
876,-128928.4137765175
877,-128929.72320376588
878,-128928.67880518391
879,-128927.50643230582
880,-128927.11547849164
881,-128927.05204991548
882,-128926.81861406253
883,-128926.23894884952
884,-128925.39356819584
885,-128927.48242147003
886,-128925.86274985812
887,-128925.51911567537
888,-128926.14810257863
889,-128928.0178028307
890,-128926.17312500459
891,-128928.57570544799
892,-128928.18886137492
893,-128925.71027708215
894,-128927.41896543012
895,-128927.11839459871
896,-128927.9332015002
897,-128927.34236929355
898,-128927.72269687401
899,-128928.41413277909
900,-128929.04660237911
901,-128928.10960126204
902,-128927.94972868012
903,-128927.3240063513
904,-128928.53794615033
905,-128928.58343065191
906,-128927.40189657599
907,-128929.1586664734
908,-128930.09148591901
909,-128928.83953515236
910,-128927.02410039527
911,-128927.10000946252
912,-128926.57663870764
913,-128929.42447655003
914,-128928.23653660262
915,-128931.91669179854
916,-128928.88942984094
917,-128928.55396848371
918,-128929.63354127193
919,-128929.85882729011
920,-128930.19534154722
921,-128930.94955550498
922,-128930.00326400215
923,-128930.3907590047
924,-128930.57473703103
925,-128928.12705679826
926,-128928.71570071188
927,-128928.95720590909
928,-128929.94825924793
929,-128927.91380650183
930,-128927.59215713455
931,-128929.20012797286
932,-128929.39054425491
933,-128928.8379990161
934,-128929.20932807842
935,-128927.27903933013
936,-128925.72217343007
937,-128927.29794687832
938,-128927.92124806267
939,-128929.61750728903
940,-128931.5138896057
941,-128931.1090591918
942,-128929.04181614656
943,-128929.50752171144
944,-128931.53028314502
945,-128929.62048096633
946,-128928.42749496583
947,-128928.93847252372
948,-128929.18778251769
949,-128928.71121845399
950,-128928.42540270434
951,-128928.94622071697
952,-128928.3231404969
953,-128927.15272893911
954,-128925.90951954159
955,-128927.97207790545
956,-128926.57510033382
957,-128927.43948670482
958,-128929.33462981507
959,-128929.35044072608
960,-128930.73701727627
961,-128929.55839583324
962,-128926.35910457488
963,-128924.82559225301
964,-128926.50996916441
965,-128928.34914932658
966,-128931.05174444438
967,-128929.35106893389
968,-128928.99146810366
969,-128926.42640600094
970,-128928.90887112485
971,-128930.45956911157
972,-128930.46246463119
973,-128930.16514752696
974,-128929.332639991
975,-128929.27558165224
976,-128929.82576441114
977,-128931.78073323451
978,-128930.89035520502
979,-128930.90131091609
980,-128931.34273288547
981,-128929.37360051257
982,-128928.47817476605
983,-128928.90065689391
984,-128928.28963276959
985,-128929.09323368031
986,-128930.36273610753
987,-128930.95098849443
988,-128929.97107379034
989,-128928.82148648785
990,-128931.14496439642
991,-128930.44984125746
992,-128930.21022897547
993,-128927.8376368581
994,-128926.12106986599
995,-128925.54818480919
996,-128928.25514390683
997,-128930.19564136764
998,-128929.7143100994
999,-128930.09993435463


==> figures/data-rec/mcmc_losses/global_delicious_05_mcmc_losses.csv <==
steps/n,loss
0,-38950.47494944418
1,-38925.687804281595
2,-38903.62724228593
3,-38874.660407526404
4,-38855.84705123558
5,-38831.00594179292
6,-38830.36554190029
7,-38829.19599421937
8,-38808.11521060955
9,-38813.56149062632
10,-38791.64227411939
11,-38781.15970998472
12,-38800.45995286996
13,-38775.88235253412
14,-38779.36980700711
15,-38782.20019002462
16,-38786.83089992529
17,-38783.95246275525
18,-38790.56109725213
19,-38788.25868900174
20,-38775.9336453489
21,-38783.36118152168
22,-38773.42853939035
23,-38784.18829661813
24,-38761.793429823774
25,-38742.241537976835
26,-38750.63572697345
27,-38759.76522422803
28,-38741.3683396397
29,-38725.02196092481
30,-38714.673057122825
31,-38733.81796077027
32,-38752.29864263114
33,-38771.098839400125
34,-38796.002123141516
35,-38795.31673298453
36,-38787.416221991094
37,-38793.899627581355
38,-38813.63923463722
39,-38797.30303367922
40,-38783.74970678364
41,-38755.55829048031
42,-38774.02194959361
43,-38770.478499216384
44,-38768.31745562386
45,-38767.89400973486
46,-38751.41307394525
47,-38742.14615661453
48,-38744.90896696961
49,-38736.774140039044
50,-38729.67366358015
51,-38751.48846047397
52,-38737.28666554232
53,-38740.40806050263
54,-38741.81919791076
55,-38725.17768172612
56,-38714.3352815069
57,-38744.22170239742
58,-38747.549387711595
59,-38747.44788887686
60,-38752.66052702066
61,-38749.098151323764
62,-38729.48556766838
63,-38728.11754046631
64,-38731.87329914045
65,-38734.95382096031
66,-38748.5266808702
67,-38751.09154318127
68,-38750.77075849738
69,-38755.16489043113
70,-38746.62862803516
71,-38725.01224000128
72,-38721.76190881493
73,-38721.507074635076
74,-38725.47495292727
75,-38717.892133463356
76,-38727.555096691074
77,-38729.25666550229
78,-38722.624479232465
79,-38725.34493962681
80,-38734.15260445757
81,-38740.607177063845
82,-38724.0798968349
83,-38700.2310953942
84,-38701.034488702324
85,-38696.06595679227
86,-38685.23441969239
87,-38688.398319452164
88,-38655.069510102854
89,-38654.87725598373
90,-38668.73774562771
91,-38679.0920451531
92,-38690.53825398546
93,-38692.65212588776
94,-38663.08147534437
95,-38649.64149878178
96,-38671.723536330996
97,-38655.56299371535
98,-38648.51632371945
99,-38662.44620312952
100,-38671.87016893409
101,-38684.64574358641
102,-38733.800519501485
103,-38746.308655055494
104,-38720.41040274878
105,-38730.008723578925
106,-38736.21326956201
107,-38700.378078931106
108,-38703.78110109488
109,-38696.96271806099
110,-38682.40550582108
111,-38717.62047053392
112,-38715.93235062509
113,-38719.40995638363
114,-38701.41328291184
115,-38704.371820770044
116,-38714.92488390452
117,-38720.59311263806
118,-38721.31067160865
119,-38716.52266411658
120,-38704.76239573981
121,-38689.310092821
122,-38704.00708525836
123,-38730.93214884161
124,-38699.22294097458
125,-38696.51159529133
126,-38710.76617168818
127,-38729.528477516964
128,-38737.00554797124
129,-38747.376679039706
130,-38738.99581404028
131,-38747.49438916602
132,-38745.14651907065
133,-38727.737457068666
134,-38727.01376244336
135,-38731.579077470094
136,-38748.53916797192
137,-38740.91678563618
138,-38721.808541411236
139,-38717.915803582415
140,-38727.514453730284
141,-38753.35195036649
142,-38734.37852294766
143,-38716.34587631144
144,-38709.04148181762
145,-38714.93995746559
146,-38719.17917322407
147,-38695.37405831145
148,-38690.061633781814
149,-38712.123605613815
150,-38733.19506353443
151,-38748.315066183364
152,-38736.15471587038
153,-38719.35372472003
154,-38746.484294907794
155,-38739.54556626296
156,-38738.59238770906
157,-38728.306263468454
158,-38730.10805673268
159,-38762.22503613064
160,-38770.12429039831
161,-38773.71491872754
162,-38770.46562709002
163,-38754.409489123376
164,-38749.253715810555
165,-38743.29389731049
166,-38748.81365924052
167,-38732.34539591314
168,-38734.5045456268
169,-38740.017979289885
170,-38740.69937107705
171,-38744.356623659456
172,-38740.69542122586
173,-38756.1872638926
174,-38772.37826360454
175,-38779.02053975435
176,-38780.43984709812
177,-38772.42436180428
178,-38760.38477372073
179,-38757.21516507464
180,-38756.929644405136
181,-38753.275048154195
182,-38760.21916675038
183,-38764.37828809396
184,-38747.738259836144
185,-38738.00000962241
186,-38731.09211613181
187,-38715.52974063141
188,-38700.58850369306
189,-38695.31204281673
190,-38704.35411517986
191,-38667.978729996335
192,-38661.865580935846
193,-38676.815946015246
194,-38663.01897264394
195,-38688.507080979456
196,-38689.935896448456
197,-38710.99227405504
198,-38736.14342605617
199,-38721.53803083982
200,-38713.90848160388
201,-38718.84709957856
202,-38707.49904801053
203,-38693.438598865745
204,-38667.024968968566
205,-38664.23548353243
206,-38688.07809325493
207,-38711.31134832152
208,-38696.117173850595
209,-38711.68804782857
210,-38722.431582284415
211,-38724.25028646341
212,-38715.62463870373
213,-38716.067693845194
214,-38721.48241500229
215,-38712.36597291314
216,-38714.91267837165
217,-38694.29739940377
218,-38691.91275399321
219,-38693.64872179176
220,-38694.45359353499
221,-38698.91175754161
222,-38676.433600279874
223,-38670.97147004091
224,-38632.69820359356
225,-38649.59125811457
226,-38646.16822855926
227,-38628.78871296137
228,-38612.465358471796
229,-38617.27619431882
230,-38647.77143066524
231,-38620.54491883135
232,-38629.29448542099
233,-38604.0632622014
234,-38587.7636422466
235,-38599.586449102026
236,-38587.209763411745
237,-38585.10543022332
238,-38593.09020445196
239,-38632.165434208306
240,-38647.48054165845
241,-38620.48762545844
242,-38608.47834368754
243,-38611.446602595686
244,-38574.996288388305
245,-38579.894148800515
246,-38599.13419465728
247,-38614.55054668549
248,-38633.23701136442
249,-38633.11293429057
250,-38640.63535149721
251,-38631.63030148987
252,-38650.75864742444
253,-38661.194095881125
254,-38660.27036665025
255,-38640.97695625965
256,-38645.323202970445
257,-38671.76933734015
258,-38681.71029218068
259,-38680.769522873336
260,-38698.66102273299
261,-38708.898987047774
262,-38722.15169187726
263,-38702.67070838211
264,-38728.90115133237
265,-38699.73199735484
266,-38659.246492437356
267,-38660.52139637176
268,-38659.330126964844
269,-38692.00412646465
270,-38664.947044737055
271,-38672.26854295749
272,-38667.398931820964
273,-38666.03446752121
274,-38637.27332221728
275,-38638.28756633898
276,-38638.65679162463
277,-38616.356823691254
278,-38616.83629460487
279,-38617.246652846385
280,-38637.111795046534
281,-38661.84726922176
282,-38661.70629994806
283,-38694.839151094464
284,-38728.35890343709
285,-38714.30710044636
286,-38710.98552159341
287,-38713.760333189486
288,-38711.133969455856
289,-38683.53111819952
290,-38695.34315462406
291,-38715.85737928694
292,-38726.25649465371
293,-38723.275151165886
294,-38703.90038345938
295,-38688.02662331442
296,-38683.7371058431
297,-38673.972190967084
298,-38643.474322209986
299,-38644.649869402776
300,-38677.901589152185
301,-38692.45834928471
302,-38672.585592319105
303,-38675.46620912034
304,-38692.70166493442
305,-38684.02871665044
306,-38675.29854835073
307,-38674.44144353028
308,-38692.517435875176
309,-38652.06543141939
310,-38663.152910799006
311,-38650.171711077484
312,-38615.068489973164
313,-38594.76930241188
314,-38607.02831638678
315,-38661.511528654984
316,-38677.734783713175
317,-38667.86117521769
318,-38633.574747880724
319,-38646.551031175426
320,-38631.84087130451
321,-38628.97738487238
322,-38622.7105179788
323,-38599.74254330653
324,-38620.674904928084
325,-38654.774752161145
326,-38643.301010652416
327,-38587.540398280755
328,-38633.32758176763
329,-38649.61102710329
330,-38654.262265815254
331,-38631.31182339389
332,-38611.758567860015
333,-38592.43679894542
334,-38574.01383163392
335,-38567.74112349016
336,-38596.57098180777
337,-38618.979367898966
338,-38619.536465764584
339,-38612.7056411466
340,-38598.791895638904
341,-38592.68330637707
342,-38602.047954193426
343,-38630.836210191774
344,-38633.5936236856
345,-38653.58664627934
346,-38686.83151240691
347,-38704.87155040215
348,-38687.345926205235
349,-38674.49612404579
350,-38629.479636032214
351,-38618.41385424306
352,-38614.62228669888
353,-38580.0445400933
354,-38561.4951708727
355,-38577.38438645001
356,-38584.31421742954
357,-38566.870867480065
358,-38518.39440932655
359,-38550.071806773885
360,-38575.099796711234
361,-38589.86427026825
362,-38601.80760766197
363,-38636.2674420623
364,-38660.765589363815
365,-38670.227091906374
366,-38622.74234276634
367,-38559.27296435232
368,-38557.57756372944
369,-38560.162167493945
370,-38595.14699257147
371,-38616.07878272905
372,-38627.3767943075
373,-38629.512116437974
374,-38638.07174557894
375,-38636.257985845674
376,-38666.764127786635
377,-38690.98804867182
378,-38652.96644501728
379,-38625.944881907904
380,-38654.7467161365
381,-38664.856294065015
382,-38695.945801522466
383,-38683.65078904616
384,-38636.36623596687
385,-38634.72957035894
386,-38666.92340084739
387,-38657.91443327276
388,-38681.84867947755
389,-38660.50054064528
390,-38625.216122433194
391,-38638.61571539193
392,-38630.638754967295
393,-38653.45622369459
394,-38667.339327001115
395,-38674.79375386997
396,-38692.39734424536
397,-38706.031888220685
398,-38722.089426304265
399,-38733.130403894975
400,-38712.97828474631
401,-38689.08981780394
402,-38700.722510749576
403,-38691.02737570024
404,-38680.81591993781
405,-38683.92265480498
406,-38698.62252045733
407,-38701.247738727194
408,-38710.16346723651
409,-38692.02489752852
410,-38645.722810211606
411,-38663.65019035357
412,-38682.327908916646
413,-38689.41692965861
414,-38688.102073216294
415,-38703.50376519191
416,-38690.653068844054
417,-38684.66966808706
418,-38657.951532520536
419,-38662.09467559905
420,-38693.61427158683
421,-38684.390182050374
422,-38665.82699780009
423,-38685.58076942372
424,-38683.03977962512
425,-38657.653281644554
426,-38662.81916699899
427,-38692.80607401089
428,-38669.93906567127
429,-38653.85545619112
430,-38651.12542873255
431,-38683.74603312964
432,-38673.79652190795
433,-38679.06955398059
434,-38669.54652415643
435,-38660.142747712925
436,-38649.80923387948
437,-38704.95938187868
438,-38737.417605858886
439,-38752.93525277199
440,-38728.24392561822
441,-38694.464272496225
442,-38690.31462157969
443,-38709.940281760835
444,-38688.594745824164
445,-38668.41976539703
446,-38681.5521620162
447,-38682.800843226076
448,-38704.552990294345
449,-38663.458789322336
450,-38638.72719596374
451,-38645.67318218479
452,-38646.82441939812
453,-38616.20018527287
454,-38609.35288436707
455,-38588.45591113104
456,-38581.2295020324
457,-38552.387193462535
458,-38560.504511762236
459,-38566.27700291449
460,-38570.95328738644
461,-38586.584198615164
462,-38547.81647227319
463,-38555.85483592593
464,-38582.001686984906
465,-38524.04414624124
466,-38560.5651991457
467,-38603.94225487409
468,-38584.21884342286
469,-38588.36390969565
470,-38589.58395808837
471,-38607.19792550092
472,-38587.0548006441
473,-38601.21572001314
474,-38606.94962571083
475,-38621.055987319836
476,-38627.81715743127
477,-38635.54420907315
478,-38631.41227645886
479,-38629.79332615279
480,-38644.33071525464
481,-38650.1921545556
482,-38644.7213051242
483,-38639.00746559027
484,-38644.94735618405
485,-38638.96079406348
486,-38633.988916949136
487,-38678.7855564058
488,-38663.08405250458
489,-38650.24804891097
490,-38649.488885898216
491,-38641.64642950744
492,-38630.350746712356
493,-38626.9580582559
494,-38587.605496385084
495,-38570.06665381425
496,-38622.4056853004
497,-38616.94628888134
498,-38633.13114390461
499,-38612.44291244134
500,-38591.68593586599
501,-38579.21432134075
502,-38623.52436584924
503,-38620.593849611316
504,-38625.78520094694
505,-38636.44988695939
506,-38624.49858469732
507,-38623.73056436838
508,-38643.147495141624
509,-38643.12013695746
510,-38630.34237121013
511,-38651.777750140616
512,-38636.064861993706
513,-38614.57830654866
514,-38617.287758545164
515,-38624.25893985179
516,-38648.206893751485
517,-38642.166930066436
518,-38627.90130679178
519,-38612.61420435587
520,-38599.7634260383
521,-38585.5217687801
522,-38564.51062002397
523,-38583.4443808611
524,-38576.549901409424
525,-38588.64260913938
526,-38584.034430343905
527,-38607.217987740245
528,-38637.36684203228
529,-38645.04583966942
530,-38636.23751053157
531,-38632.778492279416
532,-38586.51974624359
533,-38587.287901829484
534,-38597.92600897393
535,-38574.42397746223
536,-38603.622653227256
537,-38611.81721701646
538,-38580.85521417589
539,-38569.5252378735
540,-38572.48556955794
541,-38571.5330075187
542,-38604.58133522342
543,-38621.86279815539
544,-38596.77687130362
545,-38591.783908770696
546,-38623.47158802615
547,-38590.4131746744
548,-38564.02744413089
549,-38582.201094187985
550,-38573.58055576457
551,-38562.83242058093
552,-38544.66693549814
553,-38563.94679597321
554,-38559.90480613546
555,-38563.44153858173
556,-38568.596000058984
557,-38609.883354900565
558,-38609.244672179135
559,-38613.536982395766
560,-38623.96809768764
561,-38659.84349279799
562,-38662.54412993488
563,-38626.93544602651
564,-38620.29026015406
565,-38603.7027877293
566,-38639.1753409185
567,-38627.193538928135
568,-38635.72297284137
569,-38624.22864042772
570,-38633.47393035596
571,-38627.05049457249
572,-38648.03090610351
573,-38634.3480627637
574,-38623.49661600675
575,-38628.457670940305
576,-38638.54740475152
577,-38639.326897600535
578,-38631.43215473191
579,-38622.00944127155
580,-38563.36209672671
581,-38578.705813999026
582,-38603.70039805155
583,-38584.644619947234
584,-38581.5301162749
585,-38634.01709549786
586,-38577.16553041054
587,-38568.361661901254
588,-38600.35374099295
589,-38585.72302360095
590,-38577.10035083812
591,-38568.14713685997
592,-38566.47039052348
593,-38595.50566397252
594,-38578.456958018505
595,-38586.10539135252
596,-38584.89617145938
597,-38617.69093267304
598,-38627.514675211096
599,-38636.8199130911
600,-38632.16783513488
601,-38607.98159313019
602,-38580.971115216904
603,-38544.38051174277
604,-38572.216668853594
605,-38587.35137233937
606,-38573.818850246076
607,-38576.23894769516
608,-38538.28844787479
609,-38551.083183403694
610,-38530.74933755788
611,-38524.34835966467
612,-38561.084740471204
613,-38568.082068645635
614,-38576.64545230096
615,-38608.632688045
616,-38653.13935727945
617,-38682.78716884681
618,-38662.99098045642
619,-38644.40914097265
620,-38641.689451527214
621,-38640.27226598252
622,-38629.008697737525
623,-38663.010826832244
624,-38688.94201113104
625,-38686.381370940224
626,-38709.26347198525
627,-38678.40856677703
628,-38655.1836456974
629,-38602.14952200545
630,-38632.43414756813
631,-38636.175584692086
632,-38623.41896168421
633,-38596.565244342215
634,-38575.81537554356
635,-38561.33195141788
636,-38565.19761421453
637,-38577.11950868342
638,-38587.2870962414
639,-38589.374035947825
640,-38591.683283973034
641,-38601.09454433471
642,-38610.34173752074
643,-38612.77925054977
644,-38623.37019536422
645,-38610.371655535324
646,-38621.125592035656
647,-38665.096762728346
648,-38657.71419041659
649,-38657.451470290296
650,-38618.84891513419
651,-38605.631806197955
652,-38610.327928860905
653,-38641.37957248716
654,-38655.89925442747
655,-38619.348797869345
656,-38597.63423493053
657,-38582.16359698742
658,-38603.18302803265
659,-38642.48876608834
660,-38622.44004088729
661,-38616.88807322449
662,-38578.25284608982
663,-38564.632646519734
664,-38560.458365756924
665,-38603.26677901632
666,-38590.353679357206
667,-38575.30002508492
668,-38608.83677776454
669,-38608.7535875293
670,-38589.42920661118
671,-38590.221490047625
672,-38604.65205411545
673,-38612.0701908492
674,-38600.59248555137
675,-38605.51159253475
676,-38585.34817142932
677,-38596.16767455499
678,-38613.32773512935
679,-38599.18488997789
680,-38591.737123472914
681,-38603.08351379338
682,-38640.46669844475
683,-38638.78842318309
684,-38650.51262047912
685,-38662.24351048454
686,-38683.4660227409
687,-38701.55948997774
688,-38673.378079011854
689,-38656.32340354311
690,-38662.57315160208
691,-38661.713480192506
692,-38641.17509370961
693,-38626.30996088013
694,-38623.49990392558
695,-38633.611546376924
696,-38651.43464094803
697,-38667.38445875339
698,-38638.672332611386
699,-38609.16928373115
700,-38617.17136638508
701,-38602.80455457219
702,-38620.98455891594
703,-38590.718277772205
704,-38569.092722376976
705,-38575.321744819776
706,-38572.30423127891
707,-38574.05005974648
708,-38595.15875864513
709,-38613.82856637765
710,-38643.82800985522
711,-38614.951650292685
712,-38623.017882172906
713,-38648.49640145293
714,-38639.22125880933
715,-38653.41898173679
716,-38656.37510241918
717,-38648.83431680139
718,-38659.97861940684
719,-38675.74758394987
720,-38693.508753104
721,-38699.33771616619
722,-38688.832068558375
723,-38662.38831183426
724,-38663.74464190797
725,-38679.12849462488
726,-38678.87583987806
727,-38680.71070107795
728,-38694.08427781705
729,-38712.290136564116
730,-38709.54515305875
731,-38695.5927369534
732,-38679.27203554264
733,-38671.77259281204
734,-38655.506670747964
735,-38639.743411282514
736,-38637.89524391181
737,-38652.66846159043
738,-38652.27009721597
739,-38692.337484508105
740,-38695.4721272435
741,-38692.68624066844
742,-38688.60955158225
743,-38702.99932308142
744,-38715.492108489176
745,-38717.41477874426
746,-38713.42702984891
747,-38680.30794832248
748,-38669.405811898905
749,-38661.08754956406
750,-38669.10127910559
751,-38683.77514240386
752,-38684.94962629449
753,-38712.74176680805
754,-38746.56911175019
755,-38737.81140737419
756,-38718.86580272574
757,-38722.20245591169
758,-38711.58864781366
759,-38712.175185606764
760,-38703.1606922877
761,-38709.69871871676
762,-38722.61260664468
763,-38694.29746638118
764,-38670.61496904627
765,-38660.92517010339
766,-38670.54111604174
767,-38663.71016045166
768,-38652.641188835696
769,-38670.53751349653
770,-38688.30170596323
771,-38700.81688654239
772,-38695.99530589737
773,-38664.30033182713
774,-38680.40013417097
775,-38655.250927001645
776,-38653.17834473138
777,-38655.562401213116
778,-38649.97156588437
779,-38643.97753867798
780,-38666.122291266794
781,-38678.64120231518
782,-38703.45965961694
783,-38715.0477514714
784,-38730.44213054669
785,-38726.34595818283
786,-38726.0328645709
787,-38710.54919631691
788,-38708.652269607104
789,-38719.600369194115
790,-38708.901670061525
791,-38716.376803044914
792,-38724.44080661298
793,-38725.58295820967
794,-38736.44255842233
795,-38735.301439635434
796,-38752.817328889425
797,-38736.324670694645
798,-38724.03232028638
799,-38733.79368538998
800,-38711.18187138726
801,-38688.02492689538
802,-38701.14657920467
803,-38706.58809424544
804,-38721.02373626482
805,-38705.91994478694
806,-38714.72447479441
807,-38697.06016987548
808,-38711.38173113402
809,-38701.68703904124
810,-38697.72598803237
811,-38692.5612345997
812,-38678.55375296693
813,-38691.23418894657
814,-38684.80822675612
815,-38670.31909599537
816,-38650.85190640556
817,-38671.21614458156
818,-38676.50551593252
819,-38681.44505823927
820,-38684.792197055656
821,-38674.883095352205
822,-38722.78792951558
823,-38697.87501731756
824,-38676.486116209155
825,-38689.82466785476
826,-38685.588294168614
827,-38642.88097943284
828,-38636.68071353175
829,-38658.876657656416
830,-38680.92324508631
831,-38657.36536260621
832,-38619.79274772645
833,-38639.57525073926
834,-38660.76210952056
835,-38662.86943078582
836,-38651.057151679466
837,-38651.05934810035
838,-38640.906981934764
839,-38633.75761776666
840,-38636.376648876816
841,-38646.012204170656
842,-38657.51890697194
843,-38634.47799625339
844,-38618.106037239944
845,-38634.12674448592
846,-38621.74584933815
847,-38562.506328447074
848,-38602.218771008265
849,-38609.8964898493
850,-38592.18764466619
851,-38587.62697587619
852,-38565.05664349731
853,-38567.21340823891
854,-38558.36137187222
855,-38591.47371595046
856,-38608.54071401461
857,-38611.10619080341
858,-38590.73237134548
859,-38592.69612257802
860,-38610.5160430747
861,-38645.61416152301
862,-38624.26363382751
863,-38605.12385928793
864,-38591.12774059426
865,-38610.01752904593
866,-38626.3537702183
867,-38615.168664796554
868,-38628.007481171204
869,-38634.77618726809
870,-38638.83366966615
871,-38662.13275111372
872,-38641.95014670704
873,-38639.057257558656
874,-38599.63196969299
875,-38581.41048487918
876,-38614.55057815782
877,-38593.4848115647
878,-38581.27634510798
879,-38559.448935545304
880,-38578.93568940379
881,-38604.78614054971
882,-38592.85442071113
883,-38610.18456821118
884,-38617.033252258814
885,-38583.71726071099
886,-38590.627341769876
887,-38587.095466547435
888,-38607.88111018624
889,-38627.402666941045
890,-38621.33422298212
891,-38606.727542488065
892,-38588.49585882866
893,-38588.30101247977
894,-38617.834087358766
895,-38649.430231228194
896,-38625.41208383882
897,-38597.98433434094
898,-38569.00246570628
899,-38578.140194578315
900,-38587.95096060365
901,-38576.42492840695
902,-38605.81786776397
903,-38610.9347167194
904,-38598.61404174444
905,-38622.529589754864
906,-38631.987277702174
907,-38645.185794407655
908,-38680.06882247111
909,-38669.06869083116
910,-38683.24115799954
911,-38694.43720972674
912,-38694.84890298697
913,-38703.43486223115
914,-38704.80245882977
915,-38693.96285136492
916,-38705.941734580265
917,-38693.50133939463
918,-38706.25548950662
919,-38683.91993316898
920,-38673.96214588557
921,-38686.51177802742
922,-38676.4071690853
923,-38700.49005774542
924,-38711.52769494931
925,-38724.33204219182
926,-38735.53818524074
927,-38718.378275516676
928,-38739.29721522795
929,-38740.25101160719
930,-38725.16241567589
931,-38729.63021611915
932,-38726.77204784554
933,-38751.0445659772
934,-38743.50146486183
935,-38759.24606428291
936,-38784.57684270545
937,-38790.20606430516
938,-38772.73032459717
939,-38757.69657983354
940,-38774.78886062828
941,-38790.63048779349
942,-38750.393912790954
943,-38746.01185455611
944,-38748.3144736438
945,-38740.1839963222
946,-38737.22930258937
947,-38708.97536202089
948,-38706.47566318247
949,-38693.62490443298
950,-38706.30873495092
951,-38719.331308224144
952,-38702.32542285005
953,-38697.639174139455
954,-38725.647681661336
955,-38724.04976210098
956,-38721.00810808253
957,-38715.21930892827
958,-38698.55839793904
959,-38670.20667413599
960,-38673.45888041121
961,-38688.34268946452
962,-38711.3918752111
963,-38725.55963543979
964,-38723.1365396054
965,-38708.60034348541
966,-38744.82942618411
967,-38753.51961424446
968,-38746.145871446286
969,-38709.23968614749
970,-38701.71091465371
971,-38694.7766732729
972,-38702.74558147458
973,-38687.0214466582
974,-38693.94507895607
975,-38678.36441839904
976,-38686.83527161169
977,-38704.39781755476
978,-38676.649737633874
979,-38688.45035264788
980,-38666.86303470274
981,-38663.48566883344
982,-38611.532442321004
983,-38608.882578156896
984,-38649.83414539221
985,-38661.21608744096
986,-38644.770517833655
987,-38646.94980492036
988,-38640.02711128212
989,-38612.30994513734
990,-38610.81824553066
991,-38609.994988330596
992,-38642.65199481759
993,-38619.41470831974
994,-38626.253376077446
995,-38624.42844643311
996,-38628.880437738466
997,-38609.24911482039
998,-38624.43664047118
999,-38641.51021613132


==> figures/data-rec/mcmc_losses/global_delicious_10_mcmc_losses.csv <==
steps/n,loss
0,-38948.42925833366
1,-38920.25686155633
2,-38893.219004812476
3,-38859.4151310848
4,-38846.04676915015
5,-38830.352877302765
6,-38829.30435580534
7,-38815.08740839724
8,-38792.06410486681
9,-38783.55235547004
10,-38763.50295773698
11,-38755.7493943225
12,-38760.6018466757
13,-38744.391015584944
14,-38752.20840072671
15,-38727.24770929664
16,-38710.98597682095
17,-38697.73984497681
18,-38693.486519040875
19,-38701.9089640428
20,-38705.20523265803
21,-38693.512653217775
22,-38672.78016084648
23,-38682.550787051616
24,-38693.34868163805
25,-38713.0120213039
26,-38683.814739661364
27,-38673.03873710252
28,-38684.360839918896
29,-38679.10989918672
30,-38682.865690663006
31,-38668.02144668579
32,-38637.05443754824
33,-38626.27746516949
34,-38609.88673811214
35,-38618.99886986942
36,-38607.63003254548
37,-38609.44200608932
38,-38622.024064595644
39,-38595.841549061355
40,-38593.31917949818
41,-38577.5895496116
42,-38588.53773620575
43,-38600.17375168338
44,-38592.05450929543
45,-38596.42209531758
46,-38605.91231364667
47,-38611.98030826901
48,-38607.746768454424
49,-38612.21757110581
50,-38633.782004571345
51,-38621.65959379184
52,-38581.74906172948
53,-38588.26477927812
54,-38588.58986113663
55,-38580.17385365469
56,-38556.586180236736
57,-38578.83289702566
58,-38598.87726982243
59,-38587.31254499145
60,-38557.99517296069
61,-38540.623385853105
62,-38535.628096171495
63,-38516.91941819753
64,-38538.24269563037
65,-38565.474452675735
66,-38546.65027298696
67,-38515.131895163075
68,-38476.64899700364
69,-38479.739254327265
70,-38484.5112875387
71,-38493.87067105365
72,-38534.311883858296
73,-38528.64146662147
74,-38531.50560497743
75,-38537.2830960437
76,-38534.92461825348
77,-38554.522005481595
78,-38525.35205022456
79,-38534.72437206754
80,-38539.33031248299
81,-38539.39328325382
82,-38564.40852337908
83,-38519.085633614115
84,-38516.06739365998
85,-38509.45312325314
86,-38514.57419004225
87,-38516.52793559678
88,-38545.22287800024
89,-38496.784352809555
90,-38459.41779731151
91,-38469.84220643477
92,-38481.37525947741
93,-38510.88449199359
94,-38520.116939229454
95,-38517.1764735557
96,-38510.233593951554
97,-38482.66349103517
98,-38482.22766160959
99,-38486.35859351665
100,-38482.688400281826
101,-38461.547622378275
102,-38451.076601276705
103,-38454.5141785027
104,-38496.129575581275
105,-38506.704637061746
106,-38493.18797116543
107,-38446.45211423482
108,-38450.11870110699
109,-38466.86363890377
110,-38479.07257030972
111,-38464.527027531156
112,-38453.23607029936
113,-38437.30774277681
114,-38436.90057223551
115,-38461.846421975984
116,-38451.48796072858
117,-38452.59138879216
118,-38481.930709659675
119,-38473.36945196867
120,-38470.274320725606
121,-38478.877297248095
122,-38474.494592680356
123,-38502.93116639479
124,-38527.33194433997
125,-38511.26942987168
126,-38482.19634193193
127,-38472.33066682743
128,-38458.71030440375
129,-38478.1409206144
130,-38483.71855873483
131,-38499.85449745367
132,-38493.676826828465
133,-38482.95209235988
134,-38472.22791652313
135,-38475.18898929146
136,-38454.55841532525
137,-38438.65203715195
138,-38402.23511812585
139,-38466.26901441091
140,-38431.497208808665
141,-38416.04350264696
142,-38444.7405534914
143,-38440.36126326732
144,-38459.13858633063
145,-38488.12713459677
146,-38492.76508245356
147,-38490.87488172584
148,-38488.51679259091
149,-38480.98174080942
150,-38467.25902181654
151,-38463.4009015241
152,-38448.718809355465
153,-38469.46639941325
154,-38507.18250947912
155,-38530.34974751733
156,-38543.6638406872
157,-38517.5683302069
158,-38531.22971643794
159,-38545.06769812196
160,-38539.136485108145
161,-38558.021429944805
162,-38557.79782301673
163,-38554.544010748934
164,-38561.030046776184
165,-38588.51852625643
166,-38603.16581276124
167,-38602.11755008072
168,-38546.932266656215
169,-38506.58716268511
170,-38514.10174226034
171,-38511.38559640811
172,-38530.98298960677
173,-38523.458934189985
174,-38522.38650878901
175,-38521.6942658919
176,-38538.64527325762
177,-38528.167164930834
178,-38487.011973473665
179,-38475.98447235458
180,-38452.9592010748
181,-38408.54819349223
182,-38376.706527710216
183,-38419.609312548855
184,-38430.60948134247
185,-38412.76581428924
186,-38414.87109509298
187,-38408.76662726001
188,-38397.08205464572
189,-38410.209385988644
190,-38395.30341965376
191,-38420.1384971238
192,-38430.4641947096
193,-38407.56942761109
194,-38462.086552084
195,-38434.84624492636
196,-38399.35828133021
197,-38389.998131498236
198,-38411.974544787365
199,-38425.56746807768
200,-38432.716609214775
201,-38435.619003913365
202,-38421.065398630955
203,-38432.252990996516
204,-38401.28983072534
205,-38428.896283339316
206,-38397.224306368546
207,-38385.29208216506
208,-38395.155594974574
209,-38401.03588819922
210,-38420.27730718491
211,-38438.54148752546
212,-38434.0341413306
213,-38448.427093923056
214,-38466.19341859793
215,-38420.86799763861
216,-38429.97131789871
217,-38419.425050300844
218,-38420.121674153364
219,-38434.51694476258
220,-38435.893413259066
221,-38451.16801295088
222,-38438.5087648392
223,-38455.295223595494
224,-38446.20332189673
225,-38463.36213921038
226,-38466.92246732156
227,-38451.00184922016
228,-38448.13960570994
229,-38481.325153596335
230,-38486.5757261592
231,-38485.10339267498
232,-38469.25563752083
233,-38457.74406639858
234,-38461.90999701917
235,-38460.49711727333
236,-38454.81313708127
237,-38434.98358739512
238,-38420.00151810978
239,-38436.254722734004
240,-38457.91211233368
241,-38452.57004045742
242,-38452.02671126501
243,-38455.7712587362
244,-38446.74139982429
245,-38459.48408198398
246,-38468.61169606366
247,-38448.11786141447
248,-38420.899427877346
249,-38425.081583951505
250,-38450.8219145097
251,-38464.09521768933
252,-38457.508329402124
253,-38443.31259420063
254,-38443.832272395266
255,-38473.280771946236
256,-38451.118231215005
257,-38458.02656472169
258,-38450.62242612957
259,-38417.34126232378
260,-38410.6555506927
261,-38423.17671079798
262,-38436.2257056503
263,-38427.82703268294
264,-38395.68123446552
265,-38405.95109987101
266,-38413.892250941295
267,-38393.43755672918
268,-38383.22636921795
269,-38388.311512961474
270,-38396.59710521286
271,-38405.298582198164
272,-38465.88154256117
273,-38516.79179171342
274,-38520.41262894519
275,-38485.361005856925
276,-38462.86001404534
277,-38477.348166021846
278,-38454.43658772091
279,-38450.258539455644
280,-38466.281968601186
281,-38440.34466608255
282,-38447.00753095595
283,-38455.90371269497
284,-38483.84906645426
285,-38451.60585402636
286,-38464.554650773
287,-38487.919466545005
288,-38469.10332822677
289,-38470.12508680917
290,-38484.41851593838
291,-38447.022872710084
292,-38392.65629423641
293,-38424.7452386223
294,-38435.248596207675
295,-38430.760647311545
296,-38416.38766251927
297,-38392.21259908147
298,-38430.64391766469
299,-38420.707230186534
300,-38419.69022052132
301,-38428.24140591837
302,-38442.05211332447
303,-38450.89193106753
304,-38482.19520794084
305,-38497.419672821496
306,-38511.00287147676
307,-38526.847430332644
308,-38526.47765507107
309,-38513.06296492623
310,-38504.37657697597
311,-38523.97844370097
312,-38552.057471746826
313,-38530.638094396716
314,-38482.59387214502
315,-38465.68054284747
316,-38449.29184851238
317,-38401.3637695808
318,-38452.80324690479
319,-38444.48335176616
320,-38459.232960658104
321,-38480.87021965584
322,-38472.742699298455
323,-38483.3356499826
324,-38430.53509679794
325,-38406.34939109956
326,-38422.23798602512
327,-38403.30014744867
328,-38410.50150066402
329,-38431.08500497991
330,-38427.743145549015
331,-38442.15740511941
332,-38436.133895093924
333,-38431.21645807581
334,-38436.967935392735
335,-38424.324893741876
336,-38414.8323355329
337,-38397.33614904069
338,-38379.70475686798
339,-38373.651191362675
340,-38390.7187026639
341,-38408.633632079036
342,-38427.69619983033
343,-38435.01841830955
344,-38421.86026870737
345,-38414.57073447106
346,-38466.77295755776
347,-38495.476013028245
348,-38472.37011549945
349,-38475.08390335872
350,-38455.9767533549
351,-38466.99647426453
352,-38469.18983159979
353,-38488.9507359567
354,-38474.44008670607
355,-38444.03154622828
356,-38451.39958821823
357,-38464.96880167772
358,-38443.49213980708
359,-38449.55225204012
360,-38460.175361918686
361,-38438.42102076466
362,-38461.196225350635
363,-38468.11560283107
364,-38438.705270371735
365,-38438.05901521963
366,-38445.99150542384
367,-38475.149632096865
368,-38483.365299939884
369,-38473.01851058071
370,-38476.90189929059
371,-38453.19660920685
372,-38461.793628607935
373,-38455.87485395987
374,-38430.1947923464
375,-38438.63681331229
376,-38424.01471409492
377,-38386.78027620749
378,-38367.78269243437
379,-38327.44815683426
380,-38318.57743416664
381,-38309.79250469926
382,-38299.76570281983
383,-38309.88861523845
384,-38360.527034683175
385,-38411.66203031334
386,-38429.05593958666
387,-38398.72576088386
388,-38410.86661064785
389,-38387.220840086455
390,-38348.04082990005
391,-38313.722798319744
392,-38316.020719604014
393,-38314.77604331702
394,-38331.28616123627
395,-38347.59583339543
396,-38319.91127220619
397,-38332.81050913693
398,-38323.22751208126
399,-38293.99994481868
400,-38268.87614069704
401,-38297.032077794654
402,-38338.164989425
403,-38374.91264840019
404,-38336.36303221712
405,-38305.577184086
406,-38290.604478831716
407,-38312.60497598999
408,-38301.017858445084
409,-38311.29772842333
410,-38339.257025453495
411,-38343.48302166899
412,-38361.43429360847
413,-38343.54577971238
414,-38319.016174918266
415,-38369.568598625294
416,-38354.361320694596
417,-38320.97119711674
418,-38340.3647838044
419,-38383.56882534779
420,-38364.672360762714
421,-38321.45476595101
422,-38301.51798547959
423,-38314.401708202095
424,-38299.32590613325
425,-38283.9389006514
426,-38265.71480453723
427,-38246.99379214558
428,-38238.68530562157
429,-38247.23069970806
430,-38263.03963601698
431,-38287.556168525036
432,-38281.81985845246
433,-38290.23896213037
434,-38300.47388636844
435,-38313.90405332116
436,-38336.39172995096
437,-38345.70006463199
438,-38339.378026852326
439,-38321.98833666886
440,-38328.1415938058
441,-38334.60415036428
442,-38313.81936514209
443,-38319.011187817065
444,-38312.57261681005
445,-38357.45677042174
446,-38337.81876342513
447,-38354.9292144553
448,-38349.53882399437
449,-38367.73046387064
450,-38371.660186229405
451,-38354.41462941871
452,-38338.23643555995
453,-38289.50913387448
454,-38291.10295613341
455,-38322.764355370804
456,-38308.53715939623
457,-38294.73949198264
458,-38332.126099381814
459,-38358.42277642164
460,-38331.07718633614
461,-38324.00033215083
462,-38348.02387373842
463,-38340.070838670246
464,-38325.06024101488
465,-38317.067330675614
466,-38317.671147028
467,-38340.98014273427
468,-38343.90549289749
469,-38352.91774625936
470,-38362.60561808152
471,-38330.970517703456
472,-38307.93571132623
473,-38282.9955818477
474,-38261.37715885346
475,-38236.11761930401
476,-38237.54372165533
477,-38207.86558716641
478,-38230.896051231786
479,-38267.611793336204
480,-38278.66732888034
481,-38299.54595923138
482,-38330.22808822912
483,-38332.937977229856
484,-38343.128274269104
485,-38319.77473967562
486,-38326.284376331736
487,-38345.588888554215
488,-38340.510136791905
489,-38311.19097836401
490,-38288.402031952384
491,-38295.375471276246
492,-38302.15747323139
493,-38302.370741108854
494,-38313.53618871664
495,-38296.83230780678
496,-38266.491880895075
497,-38283.09654941435
498,-38281.8541742927
499,-38299.322195674555
500,-38279.754524317395
501,-38227.94604245705
502,-38223.252661034436
503,-38250.68552231777
504,-38275.77613549144
505,-38290.88588674153
506,-38297.56543505184
507,-38312.23607918162
508,-38299.03725112944
509,-38311.85766733613
510,-38310.28700645381
511,-38332.8994445106
512,-38334.17547328892
513,-38369.15054214553
514,-38410.36148408846
515,-38393.60253919382
516,-38395.5391900579
517,-38364.789538785524
518,-38354.92841457651
519,-38335.491520817646
520,-38297.94893811364
521,-38290.246708147155
522,-38265.3649685315
523,-38350.58564925644
524,-38383.29498369692
525,-38356.04663881807
526,-38378.55516360738
527,-38409.185147289914
528,-38396.71006839409
529,-38346.60057748524
530,-38333.79767252481
531,-38312.00229781723
532,-38261.273585573814
533,-38294.07278403125
534,-38316.85512418979
535,-38310.70830661084
536,-38297.09762420988
537,-38305.29906793327
538,-38332.50820232495
539,-38344.829190736695
540,-38378.59795875829
541,-38383.44635773345
542,-38387.56139120274
543,-38382.994368522406
544,-38369.6394011904
545,-38397.12164806048
546,-38384.13465489421
547,-38382.93326948472
548,-38395.96057646649
549,-38400.92114448523
550,-38404.377934569275
551,-38429.05431246811
552,-38433.217383644886
553,-38423.3066879946
554,-38390.81111030429
555,-38429.302174072276
556,-38394.998838602725
557,-38395.90534448324
558,-38375.273216333524
559,-38355.632956782145
560,-38353.17612921192
561,-38360.36199086007
562,-38352.801920342565
563,-38359.06659787503
564,-38331.38748825404
565,-38285.589767923506
566,-38286.56242817769
567,-38297.65009032072
568,-38325.60020171443
569,-38337.71295888138
570,-38330.40974490412
571,-38232.663162527875
572,-38229.97195264024
573,-38255.008676957994
574,-38212.494882623636
575,-38251.40583911413
576,-38268.78482289241
577,-38292.78478776904
578,-38300.293120694914
579,-38307.47725880565
580,-38296.61367598763
581,-38276.70037537474
582,-38299.43427495211
583,-38327.86916182879
584,-38340.25686233877
585,-38377.61297089051
586,-38381.55494960933
587,-38390.49245955171
588,-38400.0242636264
589,-38380.700732110716
590,-38376.93055224204
591,-38366.1535094143
592,-38381.05857233597
593,-38386.469574535135
594,-38440.54888475144
595,-38453.0533698391
596,-38371.09339027733
597,-38353.28061056296
598,-38344.57135320497
599,-38333.8794554484
600,-38375.7273216707
601,-38400.86312511074
602,-38406.43311997051
603,-38361.17015064032
604,-38384.802022132615
605,-38363.70997262613
606,-38338.53739896711
607,-38332.55840134743
608,-38334.340954741645
609,-38283.06908703038
610,-38276.771566294075
611,-38333.849102775566
612,-38329.02631314303
613,-38320.627070747316
614,-38323.09920348856
615,-38331.626748496135
616,-38345.946658030116
617,-38337.91412146718
618,-38331.134457052576
619,-38328.8533974343
620,-38329.26804885771
621,-38358.23764311445
622,-38383.33356101389
623,-38374.72310961431
624,-38382.97270748835
625,-38406.615461368034
626,-38391.23245532086
627,-38375.32636928573
628,-38370.27977895654
629,-38400.14437715155
630,-38411.113104466545
631,-38371.1424434823
632,-38382.94899927903
633,-38370.01681404184
634,-38354.19253878317
635,-38344.254794186825
636,-38354.769602562104
637,-38371.70793227748
638,-38357.40465014789
639,-38364.954684392826
640,-38397.202187131326
641,-38390.20535066123
642,-38376.66389997449
643,-38327.138885299944
644,-38347.89324087432
645,-38365.42186950712
646,-38344.809616800325
647,-38339.50871753654
648,-38350.99649990239
649,-38305.79877424585
650,-38333.06770086694
651,-38345.45950228134
652,-38312.405610001166
653,-38278.79793277594
654,-38289.57493871568
655,-38272.27447751106
656,-38247.77524204247
657,-38241.02229273379
658,-38254.11350587156
659,-38265.60489239037
660,-38295.5715582724
661,-38312.2983613683
662,-38304.53878263963
663,-38314.487743076344
664,-38348.16686551518
665,-38378.26008345732
666,-38358.01196237177
667,-38355.84673912771
668,-38350.26579144273
669,-38315.62056050567
670,-38301.263231782825
671,-38301.58895385448
672,-38327.34674456836
673,-38313.4878756513
674,-38346.02073911139
675,-38329.530808493844
676,-38334.13023345887
677,-38318.287059054564
678,-38326.145579177304
679,-38304.52070832696
680,-38330.030275120625
681,-38349.54769491866
682,-38408.20423533832
683,-38403.34572105787
684,-38392.05016556402
685,-38386.19517331195
686,-38367.37307209707
687,-38337.06334454008
688,-38348.57282465421
689,-38344.956909510336
690,-38325.61526277087
691,-38321.24900924212
692,-38311.47280651985
693,-38324.11938481385
694,-38389.48706268724
695,-38365.201642253174
696,-38334.93732284898
697,-38335.01193675423
698,-38340.12518043108
699,-38309.91443958468
700,-38331.12317406571
701,-38340.26723879066
702,-38292.25601346428
703,-38279.5248797431
704,-38284.76146092918
705,-38279.17749860781
706,-38282.889687476
707,-38282.5524312619
708,-38290.89934786027
709,-38316.19348360271
710,-38261.94446122857
711,-38256.270169316536
712,-38265.48301247304
713,-38265.26709431048
714,-38298.06681509169
715,-38312.34185533267
716,-38300.82705153575
717,-38290.26285655645
718,-38267.928538534456
719,-38306.355381782814
720,-38352.88026806856
721,-38404.15965522772
722,-38411.11240551148
723,-38389.58453104692
724,-38408.15796053317
725,-38398.66040731367
726,-38364.677903108255
727,-38326.854973438516
728,-38301.78341531921
729,-38355.08785272919
730,-38346.90115051244
731,-38350.95954706192
732,-38331.78265170713
733,-38325.78710433887
734,-38342.627024940964
735,-38325.17425168423
736,-38314.69993459919
737,-38298.61495082357
738,-38297.76954709038
739,-38284.38512551185
740,-38288.663954853226
741,-38308.98328393944
742,-38311.37798211318
743,-38309.83599703823
744,-38310.78564597291
745,-38300.39924292704
746,-38318.95122050076
747,-38309.16719770909
748,-38297.87421722548
749,-38301.897447921656
750,-38308.455432403316
751,-38294.93668403473
752,-38294.041146907504
753,-38334.12514217016
754,-38310.59933950154
755,-38258.05181355375
756,-38249.83039884074
757,-38300.29581674967
758,-38291.43001271787
759,-38283.21750873482
760,-38287.36977364583
761,-38265.07346697043
762,-38319.16993929159
763,-38306.13159300714
764,-38308.554497324636
765,-38300.3168962447
766,-38311.472995120326
767,-38325.138373682
768,-38329.31608452557
769,-38297.27832409662
770,-38284.24118763763
771,-38274.82071432429
772,-38290.105709123345
773,-38318.56339422177
774,-38327.93608772806
775,-38356.64502041923
776,-38336.18653094817
777,-38283.02096167169
778,-38277.878155362574
779,-38312.21849745987
780,-38344.84016518337
781,-38339.54244403234
782,-38282.26696122972
783,-38269.33585647984
784,-38281.57868396591
785,-38270.75254370826
786,-38251.63682832762
787,-38245.54557892882
788,-38244.21269671225
789,-38205.55314759503
790,-38230.56576568023
791,-38251.235689858004
792,-38301.79774792693
793,-38303.69053791434
794,-38298.92038447885
795,-38302.51204652737
796,-38308.061252962936
797,-38304.220152272756
798,-38312.440513492664
799,-38344.50338874752
800,-38337.615473400816
801,-38352.655223198584
802,-38347.295254110926
803,-38367.68447841285
804,-38401.45228215774
805,-38360.07402273309
806,-38337.72869351656
807,-38364.014605895085
808,-38376.937422793155
809,-38369.46451596565
810,-38333.9076551378
811,-38381.820331437775
812,-38411.13451948662
813,-38394.05382561598
814,-38346.628336526395
815,-38367.07866217377
816,-38372.444295832385
817,-38353.58611271473
818,-38331.91079566773
819,-38348.71236820148
820,-38336.79871905481
821,-38346.02257741823
822,-38372.12964473028
823,-38356.90138090126
824,-38358.057115822136
825,-38324.85131888056
826,-38311.12720747981
827,-38276.17954609846
828,-38218.88449284967
829,-38236.37017729243
830,-38236.49467171179
831,-38274.59175753297
832,-38286.72074725297
833,-38277.77158547382
834,-38322.82351777637
835,-38374.847416615616
836,-38369.24218434941
837,-38314.87923572251
838,-38294.93786031455
839,-38319.768670038335
840,-38310.2832586278
841,-38296.49883818271
842,-38296.58085642555
843,-38277.07010008908
844,-38299.97880155035
845,-38277.260906722455
846,-38278.24927521112
847,-38254.80131504874
848,-38259.35003937933
849,-38256.51819179022
850,-38270.83696877924
851,-38269.26684986269
852,-38266.734082206065
853,-38279.21901287536
854,-38263.89091632754
855,-38309.743737755205
856,-38306.67551770831
857,-38312.69169676007
858,-38278.54367636846
859,-38271.99799071143
860,-38284.62355762469
861,-38267.974832602755
862,-38263.118430430004
863,-38281.019924008615
864,-38267.47004621976
865,-38251.546513194415
866,-38213.7616719884
867,-38203.04659765466
868,-38196.89795104872
869,-38204.05791157087
870,-38165.65315061646
871,-38220.66327707439
872,-38240.24340081146
873,-38235.234880130956
874,-38210.32667605379
875,-38176.38376205958
876,-38194.89391494933
877,-38196.12906713279
878,-38210.338853545276
879,-38208.401965721874
880,-38292.56103766466
881,-38269.696247535714
882,-38289.97224885904
883,-38320.37527767843
884,-38296.19082386921
885,-38281.914669833444
886,-38295.60339775678
887,-38312.66163236699
888,-38296.8725497442
889,-38323.16809413753
890,-38325.90697737613
891,-38297.981190433115
892,-38292.98015688406
893,-38267.72054070767
894,-38322.999117551866
895,-38314.21908992791
896,-38295.47066262046
897,-38260.78903214116
898,-38228.062099455674
899,-38231.40438837033
900,-38248.30068187509
901,-38248.163827781995
902,-38258.74172647649
903,-38222.27467828749
904,-38265.126048784514
905,-38280.28315041307
906,-38272.91091018177
907,-38251.13434446618
908,-38308.52701667233
909,-38302.916021310455
910,-38300.47818917946
911,-38353.86490945755
912,-38292.16869673703
913,-38268.574270231584
914,-38262.73968429107
915,-38277.71315418973
916,-38289.863556211174
917,-38292.22770044445
918,-38278.21168848551
919,-38240.85528375265
920,-38246.32157435712
921,-38248.45883768121
922,-38261.74657546961
923,-38296.972308976496
924,-38329.95300433736
925,-38324.77184285809
926,-38282.48916724951
927,-38313.78807415417
928,-38286.50175778584
929,-38231.50021199132
930,-38213.22733100181
931,-38217.36446889761
932,-38234.38779631436
933,-38207.44012944994
934,-38183.215739129395
935,-38214.88953242408
936,-38235.444745231645
937,-38215.083026277476
938,-38220.03414357692
939,-38215.906365034454
940,-38230.281944034265
941,-38243.96115270079
942,-38250.18671140505
943,-38289.78508943561
944,-38296.90269412335
945,-38291.989736070456
946,-38303.88177602802
947,-38277.38533765147
948,-38285.838454536046
949,-38291.02018756666
950,-38283.38595826268
951,-38272.78754576823
952,-38304.20377206306
953,-38318.60777946523
954,-38301.278505570896
955,-38323.525141649334
956,-38322.99679985348
957,-38314.59491984253
958,-38352.598667778555
959,-38350.76037016742
960,-38315.500518055786
961,-38283.31250120882
962,-38319.39243290246
963,-38292.095079380255
964,-38276.23036579902
965,-38330.9082079245
966,-38339.08266958938
967,-38310.82743365372
968,-38299.425792515955
969,-38312.92496737819
970,-38314.95325399348
971,-38347.83625091836
972,-38351.21913178185
973,-38326.980838080635
974,-38336.7549469956
975,-38327.160342281975
976,-38300.19444513117
977,-38314.84660189805
978,-38345.65398247024
979,-38347.55016478108
980,-38316.32572580879
981,-38310.46584538854
982,-38292.271350711155
983,-38277.98717932226
984,-38260.96012077551
985,-38272.83358488255
986,-38293.21445010774
987,-38288.63672427678
988,-38283.13027335766
989,-38303.99741758419
990,-38265.03833010884
991,-38227.85211362551
992,-38229.98223054827
993,-38221.15133342236
994,-38224.36674694399
995,-38221.58677862065
996,-38214.74829927132
997,-38227.91471138744
998,-38201.745858978495
999,-38195.37620759133


==> figures/data-rec/mcmc_losses/global_delicious_20_mcmc_losses.csv <==
steps/n,loss
0,-38948.795643661266
1,-38916.324689775385
2,-38880.51103926685
3,-38845.369597993005
4,-38832.58035697092
5,-38813.95869466221
6,-38813.61317501586
7,-38807.247410148586
8,-38792.91074909459
9,-38771.220292244216
10,-38767.73615478288
11,-38760.8246486102
12,-38741.45081500333
13,-38721.92961297402
14,-38728.561987826906
15,-38721.6218664307
16,-38725.31012875862
17,-38714.8211937881
18,-38704.752422496065
19,-38689.12187834831
20,-38687.28292995902
21,-38667.77375793381
22,-38666.4077968905
23,-38679.6783070213
24,-38677.80651521931
25,-38667.9775237152
26,-38657.83452244344
27,-38651.547151931074
28,-38669.84168873266
29,-38623.6201538868
30,-38605.41562450253
31,-38598.68235896678
32,-38583.20713477073
33,-38576.15804236741
34,-38576.261100582466
35,-38590.40350444945
36,-38591.42334424162
37,-38591.68002736371
38,-38574.82475020695
39,-38542.27759506486
40,-38520.55154011369
41,-38542.86483024905
42,-38552.11547263081
43,-38566.02098489558
44,-38549.82665012414
45,-38539.82601637331
46,-38525.97740650612
47,-38504.196443327644
48,-38519.28473238227
49,-38528.60745194006
50,-38522.55773290848
51,-38529.22733485989
52,-38525.0581452745
53,-38529.69728364088
54,-38512.31331954467
55,-38481.51882617346
56,-38470.92753069651
57,-38481.72503037574
58,-38492.76271511163
59,-38459.751507349065
60,-38432.8075677792
61,-38438.789377784036
62,-38397.53483326233
63,-38390.00016868632
64,-38411.41244821889
65,-38438.097711337294
66,-38456.79728032491
67,-38437.77848843755
68,-38415.9359895079
69,-38412.994110247055
70,-38379.79926353634
71,-38381.984159559965
72,-38424.72059820037
73,-38419.21148086767
74,-38395.68201966346
75,-38374.33362857425
76,-38344.997835547205
77,-38360.22725756265
78,-38369.06071202105
79,-38364.033361779926
80,-38364.5722851373
81,-38363.785662251954
82,-38333.70003795021
83,-38333.373696493276
84,-38351.139365382
85,-38346.654467940476
86,-38327.92492749012
87,-38324.7876378044
88,-38295.661477966
89,-38292.93257936972
90,-38285.055896281345
91,-38302.58172196611
92,-38314.647332649816
93,-38319.407644290804
94,-38334.21000790601
95,-38338.13447256514
96,-38348.585054065814
97,-38315.447257171414
98,-38303.90288108936
99,-38331.6563994956
100,-38333.50386524253
101,-38335.51429018562
102,-38334.49836608145
103,-38298.441423310134
104,-38311.095293372724
105,-38324.60952092917
106,-38325.161952584924
107,-38306.042622339104
108,-38272.39249133064
109,-38262.13908836815
110,-38239.14820058445
111,-38249.12460656444
112,-38261.07206277617
113,-38273.90314768052
114,-38271.82394770303
115,-38283.369220326
116,-38306.27513492543
117,-38287.58723961863
118,-38271.680632549185
119,-38254.37752430271
120,-38251.76490186657
121,-38277.694913567175
122,-38279.522475486774
123,-38307.975397297654
124,-38302.886472224935
125,-38317.68123580081
126,-38321.57997697919
127,-38276.42672733283
128,-38272.84819697787
129,-38276.49048985683
130,-38306.623301762214
131,-38318.3035484311
132,-38296.59922254369
133,-38294.52115095592
134,-38322.34325116768
135,-38337.56582577283
136,-38340.7306337181
137,-38314.36229730081
138,-38281.07070624331
139,-38301.62496507852
140,-38276.296078726235
141,-38265.59582816333
142,-38270.10524751981
143,-38270.85507563861
144,-38287.13468551234
145,-38305.61672816936
146,-38308.12256330019
147,-38313.09564054954
148,-38311.0359890923
149,-38287.27533269867
150,-38282.86850112125
151,-38296.94330314238
152,-38291.53048505079
153,-38309.32168039408
154,-38338.13647854034
155,-38328.58984264032
156,-38314.497464506065
157,-38318.586612026775
158,-38337.63311931385
159,-38340.167051997785
160,-38332.02300007693
161,-38336.15340022882
162,-38307.58544001861
163,-38300.71658116099
164,-38275.120234086935
165,-38262.29769929079
166,-38256.5901066253
167,-38238.75457616415
168,-38233.590805644824
169,-38269.47100073916
170,-38265.7794495365
171,-38255.55755304956
172,-38269.320501454764
173,-38259.84964163151
174,-38268.92292093224
175,-38264.030242678746
176,-38274.17569500427
177,-38292.8418606663
178,-38278.62061994346
179,-38267.15958711627
180,-38273.02618109397
181,-38272.81936136894
182,-38257.395970001344
183,-38220.844941318544
184,-38231.39562257007
185,-38249.93588560932
186,-38270.68563051154
187,-38281.96394566337
188,-38264.88907004045
189,-38254.276605531304
190,-38253.67471246793
191,-38243.38439223064
192,-38246.52995171609
193,-38273.91452533319
194,-38277.14331320061
195,-38298.39222913135
196,-38316.44917156823
197,-38317.59893863509
198,-38328.10402169831
199,-38308.532388940635
200,-38302.69291471963
201,-38316.38204136291
202,-38315.624363705174
203,-38309.90682962593
204,-38297.31385530608
205,-38301.88805283987
206,-38312.530390495594
207,-38305.33478286939
208,-38310.36001258539
209,-38313.58610112374
210,-38338.35847056084
211,-38314.77709592439
212,-38289.98980879341
213,-38300.462979266966
214,-38290.943235325925
215,-38277.68966820245
216,-38275.400878882145
217,-38244.439488403135
218,-38187.52257263709
219,-38169.719813395495
220,-38156.792525870995
221,-38163.102115350994
222,-38163.15790099265
223,-38167.72001615591
224,-38146.596952947395
225,-38157.59127435414
226,-38143.418616778195
227,-38132.21413444892
228,-38127.656213988244
229,-38107.33722442465
230,-38116.19378548087
231,-38131.01773714746
232,-38132.797596778575
233,-38133.530644333645
234,-38140.762747452914
235,-38131.681760795815
236,-38115.97903713782
237,-38092.06803240816
238,-38076.50599715918
239,-38083.86753264893
240,-38103.799820195294
241,-38133.58612612521
242,-38122.513624917854
243,-38111.77098865096
244,-38105.681281405654
245,-38088.713577733855
246,-38088.951403404084
247,-38112.75008914718
248,-38134.83536217416
249,-38162.951901346496
250,-38159.30190687962
251,-38139.505499366795
252,-38147.09390763068
253,-38155.63830702777
254,-38134.39000660949
255,-38112.966067906855
256,-38088.60841711008
257,-38094.68585155381
258,-38090.151800387976
259,-38088.061673576034
260,-38095.03860495883
261,-38103.92992838676
262,-38115.673402654946
263,-38097.950430316276
264,-38098.55844614151
265,-38121.80721271803
266,-38125.80886521202
267,-38126.177715645135
268,-38147.04734711146
269,-38148.87473018361
270,-38137.422457320856
271,-38148.382284760475
272,-38186.34523025649
273,-38186.750798125126
274,-38168.534346443674
275,-38163.44167362966
276,-38155.855766707675
277,-38141.35015988356
278,-38145.84305602404
279,-38153.41767385415
280,-38194.15521254315
281,-38194.866663080495
282,-38183.46377870404
283,-38161.516303879
284,-38191.90387181705
285,-38199.144498368274
286,-38188.11407166484
287,-38154.482717677536
288,-38148.92722400437
289,-38123.325047455895
290,-38127.30250541424
291,-38152.731666807194
292,-38124.39056815652
293,-38122.23724990759
294,-38116.62845688353
295,-38129.95817892539
296,-38116.31449352341
297,-38131.094829301284
298,-38137.99057985418
299,-38173.3633688485
300,-38139.87955709593
301,-38108.117696741174
302,-38107.58832069115
303,-38114.22854950701
304,-38123.21872221162
305,-38112.184252209925
306,-38126.95078205524
307,-38139.95033859334
308,-38111.99493228969
309,-38090.8291026355
310,-38074.112524039396
311,-38108.30198674321
312,-38118.56913602778
313,-38119.429383773604
314,-38111.99021767396
315,-38121.45532284432
316,-38145.62134107911
317,-38121.85091443119
318,-38090.95600212397
319,-38096.716254207655
320,-38138.83765330381
321,-38151.19265683684
322,-38181.266172872216
323,-38189.04591951572
324,-38180.90767463116
325,-38167.072423219186
326,-38205.81728288433
327,-38189.94465643355
328,-38182.91418407672
329,-38189.73342427892
330,-38176.44830563838
331,-38160.845906961775
332,-38139.540866992524
333,-38106.97193046862
334,-38107.47353448883
335,-38145.34167521259
336,-38150.770399555266
337,-38137.30696181363
338,-38145.59517908022
339,-38153.199218768976
340,-38169.214443286
341,-38172.37393393444
342,-38155.58172173548
343,-38133.678797885426
344,-38159.385836199224
345,-38185.30572850582
346,-38192.55668702501
347,-38187.07341156016
348,-38192.10950477684
349,-38175.46195067752
350,-38146.16629785563
351,-38159.66301800774
352,-38182.07516936285
353,-38177.80022015951
354,-38160.565171039205
355,-38172.63986708171
356,-38167.17038489481
357,-38165.414690176614
358,-38163.952309108434
359,-38141.44349582132
360,-38149.647946130375
361,-38144.968039067164
362,-38140.73744336067
363,-38180.66719295228
364,-38184.22399220024
365,-38197.890805768075
366,-38181.329286808825
367,-38175.86939377516
368,-38166.089215039436
369,-38194.04712059364
370,-38203.80193305775
371,-38195.1907248295
372,-38201.21436660328
373,-38204.1037646655
374,-38198.75993183665
375,-38194.06686779798
376,-38202.704645510355
377,-38212.176312395975
378,-38199.89479341057
379,-38183.488901684934
380,-38194.178589796225
381,-38198.53075202649
382,-38165.94956935223
383,-38167.683043585384
384,-38190.326418641234
385,-38164.44448771309
386,-38148.01755054815
387,-38140.10870275484
388,-38100.72885475642
389,-38098.60381032414
390,-38100.253580086784
391,-38103.064438240275
392,-38086.317575578585
393,-38078.6351521166
394,-38056.364334761696
395,-38062.211438567894
396,-38044.344831375274
397,-38041.96731469134
398,-38002.852258589526
399,-38015.927192983414
400,-38046.81817477691
401,-38067.547510289754
402,-38078.96280364936
403,-38089.23669069472
404,-38104.68512863304
405,-38120.98024510584
406,-38120.219613247
407,-38125.75451483707
408,-38110.46250022632
409,-38107.914634027795
410,-38106.437807408925
411,-38131.19676413372
412,-38152.396756299066
413,-38162.08329130267
414,-38173.79657713659
415,-38166.98688426163
416,-38185.148876446176
417,-38224.94313943941
418,-38224.503452776604
419,-38219.058895765105
420,-38195.37642134568
421,-38189.1511896314
422,-38187.26160895644
423,-38235.5541322739
424,-38216.51400701772
425,-38224.31013625523
426,-38218.50364286097
427,-38216.838424379224
428,-38219.45037017617
429,-38207.55652125872
430,-38226.95986646047
431,-38219.89572947715
432,-38230.45648732129
433,-38235.36216969986
434,-38228.618602467344
435,-38186.58454055361
436,-38187.581093981535
437,-38188.339135837276
438,-38183.57973926183
439,-38200.481966671425
440,-38207.799550167525
441,-38230.23739314822
442,-38225.118406156544
443,-38227.72088802787
444,-38226.618125970286
445,-38194.528218855135
446,-38181.68367348204
447,-38161.153088944964
448,-38159.592005576706
449,-38173.5513755788
450,-38168.50259830647
451,-38189.75139598624
452,-38198.665989786234
453,-38191.93092283208
454,-38205.06867733523
455,-38222.82014594704
456,-38229.0901513477
457,-38238.9293693382
458,-38209.56307743362
459,-38223.36959668589
460,-38194.10300488157
461,-38188.77224563645
462,-38216.325835893374
463,-38208.644413758695
464,-38205.07603965115
465,-38219.381972057
466,-38203.30171772818
467,-38152.38243511455
468,-38146.639145818204
469,-38150.944709511234
470,-38149.80827671869
471,-38145.21495846088
472,-38123.31111047352
473,-38123.29408212142
474,-38140.780267147136
475,-38150.31284211785
476,-38140.630660043775
477,-38130.995586028235
478,-38134.6120441312
479,-38149.1518703924
480,-38124.457646436975
481,-38113.727265126654
482,-38115.890793658036
483,-38112.17753830254
484,-38150.73350715758
485,-38183.060414044965
486,-38199.2436829303
487,-38225.91937468943
488,-38242.76593853836
489,-38193.85300008373
490,-38148.41551217347
491,-38149.33898629896
492,-38150.86238135706
493,-38114.667600453686
494,-38106.449178618204
495,-38124.02755200922
496,-38113.203049185235
497,-38104.91698061321
498,-38106.935235325014
499,-38116.94546240037
500,-38101.424949476306
501,-38144.20967230065
502,-38146.01622230813
503,-38129.69463524217
504,-38118.90220501263
505,-38133.58859720136
506,-38140.13867202007
507,-38136.16359834206
508,-38146.94397532281
509,-38157.10347813808
510,-38177.84790153068
511,-38173.87953896396
512,-38148.24544682631
513,-38103.58822517476
514,-38102.87438064662
515,-38120.07734862631
516,-38087.80784322362
517,-38088.665853157945
518,-38080.75833632315
519,-38091.90548553868
520,-38099.71134919565
521,-38080.45922535167
522,-38068.34078903703
523,-38017.88833541484
524,-38002.19104098897
525,-38018.7382311033
526,-38013.42509694274
527,-38021.65396231531
528,-38062.39990610486
529,-38055.96238496588
530,-38054.3889471277
531,-38016.593222937554
532,-37988.215451981574
533,-37976.18477102334
534,-37976.21683935893
535,-38001.476994601675
536,-38038.85906046261
537,-38046.428076340446
538,-38023.10629305151
539,-38016.28314504602
540,-38047.558609995715
541,-38066.84236655995
542,-38104.89977349698
543,-38060.23543656646
544,-38053.66243985423
545,-38044.499752612326
546,-38035.67274196738
547,-38010.61276462283
548,-38004.29143361532
549,-38014.945362053404
550,-38008.873026969646
551,-38032.521783666685
552,-38052.935791119824
553,-38049.984095064494
554,-38027.28124318862
555,-38022.63337067525
556,-38027.52837616898
557,-38054.60519116906
558,-38050.080521958786
559,-38041.85093084861
560,-38050.222252341366
561,-38049.40313274512
562,-38030.44768429283
563,-38023.79732252267
564,-38039.20994794336
565,-38038.65620013162
566,-38063.035031466265
567,-38072.6522964879
568,-38073.05464622485
569,-38051.34733987349
570,-38051.42307138224
571,-38047.65017846732
572,-38035.36109282436
573,-38039.53596016798
574,-38063.184903617184
575,-38044.210801276
576,-38047.48542911962
577,-38069.34140638756
578,-38098.91126550184
579,-38096.39948754567
580,-38096.104601160994
581,-38078.77111042237
582,-38072.98466054492
583,-38111.0736114905
584,-38110.40232805404
585,-38117.173534269125
586,-38146.20391424704
587,-38128.43071941659
588,-38145.27491736114
589,-38175.503875879505
590,-38198.11946598979
591,-38189.124085145486
592,-38163.18769082174
593,-38162.29533804008
594,-38168.741759547294
595,-38176.43767514601
596,-38165.25889940081
597,-38111.51226657895
598,-38092.776463717266
599,-38110.11170746858
600,-38116.2503231489
601,-38131.79367936498
602,-38150.6902499688
603,-38137.536177982256
604,-38142.174199312365
605,-38139.2783161353
606,-38121.240443890856
607,-38095.64477888643
608,-38097.164472070086
609,-38092.166950708626
610,-38093.0535588869
611,-38106.123084995976
612,-38105.954947654565
613,-38084.18251340576
614,-38071.5721877591
615,-38082.06071575432
616,-38105.23515480155
617,-38136.341832950064
618,-38118.06206442717
619,-38106.55581425645
620,-38082.11905426114
621,-38084.95049880904
622,-38064.48348737255
623,-38114.271040323256
624,-38106.320635206444
625,-38078.520763316046
626,-38081.048450548966
627,-38070.31582774651
628,-38090.690431199015
629,-38122.543857183264
630,-38117.30975102658
631,-38123.38393504046
632,-38119.51911625297
633,-38115.39610430699
634,-38138.02176581119
635,-38117.35144623802
636,-38077.87177563492
637,-38057.413092368755
638,-38028.7527114291
639,-38039.931919394425
640,-38020.52121634299
641,-38007.215575563765
642,-38027.80270854945
643,-38004.550593990236
644,-38007.67694036037
645,-38008.6211787823
646,-38037.3867795163
647,-38047.2383612547
648,-38024.70760033259
649,-38020.807194518995
650,-38008.30725047721
651,-38024.22718853878
652,-38039.79191909305
653,-38059.478658837426
654,-38042.74336968841
655,-38034.8884128332
656,-38055.476314065774
657,-38063.80658950989
658,-38067.27205181303
659,-38065.35715043985
660,-38053.77971785536
661,-38059.78792280264
662,-38073.27339366473
663,-38073.453471803005
664,-38056.565741620005
665,-38046.60565806718
666,-38041.74190428523
667,-38066.71470690563
668,-38097.85537976528
669,-38098.62009325709
670,-38082.46278623895
671,-38075.73775274066
672,-38066.124696615894
673,-38068.77882429767
674,-38076.99523426723
675,-38077.746741608054
676,-38084.15926545313
677,-38082.6958324361
678,-38116.57386015742
679,-38153.09144157104
680,-38127.835564478926
681,-38127.05418152843
682,-38099.816302633386
683,-38100.68596238846
684,-38110.575851236485
685,-38104.49472979092
686,-38118.51564039997
687,-38126.257176660474
688,-38135.69286971315
689,-38156.447978341675
690,-38137.207495135306
691,-38143.235460136304
692,-38138.990501833076
693,-38152.42294107209
694,-38140.535398159984
695,-38101.872231766436
696,-38146.83608078004
697,-38194.90683739981
698,-38197.61170001757
699,-38180.61260616601
700,-38141.13565464136
701,-38114.147627774626
702,-38087.48424624309
703,-38123.59536579533
704,-38132.24284531221
705,-38120.23156049566
706,-38093.85573472082
707,-38100.151510308926
708,-38112.91871418444
709,-38114.93584553957
710,-38073.8805407424
711,-38066.84581150684
712,-38067.349737079974
713,-38079.33383533481
714,-38088.67197786937
715,-38088.33332793961
716,-38119.94478671918
717,-38083.08579112391
718,-38085.68592175686
719,-38062.49728141793
720,-38072.62315194839
721,-38083.01438453804
722,-38097.57618637433
723,-38102.787810766
724,-38099.5552219689
725,-38102.74231837622
726,-38106.95596498558
727,-38097.29429932177
728,-38070.43876175289
729,-38068.88021444583
730,-38040.75885422279
731,-38059.753509349
732,-38079.83077190682
733,-38049.7005112572
734,-38038.120220971694
735,-38052.84150820083
736,-38070.485960300546
737,-38100.163681478305
738,-38117.99603291484
739,-38121.47087616227
740,-38135.680505832366
741,-38139.57073249759
742,-38105.870647146396
743,-38079.62593497002
744,-38042.48781565635
745,-38042.57722574347
746,-38023.9170089399
747,-38067.33906522017
748,-38075.927582920216
749,-38086.162992033314
750,-38087.5774480043
751,-38090.613423619885
752,-38097.68065704176
753,-38100.1941580785
754,-38071.510404363486
755,-38063.17332267594
756,-38090.71318068509
757,-38067.33311976694
758,-38079.74452687261
759,-38104.210528478674
760,-38122.42374130673
761,-38121.79986642305
762,-38140.13360607028
763,-38103.464758488844
764,-38099.53206956729
765,-38108.14392523291
766,-38102.16541022652
767,-38101.429297177296
768,-38078.916167164825
769,-38077.15745752979
770,-38062.096708717894
771,-38038.49547775894
772,-38007.17336314807
773,-37999.0572007422
774,-38009.377257354885
775,-38034.932389938316
776,-37999.70105916631
777,-37984.8631511189
778,-38030.266636157074
779,-38046.097457697724
780,-38043.30996090331
781,-38057.99505375029
782,-38061.31773890971
783,-38044.85816185593
784,-38064.518077928566
785,-38063.72181867838
786,-38061.79842399535
787,-38033.119837672464
788,-37990.82486059124
789,-38046.85635660779
790,-38060.879189277126
791,-38046.40410777532
792,-38039.44448165588
793,-38017.290605005626
794,-38047.56495690147
795,-38040.646194384026
796,-38028.64272931142
797,-38017.531938071574
798,-38026.58042611574
799,-38013.12479053811
800,-38042.3029616523
801,-38002.70890093963
802,-37983.740599463075
803,-37992.81199100133
804,-38007.03739379543
805,-38017.61030768696
806,-38041.055328992494
807,-38034.40996655646
808,-38053.54622340807
809,-38045.59324909979
810,-38053.50796731794
811,-38048.12800185692
812,-38038.92773027237
813,-38072.87725001094
814,-38043.37848515727
815,-38040.95023229569
816,-38068.03206032546
817,-38069.135861616705
818,-38068.38285761192
819,-38078.538121068756
820,-38057.87015754704
821,-38006.58532125831
822,-37981.13992533235
823,-37995.883104432374
824,-37987.71517691417
825,-38012.05340565774
826,-38041.686510859574
827,-38010.467767305294
828,-37989.213553279675
829,-38022.74585723182
830,-38048.09890596474
831,-38064.6375196605
832,-38053.09838440662
833,-38070.00592071734
834,-38060.26709185506
835,-38031.56973368257
836,-38032.2649419774
837,-38019.59399863694
838,-37983.286517891946
839,-37956.104804237235
840,-37973.545110704574
841,-38022.52085078919
842,-38020.31027407637
843,-38000.47555964916
844,-37970.80712499111
845,-38002.658973040416
846,-38031.73020331323
847,-38051.70582221431
848,-38009.04871517523
849,-37981.93280719657
850,-37966.2134980874
851,-37959.23515107786
852,-37953.053130551445
853,-37920.829423068564
854,-37940.376510669266
855,-37972.59945622957
856,-37962.091972847906
857,-37975.93596745759
858,-37984.19350716602
859,-37995.69686375201
860,-37990.21600857718
861,-38013.785478361315
862,-38033.50198674036
863,-38049.07456567326
864,-38003.10417918434
865,-37965.0078212561
866,-37952.77951775008
867,-37935.41941076597
868,-37968.04703281643
869,-37979.859651863146
870,-37976.81479700273
871,-37954.89797441948
872,-37970.81441119263
873,-37972.4449884488
874,-37949.78671725904
875,-37916.408843064484
876,-37955.173542611665
877,-37970.07556198806
878,-37997.99318874026
879,-38004.87130931384
880,-38007.419143775805
881,-38005.25229183793
882,-37983.23869178023
883,-37977.63445921199
884,-37969.822050305396
885,-37978.74361876559
886,-37939.763542952045
887,-37912.87616459242
888,-37941.512983278284
889,-37945.41687238813
890,-37935.509544408815
891,-37940.808175351005
892,-37977.35904763461
893,-37990.23396298986
894,-37993.014872879314
895,-38000.20156067151
896,-38012.51231377033
897,-38017.726617354514
898,-38016.622143374894
899,-38013.600089349835
900,-38032.2613255018
901,-38041.80158683289
902,-38064.36756907177
903,-38059.48218991174
904,-38057.02970337803
905,-38039.62517262378
906,-38058.683768196
907,-38040.493556564026
908,-38027.801821455985
909,-38015.702545852146
910,-38034.050034268876
911,-38037.192892873114
912,-38047.091726404535
913,-38038.0620958236
914,-38010.48692195092
915,-38012.16894488367
916,-38023.93402958462
917,-38006.11605511406
918,-38009.24707853119
919,-38022.532539091575
920,-38040.210116519185
921,-38027.47866053021
922,-38019.56820274821
923,-38069.23104845695
924,-38048.6795381102
925,-38027.54892440014
926,-38013.17894379747
927,-37991.76401333028
928,-37979.43824996205
929,-37992.12083760758
930,-37978.96233196255
931,-37999.44944067166
932,-38007.97399290695
933,-38036.00264692498
934,-38027.87357055377
935,-38042.961643872804
936,-38028.575138193184
937,-38009.26138541962
938,-38034.7033475735
939,-38044.976144408174
940,-38047.1048956723
941,-38048.611407826276
942,-38042.50937409812
943,-38020.1186528381
944,-38015.82504392967
945,-38000.83365928186
946,-37980.85121705001
947,-37985.88628036072
948,-37996.008607596974
949,-38010.089743989214
950,-37983.58912356995
951,-37964.72264694687
952,-37988.20986545581
953,-38020.6147483065
954,-37989.27755430712
955,-37982.62628054741
956,-37962.27916703267
957,-37951.89460507322
958,-37978.39502595106
959,-37996.82736691819
960,-38031.64652129405
961,-38033.82862215049
962,-38009.5886666187
963,-38006.89874187627
964,-37991.05509145351
965,-37983.317185506225
966,-37974.55240884096
967,-37966.42895211515
968,-37983.15711496608
969,-38020.217322043674
970,-38041.14946892922
971,-38007.559946908885
972,-38019.47650381499
973,-38037.49445193676
974,-38055.71824400616
975,-38037.50977464231
976,-38027.31477461153
977,-38061.47794014561
978,-38073.29233206961
979,-38055.01500904368
980,-38033.32695521333
981,-38060.58061688071
982,-38064.90343554178
983,-38042.901906345
984,-38053.42416741643
985,-38056.97553395657
986,-38060.18379025734
987,-38020.45658810172
988,-37995.30538734891
989,-38008.76597136929
990,-37971.08099836352
991,-37980.49213376972
992,-37964.405278499005
993,-37959.76750884263
994,-37946.355163111024
995,-37981.48607926253
996,-37949.74423495029
997,-37946.96569758663
998,-37969.654318493995
999,-37990.007940768


==> figures/data-rec/mcmc_losses/global_douban_05_mcmc_losses.csv <==
steps/n,loss
0,-152368.72097681006
1,-152206.93292997146
2,-152104.21591048222
3,-152065.6723889205
4,-151972.6979121272
5,-151888.7230651398
6,-151810.9107961476
7,-151716.3657920872
8,-151557.64484876665
9,-151432.7196274415
10,-151343.12117160577
11,-151332.24934486044
12,-151289.2907351033
13,-151277.5048206642
14,-151204.77669768003
15,-150998.1154191925
16,-150998.25009069926
17,-150813.55113673044
18,-150751.0164586498
19,-150654.59911966938
20,-150551.58425094327
21,-150494.4828137299
22,-150330.4686573386
23,-150148.89655816846
24,-150071.13115828988
25,-150002.63069332595
26,-149920.5374067626
27,-149834.25092001323
28,-149716.25708312882
29,-149678.09522628674
30,-149635.5249307997
31,-149585.41791981662
32,-149529.42023790168
33,-149462.29379632484
34,-149300.62546731185
35,-149175.2880407987
36,-149157.93682392573
37,-149129.5311668862
38,-148996.45493355562
39,-148958.34824194707
40,-148913.65142342422
41,-148895.86563631508
42,-148816.63924476472
43,-148941.95208742845
44,-149035.8259954194
45,-148992.59805945295
46,-148745.43389879967
47,-148621.8536143465
48,-148490.13843677886
49,-148363.30335480758
50,-148159.2422068495
51,-147959.83766338145
52,-147970.41858736402
53,-147896.8703622414
54,-147803.9253365849
55,-147704.95333316486
56,-147634.5539295097
57,-147576.30254648937
58,-147598.19537887574
59,-147686.19655737354
60,-147572.1558503943
61,-147516.19007032248
62,-147606.95275140452
63,-147701.3557916844
64,-147808.11211302996
65,-147736.3310302375
66,-147542.61725551082
67,-147369.72880764175
68,-147476.90407699332
69,-147482.06965127954
70,-147497.25916568277
71,-147584.61912357633
72,-147626.11579174025
73,-147641.5087957096
74,-147536.54318961996
75,-147421.19512296902
76,-147480.98704580884
77,-147599.8543891872
78,-147484.703855272
79,-147390.86156083635
80,-147487.05629006095
81,-147402.02098236422
82,-147550.77825285617
83,-147653.12730488266
84,-147676.0342490653
85,-147574.20023895975
86,-147537.40148670672
87,-147474.78187946323
88,-147380.8591895036
89,-147259.82146235864
90,-147099.28559540687
91,-147083.3796486338
92,-147054.2158175011
93,-147046.29499275738
94,-146947.36923520683
95,-146949.66985676374
96,-146988.3141886211
97,-146921.33867880158
98,-146930.46891830827
99,-146862.42163613185
100,-146854.0717392816
101,-146834.61489677732
102,-146748.736147475
103,-146883.59811305936
104,-146776.305473486
105,-146703.8233570053
106,-146570.8635333364
107,-146582.8420714582
108,-146556.67752862722
109,-146565.2037903956
110,-146507.36678116414
111,-146525.92244777372
112,-146406.4081280264
113,-146195.54485350722
114,-146110.39177572686
115,-146140.35011124573
116,-146135.92365556024
117,-146210.86927253296
118,-146299.38743794715
119,-146339.10931376266
120,-146290.1253870904
121,-146234.54530038554
122,-146095.30219424213
123,-146008.1790944395
124,-145889.6832380207
125,-145926.9925239071
126,-145961.13286272346
127,-145947.6074707897
128,-146008.869977817
129,-145984.61184305043
130,-145954.59483146
131,-145865.0854622088
132,-145775.43227544098
133,-145796.86188825793
134,-145770.13305951896
135,-145766.65727903496
136,-145884.96157287102
137,-145822.857420603
138,-145761.39840041217
139,-145852.63092393088
140,-145818.38846441428
141,-145808.92513308596
142,-145691.77378132832
143,-145779.3669715053
144,-145781.41419302588
145,-145780.87484933552
146,-145844.23736160452
147,-145897.17824173855
148,-145886.19366641756
149,-145962.40828662505
150,-146037.99376547115
151,-146033.79412797655
152,-146189.4061377774
153,-146307.86465620738
154,-146226.2179733996
155,-146279.33262702165
156,-146309.97069404586
157,-146392.05806891771
158,-146295.33200271276
159,-146337.3103099334
160,-146219.08600499426
161,-146252.5567580567
162,-146211.52507654869
163,-146239.2590508478
164,-146091.80529978953
165,-146172.0059515285
166,-146096.84903777164
167,-146018.60925760443
168,-146018.00652432884
169,-146093.68877414943
170,-145945.85561976928
171,-146068.89855932017
172,-146073.6067705212
173,-146089.75839609135
174,-145941.95041890486
175,-145944.40557712852
176,-145942.60067299183
177,-145805.39957772396
178,-145635.92426191864
179,-145527.90381906112
180,-145551.0274715795
181,-145565.75468560169
182,-145586.014898476
183,-145608.30950342884
184,-145575.89741701836
185,-145590.79286380878
186,-145637.54264855807
187,-145577.86825436453
188,-145799.9096257942
189,-145744.30802325605
190,-145579.5937996106
191,-145508.8544415899
192,-145475.03445529783
193,-145587.91811551532
194,-145599.7556031548
195,-145666.77108032556
196,-145596.806898746
197,-145434.55406226742
198,-145498.07677074554
199,-145534.14259749383
200,-145334.0203250684
201,-145343.65418954502
202,-145401.34446963208
203,-145490.1558214389
204,-145402.09545480835
205,-145419.88457729915
206,-145509.22259463687
207,-145421.29339216364
208,-145315.0601301959
209,-145270.60294806826
210,-145225.69140043488
211,-145246.75542035644
212,-145214.161810522
213,-145048.4819565658
214,-145138.2456190007
215,-145215.22946704045
216,-145172.0811245548
217,-145200.37605525865
218,-145119.04754309228
219,-145296.41982103616
220,-145284.47967525263
221,-145211.41540479727
222,-145409.4057536682
223,-145383.01192880655
224,-145323.43144004318
225,-145363.53427406208
226,-145438.52110773462
227,-145400.55282536426
228,-145234.5044705439
229,-145189.76148558166
230,-145188.07350812803
231,-145231.6341292046
232,-145465.15018102466
233,-145372.96196709815
234,-145261.285699218
235,-145329.02759484109
236,-145288.07367146556
237,-145367.2018868595
238,-145309.66962736964
239,-145270.26072749755
240,-145404.2262461732
241,-145492.98134358253
242,-145294.36962305376
243,-145111.8147459283
244,-145136.08714711983
245,-145031.88428493522
246,-145158.6381880338
247,-145295.58455401543
248,-145470.8129540835
249,-145493.61632889192
250,-145555.18980223718
251,-145388.9466276003
252,-145439.02425386157
253,-145386.86048682523
254,-145411.6681092088
255,-145493.92504550624
256,-145375.3705167656
257,-145340.26056626622
258,-145390.42142858874
259,-145288.74830442254
260,-145467.22957638602
261,-145405.59551598257
262,-145399.21049628477
263,-145611.83914235953
264,-145526.2390367099
265,-145513.2906867065
266,-145564.51406395872
267,-145383.6652525446
268,-145410.29929692342
269,-145329.9689723488
270,-145305.39902857426
271,-145337.64130769958
272,-145288.16537898537
273,-145321.6689111746
274,-145215.00638316997
275,-145345.15471657302
276,-145360.36531188304
277,-145621.7350351858
278,-145569.71161664653
279,-145360.0632821679
280,-145336.2587084633
281,-145376.81914602767
282,-145540.91761270148
283,-145602.1635100154
284,-145560.90532349856
285,-145532.9229060983
286,-145583.43386438594
287,-145609.31171791253
288,-145495.36620269713
289,-145480.74457766113
290,-145648.33630242173
291,-145702.79391867344
292,-145700.53704869308
293,-145613.45554388632
294,-145597.06526224487
295,-145517.890556106
296,-145540.02885859323
297,-145649.76275183915
298,-145595.0825401253
299,-145633.23077980423
300,-145594.65148309784
301,-145569.44680786243
302,-145600.86802757368
303,-145800.3418649598
304,-145681.65385439957
305,-145509.04976865268
306,-145485.76221204278
307,-145538.29669775566
308,-145537.9785262187
309,-145518.2674466964
310,-145453.48407780792
311,-145350.13883843043
312,-145243.69498443502
313,-145262.51839799687
314,-145276.45018090884
315,-145302.00962340314
316,-145406.4657285035
317,-145370.6064573153
318,-145395.8404252855
319,-145324.36929160208
320,-145209.5895956644
321,-145389.3821014933
322,-145392.80346644018
323,-145549.3979334376
324,-145588.2048018668
325,-145470.64562633177
326,-145424.82844782906
327,-145511.67278305168
328,-145458.83194796566
329,-145371.9830812235
330,-145367.5249906085
331,-145285.6618070348
332,-145198.23352404623
333,-145262.17045987028
334,-145334.5846591808
335,-145310.2215227156
336,-145267.26170568605
337,-145216.30635242685
338,-145083.8207401148
339,-145016.91674035628
340,-144987.0861826507
341,-144952.6438136027
342,-145129.16233012313
343,-145205.73426082043
344,-145017.33735520122
345,-144846.3294469079
346,-144883.40861486437
347,-144783.65038030763
348,-144856.71616569118
349,-144847.15216339956
350,-144870.04163428178
351,-144850.80604735107
352,-144824.14234710496
353,-144891.7552098525
354,-144981.7600272163
355,-144924.07110868854
356,-144793.11513923327
357,-144951.8478610236
358,-144956.04884568864
359,-144829.2894187274
360,-144837.83288131707
361,-145054.8655732418
362,-145085.00800907044
363,-145109.57723081915
364,-144863.94471652145
365,-144786.08732484767
366,-144827.45535451095
367,-144939.35721104863
368,-144895.67467378124
369,-144543.1119537
370,-144727.14653946375
371,-144727.5767172852
372,-144625.36454567406
373,-144675.59991431911
374,-144862.52573453405
375,-144987.73632691233
376,-144957.49226343114
377,-144938.7601701736
378,-144949.07117414163
379,-144924.92029694337
380,-144867.07829147365
381,-144848.7774044529
382,-144868.90678071883
383,-144722.2894203497
384,-144603.27621354518
385,-144577.09554282334
386,-144659.95111822188
387,-144568.28602662895
388,-144499.21010722866
389,-144444.05399791244
390,-144423.19974737643
391,-144426.2069111117
392,-144395.4992072548
393,-144394.24908459242
394,-144492.9753864314
395,-144471.87399120754
396,-144566.43168823543
397,-144661.27789330136
398,-144444.28472306297
399,-144423.15950475316
400,-144555.4731440744
401,-144591.81352188968
402,-144609.944968812
403,-144679.26853623678
404,-144771.05961441188
405,-144943.20605505482
406,-144854.69024799875
407,-144834.18772825378
408,-144641.3744287811
409,-144602.62611503006
410,-144642.90854344147
411,-144501.24515436275
412,-144349.57964376186
413,-144355.45768254812
414,-144569.50690783028
415,-144656.99042770945
416,-144704.52899800797
417,-144609.73528943415
418,-144517.29176868006
419,-144481.38931096546
420,-144621.90237046388
421,-144717.2541075725
422,-144742.7743198688
423,-144932.08210398947
424,-144905.73130669925
425,-144965.2159873874
426,-144777.45884734386
427,-144803.05847313104
428,-144772.21825171937
429,-144806.88514729444
430,-144854.8913494417
431,-145011.7461018552
432,-145101.23733586434
433,-145108.64486869948
434,-145035.875233278
435,-144918.63408288726
436,-144864.23571159315
437,-144940.68854469777
438,-144930.47576491168
439,-145161.9293753682
440,-145186.7771680599
441,-145183.55138499892
442,-145249.36396423666
443,-145436.06107910108
444,-145370.9692845371
445,-145416.52421428336
446,-145218.1399098042
447,-145250.89851767878
448,-145334.14922438032
449,-145206.1860152832
450,-145066.64656507055
451,-145074.1787274542
452,-145282.3505456849
453,-145322.4394304947
454,-145093.07042061412
455,-144842.09504360097
456,-144957.22387768995
457,-145071.4230981939
458,-144905.3553514511
459,-144825.98670761235
460,-144976.90579265283
461,-145136.35304776568
462,-145006.3049259692
463,-144976.4785574977
464,-144875.63434397092
465,-144810.70678793683
466,-144813.70555089292
467,-144761.26966902995
468,-144678.75375653652
469,-144665.71504854615
470,-144672.30445767086
471,-144643.37284878295
472,-144814.7332797405
473,-144828.77501359186
474,-144716.5633614267
475,-144785.60968553784
476,-144722.77463715043
477,-144701.14064377118
478,-144570.44928307284
479,-144454.80390096497
480,-144289.96821008617
481,-144552.3565531784
482,-144619.73042573783
483,-144478.8310417142
484,-144655.14626423133
485,-144726.3785090997
486,-144593.13573956274
487,-144694.43217993234
488,-144764.55465171026
489,-144871.60360261187
490,-144818.5555295748
491,-144659.29124271485
492,-144726.89350091372
493,-144736.43663843002
494,-144795.79932871115
495,-144732.10187901574
496,-144787.6450914416
497,-144970.3282332395
498,-144837.60236616744
499,-144746.12883372363
500,-144640.4193856684
501,-144549.23894349585
502,-144620.02573067154
503,-144672.71827310996
504,-144830.5829509463
505,-144698.35854848893
506,-144719.00689022953
507,-144728.9417211873
508,-144595.27168971155
509,-144721.08396294437
510,-144881.26705889765
511,-145006.23956435066
512,-144949.62516340907
513,-144971.19830934826
514,-144920.74126438785
515,-144832.9030567281
516,-144930.55556031223
517,-145075.7939331284
518,-145158.3513391776
519,-145065.9396237464
520,-145078.95012207032
521,-144930.4421604094
522,-145096.2068950184
523,-145068.1626345474
524,-145038.44676695307
525,-145026.82777045772
526,-144914.2414565825
527,-144693.03883654793
528,-144695.7497751484
529,-144849.92692231268
530,-144801.81967264766
531,-144735.8260745958
532,-144783.07359589447
533,-144798.36662623228
534,-144757.72094751868
535,-144618.80527761264
536,-144684.76929496822
537,-144542.3627190828
538,-144430.24679487164
539,-144534.19460555422
540,-144691.65832625952
541,-144650.99293499827
542,-144632.78187942697
543,-144598.5309500725
544,-144567.01053577987
545,-144604.77468700783
546,-144704.75762335493
547,-144539.71655013488
548,-144278.9805874362
549,-144244.30068462956
550,-144255.92117730607
551,-144249.72839000856
552,-144245.16016818667
553,-144296.9446058443
554,-144459.04500335563
555,-144386.23634843735
556,-144458.77661985176
557,-144452.22782111022
558,-144342.4957860666
559,-144361.58367721902
560,-144595.8616078489
561,-144717.00715897584
562,-144630.62190300765
563,-144522.35380813084
564,-144630.27985159613
565,-144722.70798446282
566,-144714.48570515355
567,-144690.49398075702
568,-144551.61262103167
569,-144524.9417549901
570,-144520.9565575553
571,-144344.29235827402
572,-144394.54608008082
573,-144450.1516690109
574,-144451.25952486056
575,-144501.840696609
576,-144468.46812214996
577,-144330.72725910915
578,-144200.6945954071
579,-144305.70486014846
580,-144198.93118540157
581,-144158.74158177793
582,-144133.565969596
583,-144021.57746248876
584,-144091.2666430069
585,-144210.39238546393
586,-144151.77617259833
587,-144332.1242311817
588,-144222.34009779064
589,-144300.41959087836
590,-144186.74585169752
591,-144108.8242247065
592,-144087.77906529568
593,-144305.21053822176
594,-144485.52081943836
595,-144691.94287658134
596,-144735.18314801643
597,-144443.5468502583
598,-144464.7235673931
599,-144468.65658755694
600,-144587.3758249971
601,-144699.55079460758
602,-144657.9998802151
603,-144593.67353483386
604,-144570.2395169962
605,-144534.7703174252
606,-144445.3583474981
607,-144504.02987736094
608,-144497.3919850046
609,-144375.43944230556
610,-144507.52575389447
611,-144807.75393801258
612,-144717.84584839296
613,-144724.50480134191
614,-144697.1651160945
615,-144730.94353813652
616,-144602.41490729657
617,-144597.642838404
618,-144549.22016296964
619,-144446.35711685178
620,-144594.77284041268
621,-144669.41448770245
622,-144599.38916633753
623,-144583.53996166194
624,-144651.84940655125
625,-144640.43331419156
626,-144768.0164587513
627,-144859.81545367613
628,-144723.91577979634
629,-144734.76731526118
630,-144952.39125804766
631,-145010.08645108607
632,-144825.636657418
633,-144835.79469833573
634,-144765.00033292006
635,-144561.71267480255
636,-144474.6004695203
637,-144376.6157987388
638,-144475.63087011236
639,-144344.645566362
640,-144265.19769405533
641,-144275.38458006826
642,-144278.95419965137
643,-144520.4956679285
644,-144714.3363573619
645,-144887.7913539279
646,-144844.12052627403
647,-144719.4946407398
648,-144831.85036277657
649,-144754.50808672767
650,-144722.86570193287
651,-144603.1887164515
652,-144575.02344026245
653,-144647.53401540688
654,-144641.9047889525
655,-144598.86670619412
656,-144707.42164377356
657,-144810.3185228464
658,-144928.65680703017
659,-144733.64997200872
660,-144622.40902028998
661,-144578.13004196208
662,-144571.57183682933
663,-144532.52461962152
664,-144351.15660932526
665,-144394.59356463107
666,-144495.36688597317
667,-144708.7473145146
668,-144686.98047756148
669,-144638.50609088544
670,-144612.7891286808
671,-144628.38493380297
672,-144555.64748878355
673,-144560.6888076447
674,-144669.06176781462
675,-144714.12880232814
676,-144583.3326598001
677,-144635.34357065987
678,-144811.05987093932
679,-144789.19947650618
680,-144751.2794179994
681,-144592.05227769524
682,-144538.70205753393
683,-144592.7667551665
684,-144778.7529497749
685,-144856.47308091557
686,-144687.28760060982
687,-144733.990001465
688,-144563.76636991696
689,-144642.41927990894
690,-144460.14787097435
691,-144467.39883796277
692,-144576.283004629
693,-144523.68193987457
694,-144435.18191049164
695,-144505.25411138922
696,-144644.01874354994
697,-144790.91009990446
698,-144519.9294900784
699,-144484.62588810342
700,-144479.59239191655
701,-144363.89593548686
702,-144399.27837621063
703,-144493.62750040845
704,-144438.95661103143
705,-144416.75951254577
706,-144515.33495274026
707,-144646.28521521817
708,-144566.0908426036
709,-144391.62409100917
710,-144588.9587343955
711,-144694.83993837293
712,-144836.25473850442
713,-144666.4249713403
714,-144616.61980882354
715,-144610.77414419234
716,-144645.83578260822
717,-144683.49984399055
718,-144703.83459745804
719,-144700.84552815312
720,-144653.1250908239
721,-144724.54385664163
722,-144602.14682830486
723,-144479.57280397534
724,-144597.32945319553
725,-144501.8844300196
726,-144639.41573763915
727,-144643.8869763
728,-144573.86610994
729,-144391.2253829423
730,-144562.8157194123
731,-144707.43835140084
732,-144826.83896881426
733,-144891.1231854207
734,-144812.30567903272
735,-144827.19581229158
736,-144921.55906652872
737,-144714.16740252706
738,-144698.9163677006
739,-144700.16922861116
740,-144796.95712186606
741,-144683.33065577556
742,-144615.7992828989
743,-144552.45574647633
744,-144663.21216496424
745,-144500.1431321514
746,-144500.97574869392
747,-144261.35360968547
748,-144294.11443256974
749,-144296.1791162328
750,-144323.65864636633
751,-144339.36988915518
752,-144471.07469348697
753,-144543.6597976767
754,-144459.959179098
755,-144409.7242586233
756,-144478.2344113182
757,-144323.56666815717
758,-144547.9306986105
759,-144365.33441866955
760,-144554.60864194008
761,-144601.14902998362
762,-144371.28077672832
763,-144195.8995300878
764,-144282.3790511424
765,-144292.9137065569
766,-144379.86501662535
767,-144409.67460541258
768,-144279.285317769
769,-144270.75798054796
770,-144240.49803315732
771,-144245.55209778147
772,-144024.6837961969
773,-143939.44110774616
774,-144135.8379838259
775,-144057.30695741405
776,-144099.46211034874
777,-144053.71664126104
778,-144096.37050522384
779,-144279.1758349141
780,-144370.27226369447
781,-144397.11882499215
782,-144526.54887482635
783,-144592.6771158198
784,-144519.36374420766
785,-144442.31107572155
786,-144466.53063419703
787,-144630.39478673652
788,-144564.2111677592
789,-144515.02289793576
790,-144523.72902093234
791,-144434.16432516972
792,-144591.5820182192
793,-144716.1867285518
794,-144797.34964086246
795,-144727.031510559
796,-144826.77708596666
797,-144952.21783241213
798,-144925.032225158
799,-144854.7381746738
800,-144748.52221738492
801,-144641.67206226627
802,-144642.99616861547
803,-144523.04488322494
804,-144453.12571621203
805,-144498.94592312732
806,-144395.0740502548
807,-144608.31101666283
808,-144680.77474939625
809,-144673.13559061187
810,-144477.77518180158
811,-144319.26939980665
812,-144404.1647908485
813,-144415.60743592965
814,-144220.38635934904
815,-144192.85145591488
816,-144160.09024057715
817,-144312.10780742596
818,-144306.703236466
819,-144306.49776215295
820,-144398.3348407911
821,-144409.34408326083
822,-144267.0605894894
823,-144354.10523082974
824,-144330.16572204273
825,-144442.5827906282
826,-144479.6184149805
827,-144611.0886804201
828,-144661.28765379108
829,-144762.80120335336
830,-144615.50578908552
831,-144482.44203057533
832,-144480.71810299615
833,-144443.72416749754
834,-144505.05388798306
835,-144406.15094898827
836,-144348.7070912552
837,-144524.95339223937
838,-144648.51318661933
839,-144765.7645436137
840,-144701.20106988755
841,-144512.4110167603
842,-144616.04478153843
843,-144681.26660406246
844,-144648.19386663518
845,-144693.87072844664
846,-144628.0937412602
847,-144567.94592524949
848,-144651.54478785206
849,-144633.53132853445
850,-144618.94540742273
851,-144700.46453309857
852,-144637.04834077175
853,-144629.4621779119
854,-144569.39109274338
855,-144706.9823432683
856,-144676.36164498318
857,-144687.8042529014
858,-144658.5880574519
859,-144500.06831235602
860,-144521.50877650466
861,-144595.18158878954
862,-144604.93185125483
863,-144441.34921938175
864,-144442.37896848645
865,-144450.43732963523
866,-144281.1135581303
867,-144188.43967327187
868,-144096.5901849854
869,-144143.17307296908
870,-144179.1976095377
871,-144247.8765050119
872,-144291.8360776259
873,-144262.41252908247
874,-144416.988193482
875,-144507.4719312376
876,-144608.77389836984
877,-144578.78629812173
878,-144543.71572479387
879,-144551.50023347183
880,-144551.10704136718
881,-144251.10509259347
882,-144189.7616362898
883,-144272.32879896965
884,-144216.91297585476
885,-144211.1629945702
886,-144254.21405281904
887,-144514.9392765231
888,-144498.3395834676
889,-144305.32199305893
890,-144361.75025600346
891,-144476.89126252328
892,-144307.23177789303
893,-144284.9532767336
894,-144344.1019169029
895,-144439.1979554325
896,-144505.66440758845
897,-144480.97294557496
898,-144612.40275325175
899,-144518.67455523647
900,-144411.8058124739
901,-144445.1983694991
902,-144266.69616236145
903,-144191.44490738344
904,-144072.4793236204
905,-144392.26114660237
906,-144541.4164402244
907,-144332.74463802957
908,-144297.95023291704
909,-144404.79215878484
910,-144527.38633765347
911,-144541.52506220376
912,-144498.21615948807
913,-144564.9643396864
914,-144574.45402286312
915,-144879.5814149115
916,-144704.48664552878
917,-144537.96581316154
918,-144366.72776456122
919,-144267.619663548
920,-144161.76840244007
921,-144025.53335258592
922,-144134.51076907132
923,-144004.40630264263
924,-143729.88780621576
925,-143894.29695903973
926,-144096.24608703365
927,-144164.15605112162
928,-144098.05489118973
929,-144098.82271538046
930,-144337.1214649405
931,-144386.79435491198
932,-144418.75895384274
933,-144441.89431486593
934,-144318.30092517688
935,-144267.72148048764
936,-144282.8496164223
937,-144367.2918577355
938,-144404.4757364674
939,-144344.79400053716
940,-144341.16258575025
941,-144324.4214768713
942,-144405.52246815278
943,-144263.83443513882
944,-144098.49057420716
945,-144281.78826943936
946,-144249.41409330588
947,-144094.48395002977
948,-144000.8910452753
949,-143972.24903555075
950,-143935.72863005797
951,-143826.21091708864
952,-143742.95612539683
953,-143767.55920495116
954,-143577.4000372323
955,-143797.21022507054
956,-143946.075881288
957,-144050.26434853862
958,-143958.84076634643
959,-143884.27788397524
960,-143958.51981878772
961,-143847.09595447755
962,-143804.9495015442
963,-143816.96760601475
964,-143728.9622134066
965,-143817.51724567873
966,-143775.953144288
967,-143703.20166364487
968,-143714.5977368603
969,-143824.34088920418
970,-143881.58322833394
971,-143940.10916447785
972,-143972.33584765432
973,-144273.73951820674
974,-144517.47997396695
975,-144476.56673255775
976,-144509.25952622463
977,-144260.00172808557
978,-144233.39828593217
979,-144165.52526180315
980,-144233.5660286245
981,-144091.61215634557
982,-144016.13128918046
983,-144140.748342799
984,-144269.06218984717
985,-144423.19018689578
986,-144474.38021892207
987,-144381.87725528041
988,-144235.7840759399
989,-144372.49618646372
990,-144292.25069224488
991,-144115.34521766042
992,-144208.20169533414
993,-144400.89507502265
994,-144127.47136824363
995,-144228.39715336633
996,-144185.95071517595
997,-144174.33022783083
998,-144235.6523176623
999,-144513.8826769404


==> figures/data-rec/mcmc_losses/global_douban_10_mcmc_losses.csv <==
steps/n,loss
0,-152364.2505908108
1,-152198.19196767744
2,-152088.13598705712
3,-152036.5828747828
4,-151945.4116464256
5,-151853.85202210167
6,-151657.46886649705
7,-151488.88685422542
8,-151320.12174801872
9,-151127.83409778093
10,-150932.41818635009
11,-150865.81522741404
12,-150762.26695908618
13,-150640.5576887791
14,-150476.39251807064
15,-150369.12664924638
16,-150310.747241812
17,-150332.01831822057
18,-150237.0784444549
19,-150104.14957072106
20,-149951.39597123867
21,-149939.60923948226
22,-149882.47269423443
23,-149888.43350437982
24,-149823.42529511993
25,-149747.0107609753
26,-149533.3810409953
27,-149249.10579647333
28,-149176.69418476158
29,-149094.6205170754
30,-149081.9785727933
31,-149044.0947801823
32,-148895.00548675287
33,-148748.7357174998
34,-148673.24424599402
35,-148470.68876284323
36,-148394.0625337264
37,-148308.97425684994
38,-148268.46168064474
39,-148182.51295812483
40,-148181.56755262788
41,-148050.92043788254
42,-148036.49644086268
43,-148014.4043044829
44,-147982.83413954376
45,-148002.77955898442
46,-147974.7884123819
47,-147803.7413521344
48,-147748.17725590413
49,-147746.96412988144
50,-147712.8984476311
51,-147658.4597346854
52,-147648.04005762676
53,-147630.7054575476
54,-147559.63398471544
55,-147501.98037076867
56,-147353.2443741269
57,-147296.3157276639
58,-147328.84201011126
59,-147330.49009908043
60,-147361.46778203332
61,-147339.19338790883
62,-147305.23333203627
63,-147183.03620498578
64,-147029.00984473404
65,-147049.72482265066
66,-147017.22112771613
67,-147023.6986630479
68,-147021.17929065178
69,-146944.7455032463
70,-146891.2931701728
71,-146794.13680529062
72,-146621.2211868607
73,-146541.78272207236
74,-146582.45168363518
75,-146616.99518221393
76,-146478.29192894252
77,-146467.5663439451
78,-146504.98835337124
79,-146476.66742517377
80,-146462.1671967735
81,-146428.7921200125
82,-146386.0009541741
83,-146335.35401428817
84,-146418.86854526203
85,-146292.30456158507
86,-146210.92042789454
87,-146095.71072449192
88,-146148.7021157558
89,-146097.9049227456
90,-146093.95446055807
91,-146202.41744694207
92,-146236.67958247272
93,-146244.7364520951
94,-146341.96738706797
95,-146284.23160636533
96,-146253.1093761705
97,-146085.01239539115
98,-146010.5994962575
99,-145898.80329356433
100,-145922.4377168205
101,-145994.54554811254
102,-145882.25192320655
103,-145856.00429677137
104,-145859.88450657288
105,-145867.16686585423
106,-145812.9326590554
107,-145652.12780025296
108,-145690.75774538447
109,-145642.12206436574
110,-145624.21408051072
111,-145634.3563009305
112,-145545.75719973547
113,-145542.39480588323
114,-145598.10621322814
115,-145460.27462672695
116,-145338.1305301405
117,-145446.53273399023
118,-145441.97124330438
119,-145503.08198571243
120,-145580.30358603556
121,-145486.127996474
122,-145320.44141718964
123,-145319.58959591188
124,-145330.83534093652
125,-145281.0704254886
126,-145265.073602333
127,-145153.0387083703
128,-145163.61431380277
129,-145162.37227406222
130,-145093.82008871893
131,-145133.60028199357
132,-145132.64919934186
133,-145049.96699634675
134,-145027.87574869167
135,-145023.5692473357
136,-144969.2604083809
137,-144828.74223540624
138,-144722.95149355492
139,-144755.73070879106
140,-144712.32543681288
141,-144512.69509118816
142,-144557.48648850637
143,-144532.22667452192
144,-144598.0891774885
145,-144511.19889531555
146,-144517.13061309085
147,-144485.54904417178
148,-144572.7360837559
149,-144455.67595030952
150,-144379.0792239489
151,-144380.7944821481
152,-144379.06433780966
153,-144450.47731451548
154,-144352.7185013935
155,-144316.2531159923
156,-144402.76949215968
157,-144347.23709301304
158,-144342.77595485304
159,-144369.0560547444
160,-144301.06134784644
161,-144301.6595967413
162,-144342.30173153288
163,-144194.6356434658
164,-144074.05796412728
165,-143945.5621052317
166,-143933.52368251566
167,-143989.7104781973
168,-144138.30663467202
169,-144194.88370895403
170,-144129.44372867997
171,-144102.77684066308
172,-144114.98608864055
173,-144058.38469000594
174,-144100.87094778594
175,-144107.00394188706
176,-144040.1880628028
177,-143964.12574911755
178,-143871.8738463902
179,-143803.82152582792
180,-143837.53976881914
181,-143938.006426029
182,-143933.4367510032
183,-143836.04970741287
184,-143830.64193780025
185,-143787.97868922804
186,-143683.4017888791
187,-143623.52880405527
188,-143617.2218164167
189,-143718.20273513164
190,-143593.24269936737
191,-143665.4096666999
192,-143713.214238914
193,-143779.84864013153
194,-143667.51384227703
195,-143488.95700005608
196,-143598.10704810848
197,-143520.03909717425
198,-143489.88943438206
199,-143449.50452618816
200,-143430.38532681434
201,-143407.59631699693
202,-143274.75668948135
203,-143355.27762286144
204,-143244.27077374977
205,-143269.3664318681
206,-143288.7227287807
207,-143249.04911325517
208,-143404.98616078813
209,-143452.03005112233
210,-143468.72351511507
211,-143502.91496774674
212,-143442.19596095727
213,-143451.72891234962
214,-143490.47300705395
215,-143587.28652572524
216,-143487.57646390688
217,-143570.3748993211
218,-143478.2213548391
219,-143496.1036662301
220,-143495.81657090157
221,-143420.4296578642
222,-143347.0909841786
223,-143388.92498834035
224,-143279.35681624422
225,-143215.1072140933
226,-143250.16621672697
227,-143301.7696727918
228,-143296.85207568126
229,-143317.3328534954
230,-143339.9946210965
231,-143306.8444956756
232,-143285.95123025443
233,-143278.03829917716
234,-143282.65714228843
235,-143233.42311287762
236,-143124.1166834733
237,-143097.2200181319
238,-143203.55487357455
239,-143187.75497800592
240,-143055.41446368382
241,-143071.2721910818
242,-143099.6496940023
243,-143084.57665688824
244,-143141.9663504822
245,-143133.68284721265
246,-143033.4105000512
247,-143043.7318865921
248,-143148.18036986789
249,-143144.18945388505
250,-143124.97139201502
251,-143118.76622590135
252,-143029.3255532678
253,-142940.16729927022
254,-143033.02117142561
255,-143041.7576599286
256,-142972.43802068778
257,-142955.0588879062
258,-142984.8503241932
259,-143009.69827584276
260,-143093.0903722636
261,-143110.74464797293
262,-143000.3476186943
263,-143080.58257154797
264,-143078.63452424313
265,-142991.9338310024
266,-143014.17680244654
267,-142942.3363586469
268,-142951.4532161908
269,-142969.84831650963
270,-143061.0847621765
271,-142955.420370582
272,-142832.48782482013
273,-142936.1332281817
274,-143031.4354912602
275,-143010.68728942488
276,-142935.67833847154
277,-143112.10725466904
278,-143109.54191397983
279,-143165.16236020048
280,-143033.78122150604
281,-142970.09299709328
282,-143130.45671296123
283,-143073.87463655684
284,-142885.72419306755
285,-142848.6251919758
286,-142967.71009589385
287,-143049.34821010288
288,-143051.0834026214
289,-143002.07039767277
290,-142912.29150423713
291,-142727.38943767175
292,-142811.6225108843
293,-142885.86898775797
294,-142933.39644224753
295,-142817.2684039538
296,-142748.23580111164
297,-142729.4365852125
298,-142636.67284432228
299,-142592.74575674703
300,-142554.17535498424
301,-142621.60312862665
302,-142609.84539656204
303,-142559.71930724866
304,-142619.63897357567
305,-142646.68013537006
306,-142698.94860886582
307,-142761.83972418224
308,-142578.68451144703
309,-142564.825919364
310,-142540.57878988746
311,-142607.17436741266
312,-142601.7068758705
313,-142634.94927143835
314,-142716.71352029432
315,-142765.66734648592
316,-142793.38703780505
317,-142872.12181971976
318,-142801.47269061964
319,-142754.82482504848
320,-142865.71863082616
321,-142847.8961315015
322,-142770.0398515284
323,-142872.04824110155
324,-142907.56135428426
325,-142743.8515135473
326,-142773.44189277227
327,-142838.4828372734
328,-142845.77948566288
329,-142753.12016822686
330,-142798.40731171306
331,-142905.04942680697
332,-142963.22485754587
333,-142829.33324117822
334,-142897.29505955905
335,-142895.19206919192
336,-142898.08623221595
337,-142754.02800668616
338,-142824.436147819
339,-142864.03030375694
340,-142758.44829042637
341,-142803.1135743091
342,-142778.97317190655
343,-142752.85214544638
344,-142632.545519049
345,-142734.69946480298
346,-142742.41800914344
347,-142825.3102930143
348,-142811.03356595535
349,-142675.73473151005
350,-142599.92971325788
351,-142596.78789518354
352,-142545.98414548446
353,-142621.3307977784
354,-142640.50653770712
355,-142700.08013864837
356,-142753.12988002563
357,-142918.49411155743
358,-142925.918746244
359,-142787.74871739096
360,-142751.8743146127
361,-142787.08931787882
362,-142890.00755626088
363,-142867.95178659642
364,-142809.04469307046
365,-142790.8301240434
366,-142853.7272915114
367,-142915.7783305944
368,-142850.05409423987
369,-142798.06388849678
370,-142875.03504781265
371,-142712.69991795137
372,-142641.1143098091
373,-142650.13274725148
374,-142856.98011536125
375,-142917.60983387998
376,-142846.16158008095
377,-142937.61713441883
378,-142874.0883419536
379,-142884.74435608165
380,-142767.80173522246
381,-142829.5101296613
382,-142723.61779672507
383,-142697.3835148781
384,-142603.76927469138
385,-142558.59865175764
386,-142601.22582274053
387,-142693.2378424367
388,-142696.8923531439
389,-142526.3628036031
390,-142507.25746417983
391,-142605.66518525718
392,-142642.11241504294
393,-142732.72454591416
394,-142601.27229693942
395,-142512.5426317778
396,-142730.055624618
397,-142809.7009207249
398,-142631.12968038808
399,-142428.31683094177
400,-142410.47745160534
401,-142418.1367272042
402,-142402.86383059263
403,-142532.8038446105
404,-142609.29797232698
405,-142498.10947868592
406,-142421.76746676693
407,-142441.558108965
408,-142395.0809503946
409,-142351.6772767853
410,-142272.37052012142
411,-142268.8368988737
412,-142459.53266223133
413,-142448.82280372124
414,-142449.6488560098
415,-142423.08355809006
416,-142292.0653190795
417,-142280.84568277653
418,-142370.92233016036
419,-142513.28201269795
420,-142403.57795305486
421,-142259.57720004022
422,-142196.94391533115
423,-142136.78630097784
424,-142243.24823430693
425,-142303.09846851882
426,-142265.06921700935
427,-142293.67093304862
428,-142315.3306369644
429,-142294.8992108503
430,-142397.10413131927
431,-142369.0117830866
432,-142368.00997843358
433,-142428.8644146676
434,-142338.5811088455
435,-142484.03431108786
436,-142437.5197833844
437,-142440.42484504182
438,-142546.74286396522
439,-142500.26995605486
440,-142522.1989215298
441,-142525.19838571193
442,-142518.87071319637
443,-142380.8304725976
444,-142363.63173040014
445,-142188.3018608764
446,-142231.95243683454
447,-142294.17009642487
448,-142349.79808892705
449,-142376.78120175877
450,-142371.55501638446
451,-142398.08287598434
452,-142492.06217593106
453,-142585.05259764998
454,-142555.40779492195
455,-142523.84193009918
456,-142479.66712973666
457,-142477.90246444067
458,-142582.2128581162
459,-142680.81941795524
460,-142767.7775248575
461,-142722.18880393368
462,-142632.9189577761
463,-142508.2368644889
464,-142526.71139871012
465,-142361.0766185892
466,-142291.45366419494
467,-142313.08960041322
468,-142309.62106324773
469,-142360.84320006394
470,-142438.74857710156
471,-142375.7039510433
472,-142466.3458805973
473,-142479.399962944
474,-142417.99896105737
475,-142540.67400612344
476,-142592.65437260884
477,-142598.82674218778
478,-142549.4264339764
479,-142395.02131971982
480,-142274.40909258588
481,-142326.16518795598
482,-142327.64178186245
483,-142358.98338159837
484,-142279.12889564855
485,-142333.3309030429
486,-142362.5511016262
487,-142369.55444433895
488,-142402.31656122775
489,-142421.65800129678
490,-142418.3576880646
491,-142566.69468099048
492,-142643.03388748548
493,-142471.50163803686
494,-142432.97073798656
495,-142297.37587468553
496,-142286.94973259285
497,-142362.84100937788
498,-142402.94043014548
499,-142359.19286488855
500,-142398.99195950892
501,-142328.56041104617
502,-142270.88452312018
503,-142267.703848311
504,-142340.82468294894
505,-142364.09002036188
506,-142434.5416219281
507,-142312.34328086075
508,-142251.0363827047
509,-142305.8155356861
510,-142343.27766630615
511,-142505.13686079998
512,-142415.20192596983
513,-142386.57184201802
514,-142369.1830562513
515,-142456.35752845148
516,-142501.88781498474
517,-142495.6789076586
518,-142511.43622172624
519,-142459.5836503162
520,-142449.43027855965
521,-142521.90431477004
522,-142422.74213757948
523,-142506.30756272862
524,-142620.5990907348
525,-142577.80567340425
526,-142460.50102029502
527,-142466.6072754735
528,-142454.7876316543
529,-142558.94287492486
530,-142543.61085520088
531,-142551.74754680696
532,-142490.04978276626
533,-142469.00234731456
534,-142580.89255109886
535,-142551.62063718
536,-142536.61253670653
537,-142529.36869629685
538,-142575.54985582
539,-142584.96353972168
540,-142631.27137125703
541,-142678.17643451857
542,-142747.0696582089
543,-142826.37454751827
544,-142888.9669573113
545,-142764.1196090668
546,-142743.13501253695
547,-142786.00743346184
548,-142716.44033702186
549,-142741.502369979
550,-142725.688499207
551,-142658.76590222493
552,-142558.83495898973
553,-142524.9784893565
554,-142456.57512740436
555,-142449.79951478448
556,-142510.7444731953
557,-142390.77550419513
558,-142301.24338624196
559,-142272.91536673423
560,-142327.32430012035
561,-142239.84988779
562,-142245.52041870906
563,-142166.1376057522
564,-142223.9465309972
565,-142285.38999033291
566,-142243.13789851632
567,-142268.04978898395
568,-142304.1105490563
569,-142481.28216003458
570,-142482.54444992062
571,-142312.10970130572
572,-142217.60601394912
573,-142094.41130171117
574,-142173.51730745798
575,-142260.12453428571
576,-142279.54852809323
577,-142320.05155130973
578,-142303.28336290378
579,-142369.279449237
580,-142480.22075920974
581,-142459.97032094738
582,-142394.24131256048
583,-142596.28637145794
584,-142600.02964869523
585,-142554.43771482128
586,-142535.80116504888
587,-142540.27153551293
588,-142463.7731040135
589,-142468.72584421723
590,-142565.7462215492
591,-142541.08851038126
592,-142488.08433937049
593,-142435.01222380076
594,-142455.27221074846
595,-142437.14162197706
596,-142618.0412551511
597,-142546.12204874418
598,-142471.12301283737
599,-142414.52417739463
600,-142359.52148184238
601,-142383.1812500095
602,-142208.8078242496
603,-142081.88015110497
604,-142224.94671558958
605,-142272.51375031268
606,-142211.24427404505
607,-142186.1609714499
608,-142147.40435411892
609,-142191.63095221375
610,-142172.7237718891
611,-142130.9475046869
612,-142051.49373074542
613,-142090.8440311567
614,-142138.52486515883
615,-142189.05749022943
616,-142151.01164539318
617,-142106.83892762425
618,-142184.1028795821
619,-142273.7830041426
620,-142343.61721969192
621,-142458.0209499811
622,-142492.79759135257
623,-142489.36345268472
624,-142524.73994086133
625,-142393.7428259721
626,-142183.5880733081
627,-142214.2871176849
628,-142220.14234863778
629,-142032.82358971145
630,-142075.8222768523
631,-142118.57515341058
632,-142071.1643379511
633,-142065.8011580993
634,-141977.29748233897
635,-142097.95781144325
636,-142267.0077439565
637,-142285.6926044749
638,-142342.54685616586
639,-142331.22594384075
640,-142245.3456920952
641,-142212.08900274115
642,-142284.23291553895
643,-142182.25212994407
644,-142114.8394232667
645,-142149.23561966856
646,-142062.8027819137
647,-142219.66589107932
648,-142259.3679038183
649,-142295.0091297209
650,-142261.2652147156
651,-142282.7207404347
652,-142256.71732283707
653,-142224.1704430941
654,-142051.83687559617
655,-142005.56466026235
656,-142021.5307960999
657,-142020.35454781356
658,-142117.0949568489
659,-142245.90825999406
660,-142292.38680359203
661,-142183.7601902911
662,-142160.2340732515
663,-142237.1177445247
664,-142294.35944662464
665,-142322.45775404663
666,-142320.18599812736
667,-142333.08609448883
668,-142526.29856988852
669,-142632.68761773943
670,-142570.82010683164
671,-142497.2593945602
672,-142452.6035593329
673,-142336.7828174678
674,-142314.97022659302
675,-142212.78018926433
676,-142294.75918002022
677,-142396.6564721654
678,-142353.8571599014
679,-142439.9868466866
680,-142430.99148958494
681,-142486.3061269002
682,-142398.0990825077
683,-142309.1937323443
684,-142373.94202160294
685,-142305.22428644734
686,-142333.8588374426
687,-142255.3082069407
688,-142219.72235630965
689,-142403.41384341073
690,-142432.79035742785
691,-142399.8230429803
692,-142406.70925845645
693,-142257.42155584626
694,-142228.7469843759
695,-142260.08586142186
696,-142299.43792061156
697,-142257.17945160496
698,-142258.4667006605
699,-142285.15171145063
700,-142343.58617160653
701,-142284.33132503863
702,-142239.10028345612
703,-142265.74529923487
704,-142181.80506202832
705,-142187.93635243198
706,-142305.64910451372
707,-142196.4052262496
708,-142201.6768557082
709,-142172.24525892618
710,-142250.8494808622
711,-142307.35673030507
712,-142378.94698032903
713,-142456.17129633934
714,-142457.96662365508
715,-142421.3974260629
716,-142242.01019402724
717,-142326.73950370154
718,-142228.96055002217
719,-142141.1267189439
720,-142276.29829768915
721,-142450.90336995065
722,-142538.20086664305
723,-142584.41286587887
724,-142507.7039278647
725,-142471.17928546228
726,-142412.38601746107
727,-142361.97231528527
728,-142304.5080066711
729,-142354.84622234254
730,-142393.49982640418
731,-142439.129651924
732,-142432.8504108857
733,-142556.05286217437
734,-142557.14265949078
735,-142512.68281306632
736,-142550.10327132134
737,-142371.51743615637
738,-142256.09191288677
739,-142269.89547474092
740,-142285.50445002
741,-142341.9808188093
742,-142497.20431460455
743,-142548.11611898858
744,-142538.04429434182
745,-142420.21558202573
746,-142418.46201529528
747,-142360.3090304263
748,-142379.57413799898
749,-142479.88859293106
750,-142453.83279359696
751,-142585.82773699466
752,-142535.40538058113
753,-142518.60737828416
754,-142488.57078400222
755,-142406.7972313023
756,-142303.38678291126
757,-142218.66034241323
758,-142257.91252493803
759,-142369.61708004444
760,-142373.56462410936
761,-142330.60739258185
762,-142322.8675751348
763,-142290.3903821573
764,-142217.45318857222
765,-142160.7803880471
766,-142226.9244886183
767,-142351.5474583305
768,-142306.39124261672
769,-142224.49323763372
770,-142345.1281872275
771,-142419.92905825732
772,-142403.06470168495
773,-142293.83051541675
774,-142215.4792572584
775,-142159.09110966977
776,-142293.84160205527
777,-142300.89722338392
778,-142396.8827023301
779,-142404.28553344938
780,-142435.88807308304
781,-142434.381967099
782,-142441.22548189442
783,-142386.5251766816
784,-142424.9965042476
785,-142553.8841357366
786,-142496.84209851339
787,-142446.87267370685
788,-142356.87278475447
789,-142205.71913842123
790,-142306.33943510536
791,-142301.32646034742
792,-142139.39708108085
793,-142174.227885787
794,-142119.17231152984
795,-142066.1900448632
796,-142140.12493343282
797,-142213.9656537977
798,-142148.55895897484
799,-142133.3054279634
800,-142064.49820429648
801,-141995.57747467994
802,-142056.06111050877
803,-142117.6445355013
804,-142258.46689819987
805,-142386.70792177707
806,-142377.25874455468
807,-142475.21287676896
808,-142356.9512258639
809,-142206.1245475752
810,-142202.87279570778
811,-142227.86832108407
812,-142152.28023050676
813,-142032.73170637834
814,-141872.43302927737
815,-141882.91124998985
816,-141958.8815636145
817,-142027.0754111484
818,-142008.7092182375
819,-142034.93738668784
820,-141990.19385311936
821,-142040.07082446144
822,-142043.99657697833
823,-142090.6320994885
824,-142144.83539464016
825,-142190.23661339647
826,-142140.90040137997
827,-142055.96066366788
828,-142044.0130538799
829,-142270.2515702332
830,-142271.66971198138
831,-142174.1316478479
832,-142198.71864825196
833,-142234.22126868056
834,-142040.8500517906
835,-142022.2524898843
836,-141995.13539141824
837,-142013.78887467086
838,-142058.84779104774
839,-142011.93237241308
840,-141895.35397554375
841,-141798.02338529174
842,-141947.38288635947
843,-142028.4377678067
844,-142038.92305314506
845,-142005.77997926672
846,-141992.76452893834
847,-142086.54959648225
848,-142234.4833862403
849,-142195.28623271664
850,-142126.27157614115
851,-142071.18082699276
852,-141941.22764530862
853,-142029.04130936292
854,-142177.03454038184
855,-142189.598442176
856,-142088.93032746998
857,-142156.55957766515
858,-142181.17903334406
859,-142071.25375594306
860,-141989.95260828026
861,-142077.8343469175
862,-142145.16485237874
863,-142170.39588921194
864,-142156.9001158247
865,-142158.5648676974
866,-142202.87456979908
867,-142166.64002707571
868,-142129.30068169502
869,-142222.095275911
870,-142256.2828410564
871,-142400.95418516936
872,-142422.8626794376
873,-142427.477505099
874,-142485.9829886202
875,-142561.47358464374
876,-142455.1547414671
877,-142409.19894805408
878,-142353.29834679383
879,-142397.98216299133
880,-142418.9852960665
881,-142381.0744313462
882,-142423.9976770309
883,-142549.74811188367
884,-142578.6849500955
885,-142556.8955030906
886,-142603.78473681994
887,-142331.8629695377
888,-142270.70783865656
889,-142301.37835886984
890,-142243.6147009969
891,-142214.76444539448
892,-142047.38318772917
893,-142117.38171320516
894,-142205.02436454763
895,-142226.03070842
896,-142185.9182160161
897,-142280.91120163407
898,-142294.7526477483
899,-142252.04407013173
900,-142235.73323091122
901,-142094.96070387642
902,-142085.77783550162
903,-142095.71447952822
904,-142002.47210030755
905,-141912.53453974728
906,-142030.0949641677
907,-141928.8062821306
908,-141871.9757190867
909,-141937.09801894415
910,-142037.58720079795
911,-142058.9474879398
912,-142083.04880698753
913,-142015.4337684996
914,-141865.37600678805
915,-141704.932810651
916,-141638.76372043716
917,-141681.37599336985
918,-141609.04780723117
919,-141646.96883875254
920,-141727.40735241337
921,-141835.60961282064
922,-141878.5602056701
923,-141779.8316213198
924,-141733.98276037446
925,-141776.73039531754
926,-141674.88680243175
927,-141663.79911460442
928,-141676.56594662127
929,-141571.40021401684
930,-141587.76923042597
931,-141542.40099505906
932,-141516.52980362368
933,-141554.69868028167
934,-141657.99134101902
935,-141580.36096587032
936,-141598.42918577613
937,-141584.6802239103
938,-141573.38266377334
939,-141563.4815318737
940,-141585.23454074445
941,-141630.87190879497
942,-141605.54427597637
943,-141488.87420315156
944,-141375.22580947634
945,-141330.0680945943
946,-141482.46791001305
947,-141615.52080786016
948,-141627.82004267004
949,-141693.75614823666
950,-141770.12581563345
951,-141872.6265260701
952,-141907.3917003613
953,-141872.314917894
954,-141841.99727235825
955,-142033.2149596715
956,-141927.01324451173
957,-141995.98726556962
958,-142030.94648199427
959,-142062.6585244121
960,-141945.25816459864
961,-141946.69878153515
962,-142008.41766181064
963,-141971.1449625374
964,-142000.1795402408
965,-141982.49496471303
966,-142001.3386812101
967,-142087.01283058524
968,-142066.736871396
969,-142081.92351523536
970,-142141.34650688255
971,-142202.1073924428
972,-142263.30360487863
973,-142168.3911444368
974,-142210.8804580339
975,-142272.21468952415
976,-142357.7521062483
977,-142383.9802850668
978,-142386.05702337727
979,-142320.9841986458
980,-142346.9701063553
981,-142322.30928886705
982,-142280.88078215916
983,-142303.60080173856
984,-142462.75992200387
985,-142372.6373617977
986,-142422.06261017514
987,-142353.2004072064
988,-142294.52541839588
989,-142429.85060687616
990,-142470.57676939096
991,-142372.94688718917
992,-142280.7837993775
993,-142298.1546573398
994,-142188.34160410392
995,-142262.90581582012
996,-142313.17287734195
997,-142372.99640612875
998,-142368.57288266302
999,-142267.21028626768


==> figures/data-rec/mcmc_losses/global_douban_20_mcmc_losses.csv <==
steps/n,loss
0,-152358.08563967637
1,-152211.77824169633
2,-152084.75562047373
3,-152018.35737421055
4,-151920.01863334863
5,-151667.76079401953
6,-151508.48773752502
7,-151296.93292279477
8,-151181.18043203856
9,-150979.01596821388
10,-150823.58160896003
11,-150742.7581303295
12,-150709.61938639093
13,-150688.89554647903
14,-150633.39028630184
15,-150516.78200563346
16,-150365.99797781618
17,-150244.06872724273
18,-150098.8184293056
19,-149858.3974370756
20,-149767.08177600306
21,-149727.2973421473
22,-149665.7123558939
23,-149561.10426389513
24,-149465.10772318824
25,-149377.658078086
26,-149303.2654696879
27,-149295.9814642204
28,-149234.7395175246
29,-149135.48496374767
30,-149058.18947882944
31,-149019.89648118775
32,-148907.6838654755
33,-148695.44018175403
34,-148614.39949685638
35,-148510.98008588766
36,-148459.67778479488
37,-148436.48661312816
38,-148356.91750056008
39,-148316.46907448905
40,-148213.72215099918
41,-148072.6145619766
42,-147988.31440356458
43,-147903.4049470201
44,-147814.33912544828
45,-147809.9430241044
46,-147747.32752616514
47,-147721.7865258101
48,-147712.294100417
49,-147674.3239202779
50,-147603.3535974334
51,-147265.76277176704
52,-147072.369268822
53,-147038.7932049108
54,-146863.1235522879
55,-146717.4531125502
56,-146702.59191470797
57,-146645.09251584005
58,-146599.12133769493
59,-146606.7172657625
60,-146603.37893386005
61,-146559.11131521146
62,-146425.0120671085
63,-146331.44535992856
64,-146233.74473663623
65,-146190.02188396564
66,-146096.18746652172
67,-146001.66615957502
68,-145983.00828140587
69,-145969.5217399298
70,-145871.35926193857
71,-145806.84583314334
72,-145760.4391041861
73,-145679.57041238202
74,-145663.4082373195
75,-145611.32784130517
76,-145540.7972152861
77,-145575.83268545236
78,-145596.4777267615
79,-145511.78130007003
80,-145415.34920265284
81,-145410.67000536545
82,-145447.21566888425
83,-145368.21563103664
84,-145274.30110398005
85,-145152.11252270913
86,-145112.71529567149
87,-145038.51483840155
88,-144968.59289806234
89,-144946.74243855302
90,-144988.73221430514
91,-145005.43990802247
92,-145036.05882746459
93,-145013.14993968184
94,-144896.34757902514
95,-144838.6699944354
96,-144785.46974440897
97,-144693.93205767687
98,-144762.96123451457
99,-144744.2297483496
100,-144673.59066108812
101,-144596.81518846384
102,-144515.00736785427
103,-144516.59477107838
104,-144523.07797326622
105,-144490.64678387338
106,-144526.25075332623
107,-144512.46950204353
108,-144514.6077362775
109,-144534.8964885774
110,-144554.32939825143
111,-144440.15338021328
112,-144404.58764891708
113,-144345.61517034375
114,-144345.70079591576
115,-144262.50891187417
116,-144297.00935841986
117,-144356.2447415396
118,-144349.709341116
119,-144324.57680887793
120,-144312.52968977383
121,-144314.95269768595
122,-144263.15555925903
123,-144215.61818791728
124,-144205.04821207593
125,-144219.5130999944
126,-144202.37184233096
127,-144144.47804306084
128,-144120.56140077018
129,-144022.7277937236
130,-143939.83296991306
131,-143910.4631782959
132,-143912.34710917843
133,-143946.27294972015
134,-143955.35657383432
135,-143926.06808067427
136,-143950.12581617606
137,-143907.5819014093
138,-143859.48465790477
139,-143907.38290000195
140,-143874.92901502133
141,-143938.45554564273
142,-143893.6434098078
143,-143844.72962491246
144,-143838.62651067958
145,-143751.38885569235
146,-143663.10865767387
147,-143660.53999469016
148,-143635.81317866882
149,-143596.61814350312
150,-143491.55993886327
151,-143414.44918340427
152,-143400.5546744946
153,-143433.13628522004
154,-143447.3546666201
155,-143478.71998955536
156,-143445.03921022822
157,-143459.94526719625
158,-143442.53817087595
159,-143347.59799159697
160,-143329.81958970992
161,-143322.96667430634
162,-143320.98022297936
163,-143358.75052361403
164,-143253.15431070083
165,-143230.87479019185
166,-143175.76510594957
167,-143098.83475555098
168,-143092.2139001175
169,-143081.2835888093
170,-143101.64851401944
171,-143010.98917546283
172,-142962.83999590567
173,-142907.87375916156
174,-142846.5017591076
175,-142922.39326837042
176,-142872.11813728427
177,-142730.85885934863
178,-142684.1726608252
179,-142732.32301509543
180,-142763.97632173574
181,-142727.31773391494
182,-142815.5114810697
183,-142822.29869338984
184,-142770.87574611974
185,-142778.77298860918
186,-142808.896761231
187,-142842.29918152365
188,-142830.79540626402
189,-142931.80444167485
190,-142939.1634561489
191,-142799.74249332247
192,-142812.34870413228
193,-142755.4550427278
194,-142692.01889288728
195,-142639.9801272851
196,-142580.5672396454
197,-142536.0961663925
198,-142464.68709396097
199,-142593.92768326876
200,-142602.74826193243
201,-142624.67504175988
202,-142542.29386897563
203,-142566.88890898542
204,-142539.74667441097
205,-142518.54314839668
206,-142562.19302219618
207,-142595.70476408795
208,-142547.88812823157
209,-142490.161751643
210,-142410.8290312535
211,-142405.65614471433
212,-142367.82568331112
213,-142365.54809725363
214,-142296.90505757593
215,-142331.61289189148
216,-142347.53659695832
217,-142263.5499532353
218,-142203.85351152398
219,-142175.79097221995
220,-142104.64695675467
221,-142081.18375856217
222,-142090.31990506727
223,-142086.93850967195
224,-142148.05247662496
225,-142155.71735266226
226,-142196.0177710658
227,-142149.48234723037
228,-142207.23562970708
229,-142213.168320922
230,-142146.58904176962
231,-142146.44747043232
232,-142151.34459948505
233,-142112.8346069397
234,-142072.75435501593
235,-142056.97502211074
236,-142098.66594785865
237,-142146.2633075904
238,-142092.4727087957
239,-142062.34965811973
240,-142037.71147135212
241,-141948.38988401147
242,-141882.07472292762
243,-141931.00791395988
244,-142011.1233734078
245,-142035.43252948634
246,-141986.17069524515
247,-141998.2322571351
248,-141986.37395043272
249,-141945.7575388073
250,-141944.6711537094
251,-141990.3989169823
252,-142022.3981387316
253,-142018.56564218906
254,-141989.87836191122
255,-141991.21963324572
256,-141979.70565497846
257,-141986.576125105
258,-141902.21870209303
259,-141877.93516168845
260,-141921.9496079072
261,-141929.39756506897
262,-141947.94456266353
263,-141993.8861273915
264,-141985.32539001972
265,-141946.86558667946
266,-142035.2269652396
267,-142020.55416942245
268,-141994.29605439986
269,-141883.78891077434
270,-141851.32590911174
271,-141877.5890521264
272,-141899.89799098668
273,-141912.6883165198
274,-141869.6239024483
275,-141823.68867527854
276,-141852.1410013443
277,-141905.76512575132
278,-141920.80968374046
279,-142054.94987477444
280,-142091.70149554368
281,-142028.74945033193
282,-142047.92673216123
283,-142031.30549921267
284,-141972.4938307815
285,-141950.1400569729
286,-141913.0496108334
287,-141937.01072217646
288,-141975.51916178144
289,-142021.0915745312
290,-142059.1749752974
291,-142026.76106936386
292,-142039.76582906573
293,-142069.08482699867
294,-142002.27450540836
295,-141996.35199154538
296,-141989.17059548706
297,-141994.45595511617
298,-142051.8460672472
299,-142010.2929806902
300,-141973.97636930805
301,-141855.84491723313
302,-141877.675711939
303,-141866.4501961234
304,-141918.4612768148
305,-141996.87206586104
306,-142054.06862359293
307,-142051.4410983896
308,-142014.50795064896
309,-141980.60502321995
310,-141991.91076701347
311,-142007.89289973493
312,-141908.06704604547
313,-141977.01434953505
314,-142000.8968835199
315,-141955.37462999197
316,-141821.27155130397
317,-141728.06983830206
318,-141654.57991922562
319,-141638.5549624693
320,-141596.72348932666
321,-141592.23588602786
322,-141634.74108926792
323,-141685.1935970016
324,-141663.8052609471
325,-141595.50562992904
326,-141663.0143870421
327,-141621.0333936572
328,-141593.82283993004
329,-141522.7740655907
330,-141487.94166252797
331,-141512.11475617264
332,-141491.55994879777
333,-141591.00189780127
334,-141483.30789628995
335,-141541.8514753102
336,-141534.35994669367
337,-141489.87655843343
338,-141477.75014351046
339,-141457.39412435086
340,-141544.9642983347
341,-141550.8302310971
342,-141480.94329106357
343,-141459.07064943248
344,-141432.14589510093
345,-141515.5933385439
346,-141552.5381661335
347,-141560.37316935282
348,-141537.56770837004
349,-141459.92525187248
350,-141458.20689472114
351,-141469.30959004528
352,-141414.94334710497
353,-141379.08329547555
354,-141295.8902037241
355,-141289.95767923645
356,-141333.6996154724
357,-141413.0679526434
358,-141347.18680509817
359,-141202.90847137664
360,-141265.0683968273
361,-141225.616373114
362,-141241.15751258924
363,-141310.83581185137
364,-141354.74737912204
365,-141323.07224409294
366,-141200.9960828995
367,-141232.24983901271
368,-141287.3976906682
369,-141246.12525911423
370,-141350.8065202264
371,-141334.7296072095
372,-141343.755062606
373,-141339.14503447647
374,-141450.1399016146
375,-141449.99472651343
376,-141403.56838371587
377,-141308.3159125377
378,-141240.2233619488
379,-141286.00543596403
380,-141262.38359344043
381,-141219.73610616926
382,-141109.22414681796
383,-141130.08584192698
384,-141105.01139686367
385,-141072.35332195877
386,-141107.9082153463
387,-141247.44641703003
388,-141322.43957155096
389,-141343.6954277357
390,-141316.6404083052
391,-141074.8686655077
392,-140927.1130090343
393,-140938.9247664159
394,-140909.43058625408
395,-140890.20565901394
396,-140813.126071545
397,-140868.72006416312
398,-140860.0277582195
399,-140795.5167841739
400,-140745.9737072189
401,-140649.95624349682
402,-140628.6621174954
403,-140634.8523916048
404,-140669.40534616885
405,-140651.28731509243
406,-140740.12416801526
407,-140745.94317374815
408,-140821.45567348492
409,-140791.27980598636
410,-140750.38969746878
411,-140699.0518076334
412,-140760.47951857914
413,-140739.2916498621
414,-140685.5805678267
415,-140624.73358024456
416,-140748.0937916985
417,-140755.45439195735
418,-140703.35560723604
419,-140692.9465326638
420,-140721.3896530113
421,-140728.46951398955
422,-140804.7571150636
423,-140791.0258666737
424,-140759.66051712557
425,-140665.8854467467
426,-140642.659723321
427,-140749.25493805687
428,-140800.27828742622
429,-140773.45397072376
430,-140716.55318167742
431,-140759.83465216676
432,-140772.7825362049
433,-140723.06172375058
434,-140750.90524724798
435,-140737.22894941154
436,-140735.4425778543
437,-140864.24951493207
438,-140776.18415751623
439,-140722.26576925983
440,-140658.32369509662
441,-140696.0829133072
442,-140700.22141572062
443,-140672.98573568912
444,-140807.67423020443
445,-140743.49358385874
446,-140772.84135794372
447,-140855.42578181007
448,-140869.88994230307
449,-140822.84738471947
450,-140852.57934674917
451,-140849.9033364949
452,-140795.57137590586
453,-140800.78749001236
454,-140676.77792698948
455,-140624.59719449145
456,-140681.06782426426
457,-140698.34872083933
458,-140689.6760464694
459,-140611.82366148746
460,-140643.27285026218
461,-140683.38675215762
462,-140648.67480571466
463,-140555.1372148422
464,-140591.52438137907
465,-140629.85433610078
466,-140684.8175259316
467,-140641.40139375333
468,-140620.94111049132
469,-140605.27904014688
470,-140638.08526519424
471,-140577.1735209776
472,-140610.90629268507
473,-140656.7520387482
474,-140699.50888703574
475,-140688.23184656058
476,-140692.15921061576
477,-140716.80233912222
478,-140616.17195314917
479,-140514.5005016653
480,-140409.35468296258
481,-140475.78154977591
482,-140473.33750625182
483,-140479.09695563174
484,-140373.64447530155
485,-140500.13537083834
486,-140489.35076928756
487,-140493.91874325686
488,-140538.64478111442
489,-140524.33068721357
490,-140441.94058083527
491,-140334.4743950502
492,-140422.8664743561
493,-140540.35094555654
494,-140463.006974911
495,-140459.1911739346
496,-140435.54083492837
497,-140432.43472149168
498,-140409.41122145194
499,-140442.98301590714
500,-140442.2738718236
501,-140507.48012202184
502,-140502.0271245358
503,-140440.95725627
504,-140414.56553968793
505,-140304.63663248208
506,-140362.92171428716
507,-140355.96789452343
508,-140332.55344658621
509,-140323.28399255127
510,-140248.27354954637
511,-140276.53221334255
512,-140295.0005137046
513,-140255.7511380071
514,-140319.0497140433
515,-140402.25030307236
516,-140354.8350760458
517,-140338.53217858658
518,-140355.61793427996
519,-140348.89138898006
520,-140334.89936551527
521,-140394.53700657326
522,-140428.680266581
523,-140433.4313042403
524,-140385.02613319492
525,-140380.15349993572
526,-140265.28429693135
527,-140308.06107505172
528,-140348.29581289514
529,-140385.27598400204
530,-140410.3228805605
531,-140469.2539260427
532,-140551.82492816928
533,-140505.92500415427
534,-140480.55493090014
535,-140462.76854792924
536,-140499.30162178478
537,-140464.52281062226
538,-140415.18028429855
539,-140449.9501285089
540,-140392.104314415
541,-140350.69470345785
542,-140385.1669954203
543,-140427.84141092203
544,-140335.70485755932
545,-140318.41693180602
546,-140290.27518256046
547,-140366.14697333047
548,-140357.02743270047
549,-140325.78459671978
550,-140420.17853269583
551,-140449.44763375196
552,-140450.77893206436
553,-140486.8301912144
554,-140473.27805009778
555,-140429.85734231415
556,-140376.1098596528
557,-140376.49989604362
558,-140367.66920702974
559,-140340.9221219817
560,-140388.5969682323
561,-140323.94059853177
562,-140344.6070045949
563,-140335.27726195278
564,-140309.63682398747
565,-140361.12562187773
566,-140385.86214302605
567,-140413.6880366965
568,-140408.1161863244
569,-140355.22105168414
570,-140309.58099150023
571,-140327.02217710286
572,-140273.91824346143
573,-140189.4928111211
574,-140109.52833504337
575,-140132.96861248885
576,-140151.03519425518
577,-140181.11133590632
578,-140214.0616405312
579,-140187.9520575508
580,-140298.2423022629
581,-140366.5744930769
582,-140330.74444872775
583,-140418.73120590628
584,-140381.95051192623
585,-140371.40005074054
586,-140365.4199177674
587,-140318.17247429243
588,-140345.8461797185
589,-140222.73672874403
590,-140196.73342532475
591,-140223.43160527918
592,-140262.86103295055
593,-140242.60767248413
594,-140234.16400201363
595,-140174.80000064944
596,-140199.94136028696
597,-140228.244431231
598,-140254.6395004512
599,-140268.08881631028
600,-140297.94897099925
601,-140178.20185905125
602,-140187.1440542832
603,-140115.8314834916
604,-140104.35971064476
605,-140059.95985483448
606,-140146.0926127321
607,-140283.71205558666
608,-140211.6990460631
609,-140161.9634468535
610,-140170.8079759787
611,-140131.5154638683
612,-140120.11373703953
613,-140125.90260355937
614,-140143.0312360317
615,-140187.63089480667
616,-140113.7222964742
617,-140078.60822226736
618,-140021.17476332252
619,-140031.39940582137
620,-139972.24691037368
621,-139988.83044123193
622,-140028.92946627203
623,-140021.92285517257
624,-140164.91770766847
625,-140149.90846811485
626,-140108.10343773756
627,-140047.08333544983
628,-140034.01169982718
629,-140078.76892912353
630,-140077.5395361424
631,-140003.44061617472
632,-140038.87769741227
633,-140076.30122330016
634,-140111.68191989016
635,-140116.6094805302
636,-140081.46179691804
637,-140189.64724785674
638,-140187.13285478938
639,-140100.95559202466
640,-140045.85279836107
641,-139880.94848913094
642,-139909.76434193284
643,-139944.15267848567
644,-139991.23915128302
645,-140102.57086383458
646,-140113.4382386596
647,-140001.06655510358
648,-139888.80779919412
649,-139880.22073125653
650,-139895.05608544342
651,-139922.10431363183
652,-139916.25508738417
653,-139999.66659284986
654,-140040.1437160572
655,-140088.86788634743
656,-140130.82824129538
657,-140122.3488878135
658,-140026.0333913712
659,-139948.42997580502
660,-139931.28600761277
661,-139962.49216187806
662,-139952.4158584409
663,-139908.5289788707
664,-139871.0214229741
665,-139944.5978428833
666,-139975.89667604308
667,-139986.92485708828
668,-139964.99915708232
669,-139979.52650344692
670,-139967.90270754925
671,-139928.3385085853
672,-139899.29930598018
673,-139890.66335027834
674,-139882.99598658024
675,-139760.49192940816
676,-139759.76901679926
677,-139773.76895631565
678,-139861.46047902692
679,-139916.31442433494
680,-140012.658486114
681,-140102.2301903363
682,-140117.030363122
683,-139953.1294091196
684,-139909.7780864265
685,-140004.91417828354
686,-139936.2856805842
687,-139995.07383968454
688,-140027.88031055365
689,-140114.66510974485
690,-140114.64713348018
691,-140095.74867530257
692,-140007.48596249966
693,-139940.18481222398
694,-139963.22921402592
695,-140116.45450727458
696,-140056.9798773593
697,-140118.18186664121
698,-140035.9726241574
699,-140006.90365309286
700,-140129.49101669888
701,-140165.12064468378
702,-140139.67347905444
703,-140132.6932442454
704,-140125.17318727245
705,-140130.06835089967
706,-140149.936699638
707,-140161.23795004794
708,-140179.14915606976
709,-140162.09813412104
710,-140189.79122151365
711,-140215.44655027415
712,-140201.86048134777
713,-140087.6685831498
714,-140078.2676020221
715,-140039.20836098315
716,-140077.60668336597
717,-140131.5349109336
718,-140098.86429090475
719,-140050.1525413854
720,-140117.75925738164
721,-140095.27048263626
722,-139968.6261490285
723,-139875.78393452344
724,-139853.78636288908
725,-139902.8621438601
726,-139900.59330985442
727,-139827.64525300768
728,-139863.524487048
729,-139903.54983168718
730,-139918.51237769471
731,-139910.45469399597
732,-139934.99956661684
733,-140008.40018342464
734,-140012.92411711588
735,-139898.39054780122
736,-139766.78237710844
737,-139691.79172964973
738,-139768.1260665491
739,-139824.7604754122
740,-139783.09756646294
741,-139661.0486565387
742,-139727.13527173924
743,-139773.4052544182
744,-139823.92666030425
745,-139789.42499559658
746,-139808.9724387187
747,-139887.98281262166
748,-139876.15738157014
749,-139890.79768217888
750,-139809.05730285466
751,-139825.41395152677
752,-139728.66875565896
753,-139765.5582938553
754,-139761.18730400736
755,-139752.01840908208
756,-139826.65906760376
757,-139783.6236618479
758,-139635.71345204697
759,-139686.3007357634
760,-139626.4941001119
761,-139671.34717298803
762,-139688.6235567736
763,-139660.75285177305
764,-139731.6141176102
765,-139754.93549772582
766,-139717.62262139027
767,-139589.33079123782
768,-139539.826218289
769,-139601.23981278422
770,-139608.1214443933
771,-139629.76133007623
772,-139630.8783356218
773,-139594.43915281034
774,-139563.58559450286
775,-139680.94201695558
776,-139703.231324235
777,-139570.84767851935
778,-139483.45805082738
779,-139454.7430612756
780,-139463.64105437824
781,-139408.24035065534
782,-139402.41291246144
783,-139374.76036204392
784,-139382.34083243052
785,-139517.5706928508
786,-139616.32879106852
787,-139638.5332214142
788,-139556.4303360085
789,-139420.7686591977
790,-139493.33623741282
791,-139485.2136641636
792,-139412.49072543214
793,-139395.66717280622
794,-139449.54087025908
795,-139414.77653007768
796,-139480.13222763795
797,-139583.52365319323
798,-139512.3126069531
799,-139481.47445407405
800,-139590.43966728635
801,-139702.7932771096
802,-139676.41532079782
803,-139539.10028641322
804,-139584.35680864158
805,-139653.08470420624
806,-139708.38955413617
807,-139735.48145650327
808,-139714.5189838786
809,-139748.299470098
810,-139694.74785910975
811,-139692.45374176075
812,-139671.11237474013
813,-139696.50205742352
814,-139645.1200535788
815,-139588.90102938755
816,-139635.53487144786
817,-139623.89388156106
818,-139635.43970848407
819,-139653.26532506594
820,-139632.91147899997
821,-139652.483025105
822,-139691.18145187173
823,-139654.234686662
824,-139603.21148881209
825,-139632.5897929876
826,-139573.1523939299
827,-139629.5211644118
828,-139622.67946819897
829,-139653.51569753842
830,-139627.30222366282
831,-139649.86061678993
832,-139647.52927639335
833,-139546.88075308208
834,-139554.2385622508
835,-139627.30626188533
836,-139619.16180637633
837,-139712.173548331
838,-139699.6017852977
839,-139693.28346233393
840,-139601.6483464572
841,-139548.86249305354
842,-139496.33787856824
843,-139498.67980321238
844,-139518.3176830853
845,-139511.08650211652
846,-139540.09484073851
847,-139554.2241248813
848,-139561.48336563926
849,-139464.47903003555
850,-139399.00425532073
851,-139442.3430927404
852,-139456.57222199644
853,-139576.6631996321
854,-139552.07854963632
855,-139529.0014848032
856,-139577.74892748942
857,-139593.6578406234
858,-139679.0525083372
859,-139667.06415600926
860,-139605.19434695086
861,-139642.03106730472
862,-139608.75999312068
863,-139462.7573794976
864,-139290.28753637342
865,-139325.45027093843
866,-139393.5768747157
867,-139419.79606657472
868,-139458.93990658547
869,-139511.87982308332
870,-139550.10163385197
871,-139454.39701156947
872,-139474.53140929443
873,-139499.13370283524
874,-139487.43772773707
875,-139423.41982853887
876,-139371.71889012522
877,-139333.17798181795
878,-139326.373656862
879,-139405.27153781633
880,-139483.88439493888
881,-139378.71912166642
882,-139287.82173995752
883,-139207.53310127146
884,-139189.9730553175
885,-139195.11506875374
886,-139332.1476731514
887,-139384.16136296967
888,-139330.90205014337
889,-139404.30730787094
890,-139412.4953762575
891,-139475.44318561073
892,-139455.7208161218
893,-139493.68850389178
894,-139496.7596666246
895,-139554.12587455785
896,-139559.863952528
897,-139512.84793132427
898,-139511.23255926135
899,-139522.41900623927
900,-139518.13846555675
901,-139448.76510548336
902,-139468.1922715632
903,-139501.8069411361
904,-139495.19118200193
905,-139532.58351056743
906,-139639.25775550707
907,-139612.69966466664
908,-139536.0767922458
909,-139521.27589631264
910,-139586.30441161754
911,-139510.60045290962
912,-139535.31633836398
913,-139543.95466797025
914,-139633.60910774994
915,-139720.39967728753
916,-139716.9463669328
917,-139646.36705991914
918,-139569.97586706726
919,-139550.6823938129
920,-139659.0045647152
921,-139664.12321781047
922,-139596.36674060073
923,-139639.48338801888
924,-139583.58654659608
925,-139497.49334909196
926,-139483.66093096085
927,-139553.06250017765
928,-139500.7593577952
929,-139449.6319258027
930,-139448.02706820014
931,-139455.10827535708
932,-139542.26156582596
933,-139561.70003677683
934,-139616.96513927358
935,-139553.41399645674
936,-139560.160533969
937,-139573.7200112751
938,-139557.76548778676
939,-139552.0725708419
940,-139520.42382016842
941,-139564.2690708288
942,-139514.7493584679
943,-139554.8538511167
944,-139569.49818602853
945,-139681.6715285127
946,-139741.09450602275
947,-139783.06850349845
948,-139810.590571432
949,-139720.09554948597
950,-139669.17514098604
951,-139592.374677375
952,-139571.79672999444
953,-139526.77366231568
954,-139595.2607802422
955,-139652.02266091225
956,-139663.16930533157
957,-139657.21725221435
958,-139641.77356976163
959,-139742.99474193808
960,-139745.040311767
961,-139694.67267738804
962,-139757.1875239912
963,-139693.04102145814
964,-139688.41628813394
965,-139643.17887055862
966,-139653.97964956035
967,-139778.21919343618
968,-139767.2497527898
969,-139728.7310531679
970,-139734.18643220462
971,-139736.2421436957
972,-139591.079527874
973,-139591.76405328757
974,-139629.00091898814
975,-139737.85965633814
976,-139768.78526666
977,-139804.45298856657
978,-139767.133277928
979,-139790.05089005033
980,-139646.3593978699
981,-139649.10742317702
982,-139626.89126629513
983,-139626.57046080666
984,-139615.76499129538
985,-139691.69359190416
986,-139695.4669450931
987,-139636.48099180538
988,-139558.00637653418
989,-139586.48549336795
990,-139513.54250445665
991,-139477.78814638537
992,-139545.51348127145
993,-139526.53863154564
994,-139530.81080009107
995,-139530.5648351031
996,-139693.47550593186
997,-139713.22698492155
998,-139584.56338904757
999,-139652.16070290108


==> figures/data-rec/mcmc_losses/global_lastfm-small_05_mcmc_losses.csv <==
steps/n,loss
0,-74271.65699434503
1,-74216.07974458157
2,-74165.44182111355
3,-74121.72854674316
4,-74076.24072256901
5,-74034.01708377303
6,-74003.17274378
7,-74000.59837561072
8,-73967.72332080573
9,-73953.57283368387
10,-73905.1718199048
11,-73836.24546618058
12,-73827.48160096061
13,-73824.85087297337
14,-73811.52349152435
15,-73794.39059623773
16,-73788.78013343769
17,-73772.67442735947
18,-73754.00114992805
19,-73728.06864366517
20,-73754.56937280623
21,-73764.24903406658
22,-73721.68728416425
23,-73664.51708972918
24,-73641.54351194594
25,-73615.34276430147
26,-73620.02760462994
27,-73556.9104911707
28,-73569.75485096329
29,-73566.9819284204
30,-73563.90422994121
31,-73577.74675969886
32,-73534.48797866335
33,-73477.3828609077
34,-73493.67979982044
35,-73488.10184427326
36,-73442.20420641567
37,-73380.95913357819
38,-73380.6627323196
39,-73363.13016967657
40,-73360.0729530052
41,-73316.22011138347
42,-73249.50455116719
43,-73211.58025646688
44,-73214.02945914752
45,-73237.94578689802
46,-73209.89787936828
47,-73148.02256742686
48,-73131.37753507917
49,-73080.97404197179
50,-73005.88843378649
51,-73011.6876539525
52,-73012.08178117375
53,-72985.20343992322
54,-72955.17608710528
55,-72991.1184718911
56,-72935.26083608363
57,-72916.68746629644
58,-72916.77560311065
59,-72843.9144118
60,-72851.89545510503
61,-72833.19868922887
62,-72841.20630214189
63,-72821.31447385624
64,-72822.23311766778
65,-72778.77250204001
66,-72846.24330867296
67,-72821.54514160668
68,-72814.12016152607
69,-72883.51958309984
70,-72893.77066503167
71,-72878.18890080525
72,-72906.7589290103
73,-72915.20595755306
74,-72838.24071587139
75,-72876.7145071267
76,-72870.15716432691
77,-72865.64121174903
78,-72862.2979156275
79,-72790.32315598353
80,-72790.60133046388
81,-72744.18550428613
82,-72665.06436823393
83,-72639.76152982215
84,-72651.75730098477
85,-72689.14041638176
86,-72652.66868971543
87,-72658.23870413117
88,-72695.64325195012
89,-72683.43595437816
90,-72618.59506810138
91,-72639.4028903103
92,-72658.2306978294
93,-72705.57937527471
94,-72652.06762600034
95,-72650.79241136863
96,-72629.44362844361
97,-72657.14053211757
98,-72657.09531649356
99,-72657.32526455335
100,-72719.6762696138
101,-72604.09749489247
102,-72590.84525016996
103,-72650.48892056868
104,-72600.66002925827
105,-72589.31331561576
106,-72593.58483443267
107,-72622.05100594411
108,-72640.01480523848
109,-72684.13548900725
110,-72785.99131921971
111,-72659.72063253514
112,-72649.4357410427
113,-72625.76245812347
114,-72666.53389407176
115,-72663.78305902616
116,-72635.01727173617
117,-72645.71704284416
118,-72557.46438086216
119,-72578.35217665785
120,-72486.45802363897
121,-72477.55438129687
122,-72581.3071662512
123,-72630.27286074017
124,-72622.39706641957
125,-72610.24258079506
126,-72610.22232304692
127,-72654.85643672195
128,-72686.94017947029
129,-72664.83549972462
130,-72670.33491017504
131,-72674.99490406082
132,-72583.52739570005
133,-72508.83861861753
134,-72480.7297748372
135,-72513.04059811847
136,-72504.00572198178
137,-72457.90508078183
138,-72411.09318195262
139,-72405.8647625823
140,-72390.86875380979
141,-72441.67779593804
142,-72410.8590155845
143,-72401.06075004012
144,-72354.63422880232
145,-72313.67115874725
146,-72318.16900763677
147,-72225.81540901549
148,-72226.40179491664
149,-72305.76065468989
150,-72369.07591969159
151,-72440.93241607232
152,-72520.93944089193
153,-72466.38985741207
154,-72604.73080372016
155,-72600.93382909347
156,-72563.5091268552
157,-72556.68277375182
158,-72477.60706462215
159,-72457.37479351232
160,-72401.40570713067
161,-72345.18115509156
162,-72353.08899383892
163,-72362.00137139457
164,-72426.78836729475
165,-72494.36642293555
166,-72550.67996239853
167,-72563.35156113055
168,-72545.19445415318
169,-72550.31129630624
170,-72541.08017174873
171,-72545.65854376068
172,-72638.0320588045
173,-72643.14470443058
174,-72563.30083024713
175,-72529.88949855458
176,-72541.41651176914
177,-72488.74011202347
178,-72480.98657809266
179,-72481.5739155441
180,-72480.70908058448
181,-72480.25571689957
182,-72468.16642296295
183,-72443.74710837667
184,-72433.17790679322
185,-72393.16490136817
186,-72388.79372369005
187,-72332.68213411102
188,-72362.2615954181
189,-72460.55486117797
190,-72506.1678606225
191,-72419.81740571752
192,-72421.1798868134
193,-72513.11011200472
194,-72541.74066591013
195,-72467.58315678926
196,-72446.20875889083
197,-72463.32685198748
198,-72532.36357537295
199,-72586.14517039682
200,-72592.40137048952
201,-72613.81434050262
202,-72601.32816264537
203,-72588.68100561434
204,-72578.01152727744
205,-72482.36549786129
206,-72484.50458081556
207,-72516.17684039856
208,-72479.9141759209
209,-72430.07317339676
210,-72445.09032456887
211,-72398.9439353785
212,-72384.67838819974
213,-72363.50285542618
214,-72398.04470672268
215,-72511.79607446028
216,-72531.54506885416
217,-72551.85002195106
218,-72546.06602978252
219,-72500.9351336619
220,-72454.80066412155
221,-72430.1209644888
222,-72455.37628572604
223,-72450.53840786467
224,-72550.20384439503
225,-72555.38528986789
226,-72470.01751713344
227,-72420.26394412218
228,-72493.96971859351
229,-72482.86781666946
230,-72517.9544256127
231,-72509.6232354765
232,-72501.02498154159
233,-72498.60855667092
234,-72530.07796531267
235,-72397.6605216862
236,-72373.40510501195
237,-72398.12758171272
238,-72373.98383625734
239,-72398.97957084543
240,-72344.95247514933
241,-72319.5423997671
242,-72390.99587417842
243,-72408.32067807982
244,-72312.15284558367
245,-72306.55286888003
246,-72328.14889728808
247,-72300.58095838992
248,-72331.85219932528
249,-72392.24504410755
250,-72424.5164071678
251,-72510.65940797122
252,-72514.7345892005
253,-72392.66202833704
254,-72319.0460057995
255,-72329.78601678612
256,-72352.98324184144
257,-72381.17406760088
258,-72496.93494367632
259,-72570.87770085863
260,-72580.928943889
261,-72566.22512661999
262,-72520.72607367003
263,-72578.93552330964
264,-72663.57489039209
265,-72686.52935042036
266,-72646.99219608943
267,-72769.04225550943
268,-72788.51329707878
269,-72781.41212362456
270,-72723.8472945447
271,-72701.36588275082
272,-72805.73582341321
273,-72804.97558535109
274,-72882.43156042085
275,-72885.77991473969
276,-72832.79798018746
277,-72809.53206399393
278,-72810.79492702837
279,-72845.12633942932
280,-72835.97525725192
281,-72776.7638685931
282,-72709.06202477105
283,-72694.11802751616
284,-72647.93159404569
285,-72629.49915456548
286,-72596.09666171894
287,-72582.29928540731
288,-72624.65347423496
289,-72620.93646715535
290,-72604.74253964682
291,-72624.79025299277
292,-72610.044232157
293,-72697.31045057435
294,-72776.35416520998
295,-72879.28938736713
296,-72872.69322526787
297,-72842.06937615322
298,-72779.9171916303
299,-72737.01331358809
300,-72681.9567217507
301,-72694.46223402287
302,-72668.02249111394
303,-72693.78806815468
304,-72821.60370792198
305,-72814.73413463395
306,-72764.37802838239
307,-72781.37453103352
308,-72816.8560069722
309,-72781.05192002484
310,-72734.97822592998
311,-72654.7483286049
312,-72611.8059859637
313,-72600.3921122773
314,-72621.1747966668
315,-72560.55350069788
316,-72567.47941984778
317,-72509.13102666316
318,-72495.44270716245
319,-72449.36212092458
320,-72539.20624868719
321,-72522.26793210786
322,-72530.13538651215
323,-72490.08595988358
324,-72520.5936992623
325,-72599.83820448187
326,-72543.0863646289
327,-72426.38915752838
328,-72318.99676766749
329,-72365.98620562693
330,-72458.76545413728
331,-72408.41643167168
332,-72411.77785391084
333,-72448.23228398184
334,-72528.96360340583
335,-72546.55990287714
336,-72527.68861881964
337,-72545.19786818861
338,-72604.14274643012
339,-72638.18421189874
340,-72632.96061890834
341,-72595.17885152536
342,-72552.42887268154
343,-72658.89574011436
344,-72629.73848210849
345,-72639.0508965072
346,-72776.44426135765
347,-72832.22569255631
348,-72871.78050390107
349,-72773.63887716699
350,-72723.90076990858
351,-72689.1806752783
352,-72726.01424552307
353,-72678.38672907357
354,-72724.15460244403
355,-72680.44725241586
356,-72672.63058129752
357,-72723.30332240213
358,-72613.67796787534
359,-72672.19398475562
360,-72669.00477786422
361,-72692.87941431567
362,-72712.53231957306
363,-72765.39964652777
364,-72828.44410709059
365,-72851.87373480649
366,-72781.25301927075
367,-72761.03301656409
368,-72773.22273010331
369,-72768.87829959611
370,-72772.2903688529
371,-72716.65737194342
372,-72689.41702061404
373,-72629.00869867207
374,-72585.31025932814
375,-72614.22161770532
376,-72634.5681425828
377,-72577.52634202725
378,-72572.44100178638
379,-72721.88705664924
380,-72768.24816040297
381,-72722.06611494411
382,-72719.16068306964
383,-72705.14035540464
384,-72720.3365328607
385,-72735.73624081776
386,-72705.29646572862
387,-72647.23502321991
388,-72627.06600484981
389,-72689.80282812382
390,-72702.67578243902
391,-72626.19375646526
392,-72620.62781315713
393,-72595.88610278373
394,-72550.572064934
395,-72500.93976797817
396,-72555.55377182328
397,-72617.48883336336
398,-72601.6666437646
399,-72658.26281008519
400,-72729.58590821474
401,-72684.75399687237
402,-72642.13901768292
403,-72600.67960015936
404,-72537.10643579774
405,-72530.74762531825
406,-72434.4517443744
407,-72407.40665241018
408,-72449.96624391557
409,-72463.30872830689
410,-72492.70588285185
411,-72439.45002503334
412,-72478.96451425405
413,-72468.11674405546
414,-72392.88070991154
415,-72446.6927657712
416,-72488.83018629931
417,-72490.81120741583
418,-72604.89484848926
419,-72629.1861407936
420,-72581.37737678077
421,-72562.0584518799
422,-72550.0335164775
423,-72668.96470017434
424,-72729.492704727
425,-72758.03398685493
426,-72742.70219343684
427,-72694.33540314357
428,-72717.68226309813
429,-72720.01062953848
430,-72670.11809056657
431,-72620.41188366627
432,-72716.4133904634
433,-72620.90270355393
434,-72679.316885215
435,-72663.9834682175
436,-72648.8549145694
437,-72688.65324853215
438,-72753.89149903464
439,-72736.89106653121
440,-72703.18644622485
441,-72583.45639690672
442,-72645.37605774941
443,-72723.19327750521
444,-72719.16289487114
445,-72691.68604026453
446,-72734.63981985544
447,-72755.4169497253
448,-72722.4944647151
449,-72668.04989832077
450,-72679.22364975644
451,-72697.1474642731
452,-72646.76381266455
453,-72692.25713568104
454,-72708.76210271732
455,-72736.63510587488
456,-72722.65600708692
457,-72712.25998597352
458,-72738.71980929124
459,-72706.32713096277
460,-72726.08161218882
461,-72715.99266174565
462,-72733.32937837932
463,-72688.69704148639
464,-72706.63202585939
465,-72620.66445997191
466,-72668.51679186971
467,-72655.26817948619
468,-72662.28976696638
469,-72621.31338550744
470,-72615.98443632618
471,-72690.59710300429
472,-72588.49655630192
473,-72626.10649908619
474,-72675.92488020881
475,-72584.28917363973
476,-72549.31659383194
477,-72572.56744934559
478,-72571.58110863723
479,-72634.34604612274
480,-72720.27726268742
481,-72673.38791195505
482,-72677.34175736239
483,-72664.8589234117
484,-72607.09807072401
485,-72605.02358475841
486,-72625.62062119783
487,-72603.32106487079
488,-72563.17205702921
489,-72473.51950033593
490,-72446.50033263784
491,-72522.84824077004
492,-72584.59131054008
493,-72594.56498792993
494,-72560.00692040272
495,-72564.72778997615
496,-72647.85694515989
497,-72627.44860921685
498,-72625.46419982456
499,-72647.68306210931
500,-72662.643056819
501,-72584.89812851555
502,-72478.13822684505
503,-72538.79569354662
504,-72619.3796541636
505,-72593.12186950586
506,-72569.8437121215
507,-72573.97280662059
508,-72528.39478131726
509,-72555.98802009702
510,-72602.8356307611
511,-72597.1182209578
512,-72602.92854851094
513,-72641.67585991902
514,-72572.43123510564
515,-72494.65158288155
516,-72533.04701437055
517,-72478.35523299909
518,-72409.22580278359
519,-72477.0284901993
520,-72509.38403233742
521,-72440.29858774605
522,-72485.34249474561
523,-72473.30194876327
524,-72370.0929960887
525,-72353.09741972593
526,-72401.4487885532
527,-72442.59985095171
528,-72422.25433953083
529,-72384.850143573
530,-72459.88439706786
531,-72371.18353680676
532,-72298.64384913754
533,-72264.52573761612
534,-72245.082060275
535,-72334.37905030293
536,-72366.23856162254
537,-72341.20775746643
538,-72382.279188369
539,-72310.31951417598
540,-72251.56261496383
541,-72301.85210940722
542,-72345.64018721392
543,-72338.88162074948
544,-72302.97189914653
545,-72288.55177005466
546,-72318.48482020869
547,-72453.6131018113
548,-72425.39447915656
549,-72346.23655561722
550,-72353.43896685833
551,-72345.29020586619
552,-72456.15883404823
553,-72355.65602330478
554,-72326.40394804551
555,-72342.69375755919
556,-72368.15621785178
557,-72333.78876567907
558,-72345.19203068783
559,-72445.47970139183
560,-72513.75999267207
561,-72527.70059274742
562,-72519.40776889156
563,-72505.48348971372
564,-72486.77843557572
565,-72371.22879940455
566,-72435.78727432451
567,-72489.77057755149
568,-72553.10904934074
569,-72547.6061655499
570,-72497.7495762848
571,-72491.61889071077
572,-72447.03452269778
573,-72462.57550244729
574,-72447.5927168021
575,-72443.78895413282
576,-72590.27476365956
577,-72529.11065782972
578,-72581.39010371608
579,-72638.46178380863
580,-72620.92797481208
581,-72549.3070590256
582,-72494.69628904457
583,-72533.79531589981
584,-72649.60146621591
585,-72581.41470190021
586,-72483.7472206973
587,-72453.84617128297
588,-72464.23603758
589,-72484.90499007342
590,-72513.75746822248
591,-72453.43288879594
592,-72431.48432626236
593,-72386.04094040366
594,-72360.19418777859
595,-72412.75740375412
596,-72463.8784942537
597,-72453.42516534514
598,-72425.71906664319
599,-72461.47728394838
600,-72492.42871304904
601,-72471.866444443
602,-72542.04671749834
603,-72501.68128207455
604,-72415.59224397644
605,-72386.14731384438
606,-72314.34709213376
607,-72279.93678391636
608,-72307.71464950734
609,-72425.00710409072
610,-72365.69105593083
611,-72342.7967789088
612,-72487.1733368129
613,-72513.8434880122
614,-72423.97084160618
615,-72461.81025860355
616,-72509.85968136121
617,-72472.813152392
618,-72482.4868278436
619,-72378.9991129155
620,-72335.9401322778
621,-72291.78194337692
622,-72218.10088147722
623,-72247.24491137023
624,-72261.62786959166
625,-72241.29322728855
626,-72257.21318572704
627,-72328.16026585423
628,-72289.53180550058
629,-72240.28833748621
630,-72244.4222545693
631,-72237.95197624473
632,-72283.56469423247
633,-72206.90626162504
634,-72223.01738713686
635,-72169.36143129913
636,-72084.87616683409
637,-72087.95553400516
638,-72138.79313397067
639,-72160.55271697127
640,-72160.58966353271
641,-72122.64221786242
642,-72147.10073140466
643,-72145.28778930762
644,-72221.16891234671
645,-72318.7196435438
646,-72382.97743132853
647,-72486.28639097189
648,-72385.0373256877
649,-72358.0686095626
650,-72357.17675933959
651,-72306.46659727501
652,-72317.14156923295
653,-72185.76123641626
654,-72158.68656149044
655,-72112.31154017542
656,-72146.70501493473
657,-72169.68977841533
658,-72120.8909335561
659,-72261.10417810173
660,-72255.56224739789
661,-72203.78674955474
662,-72129.82174811394
663,-72154.12725841546
664,-72046.30737964499
665,-72081.12808254467
666,-72122.40604202375
667,-72120.51643583544
668,-72145.87861916315
669,-72178.42637062464
670,-72175.1481078397
671,-72011.73792224635
672,-71985.67091272883
673,-71954.09954474133
674,-72027.68109692412
675,-72017.8998089293
676,-72113.45077937015
677,-72127.47262666278
678,-72095.36633144024
679,-72158.76437301618
680,-72237.80264857218
681,-72187.57064759271
682,-72142.9638975783
683,-72248.41250155547
684,-72340.9328298047
685,-72201.97899205404
686,-72081.71770730343
687,-72150.29982026448
688,-72106.17760509088
689,-72126.49740071234
690,-72224.16189160502
691,-72114.38192977486
692,-72049.62257922745
693,-72063.55884782392
694,-72097.25316153611
695,-72138.79045115053
696,-72148.16946287281
697,-72178.36982568513
698,-72286.44982188825
699,-72272.96272410236
700,-72236.00484043827
701,-72204.12692388555
702,-72173.84974189891
703,-72190.12442649453
704,-72110.76907650249
705,-72068.37845037757
706,-72104.78884965979
707,-71995.81929522072
708,-71948.16434388574
709,-71957.43120562997
710,-72073.69905667982
711,-72160.00622975668
712,-72152.33970172517
713,-72053.86811248832
714,-72142.14899346781
715,-72248.24777338572
716,-72215.95781939068
717,-72206.73117365253
718,-72230.1857354948
719,-72276.59711408507
720,-72319.79636884843
721,-72389.56852162308
722,-72370.6035224143
723,-72363.92744718264
724,-72320.52212694142
725,-72262.95837544938
726,-72342.46275537754
727,-72373.35175755077
728,-72333.6170847046
729,-72350.1699625365
730,-72472.75838860407
731,-72489.42823705527
732,-72415.17682168813
733,-72445.18406313976
734,-72475.74796586462
735,-72500.03612305905
736,-72410.09812526863
737,-72374.76971291735
738,-72372.55506966452
739,-72400.50798884031
740,-72425.87328033416
741,-72545.95943624359
742,-72496.63053003758
743,-72478.77636176102
744,-72499.20469348923
745,-72550.87786373499
746,-72508.34705234847
747,-72450.02701164085
748,-72396.07098505278
749,-72473.28350364472
750,-72507.03341068796
751,-72443.65902193566
752,-72296.64902035746
753,-72259.06499667573
754,-72245.32173060515
755,-72221.50477897655
756,-72278.92630620261
757,-72306.61248403626
758,-72326.36402131592
759,-72313.95594610245
760,-72272.9360219506
761,-72274.572253514
762,-72357.04723548034
763,-72324.56789942985
764,-72205.98952897494
765,-72286.56502171315
766,-72267.35614682653
767,-72293.56639837705
768,-72372.64527088043
769,-72387.17210886865
770,-72404.80827682525
771,-72336.24848265355
772,-72325.04451685844
773,-72330.72064259194
774,-72391.50384062767
775,-72376.24068700967
776,-72274.20292941647
777,-72184.3095996855
778,-72213.9126287285
779,-72110.89517308962
780,-72143.81887517808
781,-72190.95696519336
782,-72139.44978922719
783,-72136.14143029854
784,-72188.2959249702
785,-72266.0399231059
786,-72338.78641581119
787,-72384.74662603802
788,-72295.56742555521
789,-72284.46763322195
790,-72298.37185539483
791,-72310.97506306632
792,-72306.39792109576
793,-72283.98689848746
794,-72373.40709362613
795,-72338.62490192436
796,-72287.76648954768
797,-72150.32591533866
798,-72105.47960639665
799,-72086.84573949882
800,-72054.22737694754
801,-72064.91337968162
802,-72133.91313069145
803,-72085.59989636776
804,-72116.91946181587
805,-72163.71901147455
806,-72177.31957966421
807,-72245.96029992921
808,-72285.71147458199
809,-72284.10469156312
810,-72194.2121783488
811,-72169.5655008341
812,-72173.97775688677
813,-72290.57491242855
814,-72303.89595345671
815,-72394.39323530905
816,-72327.63440176299
817,-72300.82288028461
818,-72358.377288492
819,-72303.73110777263
820,-72230.50927351165
821,-72235.34680474187
822,-72272.39583277072
823,-72290.33857546085
824,-72341.5752177769
825,-72458.24570120707
826,-72454.78857733512
827,-72406.73952628244
828,-72349.78352947907
829,-72353.19393376364
830,-72379.55858741302
831,-72360.60957126522
832,-72310.43683314313
833,-72414.60482343819
834,-72372.64198797024
835,-72427.71781349754
836,-72430.71494920584
837,-72444.3068892322
838,-72385.24202608474
839,-72328.17832114814
840,-72292.90685108327
841,-72366.10323755839
842,-72407.61372065243
843,-72339.7213392866
844,-72332.32579158491
845,-72285.54574413806
846,-72303.46859370844
847,-72367.35771861277
848,-72374.99844601085
849,-72359.41863406106
850,-72394.77347684694
851,-72336.77319930834
852,-72387.35368673301
853,-72331.93761952946
854,-72267.1920599198
855,-72284.48509933986
856,-72277.59127961658
857,-72310.8142929191
858,-72301.95936736093
859,-72304.57214825826
860,-72269.98562635374
861,-72352.74431997593
862,-72372.46850576505
863,-72361.31963799917
864,-72317.86596000483
865,-72233.70036488627
866,-72244.80810677691
867,-72301.94239129547
868,-72279.88184061639
869,-72251.17360868906
870,-72357.49744849528
871,-72330.34790445959
872,-72317.08178037063
873,-72228.87901970469
874,-72283.43612708373
875,-72274.60159483338
876,-72248.03591860858
877,-72260.02532582705
878,-72113.2129977721
879,-72006.1765054172
880,-72029.04675844047
881,-72035.17287548368
882,-72044.4121341008
883,-72111.49896808648
884,-72211.52105909449
885,-72300.01472583947
886,-72392.00837634591
887,-72349.54869303945
888,-72324.65009442934
889,-72243.09907454166
890,-72242.85116805341
891,-72283.78321160514
892,-72329.15831980355
893,-72235.82821359932
894,-72160.04373744695
895,-72123.69075720379
896,-72129.78254687757
897,-72116.88561132176
898,-72097.7304485728
899,-72216.94588973052
900,-72332.60898362508
901,-72338.82703703153
902,-72361.4651983723
903,-72426.12442159902
904,-72478.11619872035
905,-72479.15811069703
906,-72477.57966826455
907,-72429.09187089528
908,-72489.3229791646
909,-72469.44991315623
910,-72359.738012211
911,-72421.18311651862
912,-72444.47291504584
913,-72456.62210153883
914,-72408.87890250294
915,-72408.14572908061
916,-72441.98298736873
917,-72355.99615089934
918,-72388.31171447498
919,-72502.62257716643
920,-72544.22691231742
921,-72536.74991818778
922,-72552.74476983031
923,-72590.88133838978
924,-72542.13006508075
925,-72544.70550911236
926,-72548.1825038813
927,-72494.09052211163
928,-72340.20924914879
929,-72272.00635228635
930,-72226.44715206005
931,-72189.60114651067
932,-72233.36538894211
933,-72157.79618479568
934,-72204.32245178068
935,-72226.71121401958
936,-72253.17330365085
937,-72225.22521938593
938,-72338.34372850251
939,-72363.04066930022
940,-72456.17530838339
941,-72572.4549219411
942,-72510.98338912611
943,-72372.76252458346
944,-72407.68752402913
945,-72328.88808905371
946,-72284.93672390019
947,-72281.85108846656
948,-72228.46269805348
949,-72075.82327127716
950,-72101.05315231305
951,-72135.20260427105
952,-72160.58967152385
953,-72238.10978384734
954,-72251.72116022947
955,-72207.31825891738
956,-72197.36997118081
957,-72225.52837339474
958,-72217.6540721397
959,-72144.14067208095
960,-72156.27145151312
961,-72198.49178965343
962,-72174.23895191868
963,-72258.36385576763
964,-72192.06302645229
965,-72274.10404255419
966,-72300.54216506194
967,-72324.17159389019
968,-72299.01026117269
969,-72334.3370568684
970,-72365.74902947278
971,-72260.41825923465
972,-72281.5162636828
973,-72349.47919140424
974,-72376.92834917744
975,-72425.43438421571
976,-72456.89024780835
977,-72428.25611486423
978,-72401.72416134206
979,-72467.79625561538
980,-72380.86512601688
981,-72335.95061078058
982,-72347.70404908668
983,-72312.56212422329
984,-72364.34182019673
985,-72376.18825417107
986,-72387.62604482644
987,-72453.15767670881
988,-72450.06613444698
989,-72275.96781983494
990,-72166.85705206376
991,-72164.06743925367
992,-72165.15693933213
993,-72130.69795065379
994,-72216.9032014979
995,-72243.63278547877
996,-72260.13373492606
997,-72261.45402956333
998,-72279.01831080501
999,-72283.69906049517


==> figures/data-rec/mcmc_losses/global_lastfm-small_10_mcmc_losses.csv <==
steps/n,loss
0,-74268.65321899716
1,-74216.07542915312
2,-74169.0744309476
3,-74128.99659549283
4,-74093.60067185179
5,-74053.95046892265
6,-74010.55081432858
7,-73957.11543962517
8,-73908.5129439856
9,-73889.71138707231
10,-73836.87344926609
11,-73781.32084517053
12,-73773.95369280528
13,-73765.43580477961
14,-73736.24879404381
15,-73717.76746246731
16,-73690.93139314167
17,-73676.68779257708
18,-73651.04917348044
19,-73615.99726934523
20,-73617.88375720283
21,-73581.84933199608
22,-73554.30934160888
23,-73580.26531128437
24,-73516.36045304211
25,-73479.43095237554
26,-73506.7006058988
27,-73496.82206382116
28,-73461.50140713004
29,-73411.76524919306
30,-73413.65437892555
31,-73388.08958296433
32,-73421.80528710822
33,-73381.52721905865
34,-73371.1670519529
35,-73370.65057950704
36,-73356.93234055807
37,-73324.91538912556
38,-73328.74905570596
39,-73317.84152831908
40,-73301.19651653121
41,-73285.62530845286
42,-73299.6919980277
43,-73335.51025797661
44,-73280.40957578084
45,-73281.65520469443
46,-73280.3022511132
47,-73283.41918552385
48,-73312.19311549881
49,-73258.73471148526
50,-73147.02848649313
51,-73159.79887386414
52,-73095.26410210146
53,-73096.88560823191
54,-73107.83059593035
55,-73134.35540427086
56,-73117.93679286267
57,-73140.65140828918
58,-73113.40078855032
59,-73046.16058554106
60,-73094.14205846337
61,-73063.47232613301
62,-73048.597236781
63,-73117.874585806
64,-73151.34391697616
65,-73084.10953569808
66,-73077.28338616986
67,-73039.26173525857
68,-73021.10646637851
69,-73038.18170102505
70,-73041.45755927362
71,-73050.36414712774
72,-73036.73903099979
73,-72990.13075653683
74,-72978.80617030291
75,-73046.79405968753
76,-73102.71016050255
77,-73129.01552034801
78,-73122.02701720671
79,-73022.22932771215
80,-73012.82640564837
81,-73033.88122532562
82,-72991.96890110761
83,-72978.82554416967
84,-72922.79532066258
85,-72919.10726542915
86,-72962.18574342618
87,-72962.80041129961
88,-72963.44598010606
89,-72930.68354840072
90,-72908.55291385933
91,-72867.40835744388
92,-72810.8303639026
93,-72753.52714386475
94,-72744.41637250285
95,-72725.70364226516
96,-72709.317039171
97,-72721.87852924743
98,-72726.05643190983
99,-72706.0601001989
100,-72694.37305946152
101,-72677.5119368615
102,-72703.8731869684
103,-72767.38831341799
104,-72774.71543489501
105,-72768.49459184303
106,-72768.85250293842
107,-72756.63054724124
108,-72727.20700647136
109,-72662.42127960862
110,-72702.13811912043
111,-72682.0685101627
112,-72712.04936963368
113,-72709.26619458813
114,-72685.2518840542
115,-72602.06424677359
116,-72514.26418990133
117,-72539.35548534073
118,-72519.11582935916
119,-72514.96413338772
120,-72447.08459604443
121,-72497.057119889
122,-72462.19178360114
123,-72437.62169933718
124,-72387.21252069506
125,-72392.17263851156
126,-72343.7203255391
127,-72299.3006330982
128,-72360.40322801081
129,-72341.16717695212
130,-72303.67771844714
131,-72263.00662492431
132,-72286.2069018063
133,-72263.02745976373
134,-72287.14266221414
135,-72253.46274929568
136,-72248.93690627858
137,-72235.0001999611
138,-72237.57448049053
139,-72146.40340641572
140,-72182.01360604221
141,-72257.74039993029
142,-72278.73084502279
143,-72329.03646264177
144,-72346.83760195445
145,-72364.36351799782
146,-72462.79117240479
147,-72416.28000717366
148,-72429.51836806744
149,-72430.88006700871
150,-72314.17101470371
151,-72248.40976797134
152,-72270.04458305145
153,-72295.16399120472
154,-72254.70203808107
155,-72248.1939752735
156,-72235.61463369256
157,-72180.16006084603
158,-72156.5101114762
159,-72160.27787350626
160,-72134.88565840469
161,-72143.48482617075
162,-72205.24790431753
163,-72259.33617155234
164,-72196.54323016957
165,-72166.38025991221
166,-72248.3021802452
167,-72287.09322836774
168,-72215.50918378789
169,-72199.23429975001
170,-72261.8701226954
171,-72266.64376894037
172,-72283.01794799972
173,-72301.78838141775
174,-72259.58268509118
175,-72208.05214148763
176,-72187.71938892822
177,-72155.60496545487
178,-72236.73691590053
179,-72206.24775044633
180,-72224.7774942591
181,-72284.63245303754
182,-72307.17404192463
183,-72242.07838594797
184,-72292.82543911814
185,-72267.28526106857
186,-72242.39402148008
187,-72256.74998290541
188,-72207.35961392797
189,-72207.84322069988
190,-72179.27089413993
191,-72165.97623106222
192,-72127.65798695831
193,-72104.34000169477
194,-72083.59382948538
195,-72077.1380671247
196,-72022.48857096946
197,-71971.44783141042
198,-71936.55565334829
199,-71941.72642883589
200,-71975.25332680858
201,-71943.24776228727
202,-71850.14267222252
203,-71873.54930412976
204,-71774.58106238823
205,-71787.69273490556
206,-71904.83910382137
207,-71870.9614784496
208,-71829.2931618203
209,-71781.87231891554
210,-71826.64363585731
211,-71905.25234833475
212,-71862.7924252945
213,-71886.02734510263
214,-71919.73681358357
215,-71895.13506498795
216,-71863.83576912383
217,-71807.16339628502
218,-71743.35934127936
219,-71744.4280618925
220,-71782.92100563648
221,-71779.40695798726
222,-71832.22502152779
223,-71852.48731249823
224,-71814.54813709919
225,-71818.67015229612
226,-71913.61689684415
227,-71895.81063537279
228,-71868.09671676887
229,-71832.34860004314
230,-71776.78450279508
231,-71749.25118943797
232,-71683.5440743208
233,-71693.93812722317
234,-71688.3101491531
235,-71731.10601041236
236,-71769.18140933577
237,-71762.46572320715
238,-71735.44088875415
239,-71786.92364655146
240,-71722.22088324494
241,-71644.493156537
242,-71640.10347813807
243,-71777.26331570055
244,-71737.75227405687
245,-71729.5587002358
246,-71718.04297348332
247,-71696.26251032283
248,-71672.38162404716
249,-71597.06855933846
250,-71590.42993818618
251,-71691.82443352611
252,-71753.16686511642
253,-71650.60851232187
254,-71615.46639564027
255,-71648.4300473383
256,-71602.73893541524
257,-71559.0501135739
258,-71625.94736100482
259,-71715.21659647478
260,-71672.55415362913
261,-71604.70278678164
262,-71544.7440036716
263,-71492.20953681269
264,-71553.20764382384
265,-71565.64769418242
266,-71518.40696032278
267,-71504.11930166683
268,-71503.48176533391
269,-71490.57423065827
270,-71538.68444759924
271,-71580.22797410253
272,-71534.13781299409
273,-71521.3083935788
274,-71547.30481299105
275,-71534.7486686769
276,-71574.89094898707
277,-71593.3871370948
278,-71651.1025308717
279,-71607.968880509
280,-71579.169893469
281,-71664.44135997149
282,-71636.15548517773
283,-71545.19038428333
284,-71515.57077230082
285,-71525.36280293633
286,-71526.78080360596
287,-71486.5092023247
288,-71481.44095955773
289,-71528.85675240375
290,-71548.95505206859
291,-71560.46734657757
292,-71517.35688644413
293,-71494.82919234941
294,-71488.23973532666
295,-71504.55128097393
296,-71454.33746844431
297,-71437.94176599343
298,-71499.41105443535
299,-71502.89060346168
300,-71477.4417356005
301,-71496.46953393152
302,-71521.67130829481
303,-71558.36588353603
304,-71566.00540455866
305,-71619.55211327775
306,-71574.03171238555
307,-71620.05022962941
308,-71580.39140455241
309,-71574.4840333128
310,-71559.94688104946
311,-71537.93289462436
312,-71475.60279004606
313,-71520.12743841778
314,-71566.30347204601
315,-71514.82959298546
316,-71527.95996591964
317,-71576.11497540624
318,-71495.56570157746
319,-71473.8421458712
320,-71500.89248420767
321,-71545.55692873956
322,-71497.47809161387
323,-71515.00112559805
324,-71456.9254447912
325,-71408.09600752835
326,-71427.9087706162
327,-71456.63042806493
328,-71423.36352181438
329,-71480.7493765817
330,-71516.28852664871
331,-71395.28663236278
332,-71396.96839006065
333,-71414.37502840937
334,-71404.70379571452
335,-71400.85395713025
336,-71348.31841929174
337,-71255.23001501062
338,-71228.7879368335
339,-71306.30789601525
340,-71333.2987240751
341,-71314.27804032718
342,-71306.18790962218
343,-71331.16784475224
344,-71370.9908491295
345,-71297.55426762026
346,-71224.01853364574
347,-71297.68795117868
348,-71313.2217134391
349,-71361.65296717764
350,-71423.92652767313
351,-71483.36955110819
352,-71531.73924482477
353,-71575.57397522246
354,-71568.75750733327
355,-71584.60170812852
356,-71499.86824029889
357,-71575.16693978733
358,-71562.10520052389
359,-71519.1745136992
360,-71502.83530279409
361,-71418.83311287896
362,-71408.90436901829
363,-71408.19210528284
364,-71359.66353411981
365,-71284.99626645702
366,-71236.29196914323
367,-71260.54015611672
368,-71298.70371794923
369,-71216.90847204423
370,-71099.04041324096
371,-71255.22002084184
372,-71346.28044302363
373,-71335.25659731892
374,-71277.18749501622
375,-71225.8732974706
376,-71281.07907973362
377,-71292.95643009042
378,-71328.94188993586
379,-71288.92052595873
380,-71165.32404113631
381,-71109.757439506
382,-71090.13906495932
383,-71136.47218492758
384,-71103.06444912695
385,-71077.54545592841
386,-71085.98280360617
387,-71078.51469877038
388,-71104.79864460819
389,-71130.4504365163
390,-71121.35138294844
391,-71182.73434948946
392,-71144.81546072596
393,-71066.67198779907
394,-71008.43316108355
395,-71057.06220497173
396,-71124.62102521997
397,-71109.40041761416
398,-71081.3366808033
399,-71127.09527126723
400,-71125.36961260549
401,-71059.1614831394
402,-71059.03849521378
403,-71115.82161617035
404,-71034.639464565
405,-71045.10476745071
406,-71049.5171270251
407,-71006.71760715079
408,-71039.36752978804
409,-71113.20774490573
410,-71110.91375029972
411,-71110.9124002776
412,-71127.54679618654
413,-71137.51074615146
414,-71151.82866848094
415,-71166.28073567688
416,-71133.6224877046
417,-71203.8071546658
418,-71254.52009549015
419,-71186.96090357762
420,-71228.74236758547
421,-71278.09900847955
422,-71241.1112153615
423,-71154.20353178176
424,-71149.7811287002
425,-71209.84561285724
426,-71225.34528523446
427,-71132.31140018886
428,-71284.8624835809
429,-71303.1130594948
430,-71308.00404917602
431,-71332.51353903802
432,-71319.83825814036
433,-71195.8397510436
434,-71181.12453157622
435,-71203.31210854046
436,-71208.27567950152
437,-71191.24723738777
438,-71279.7043133808
439,-71235.62652803544
440,-71107.55023223843
441,-71180.6264442246
442,-71148.2260952829
443,-71253.07470271074
444,-71271.68855947816
445,-71168.10049860043
446,-71110.3921498569
447,-71150.40332596499
448,-71094.97903008561
449,-71128.17431723313
450,-71064.29775573511
451,-71150.64698780763
452,-71148.19923230386
453,-71252.94268361706
454,-71168.00080420986
455,-71182.96764476357
456,-71179.49214241313
457,-71152.13759230738
458,-71100.07370115911
459,-71021.66562901228
460,-71043.14754090365
461,-71072.3951946008
462,-71068.53332668147
463,-71078.21008183573
464,-71031.31834874018
465,-71030.23481203878
466,-71098.73103857775
467,-71060.76958697384
468,-71021.49728615723
469,-71058.97061290285
470,-71134.26305378252
471,-71169.0172633254
472,-71166.84339946644
473,-71116.24513098456
474,-71091.21797552313
475,-71011.35123089355
476,-71029.59940926562
477,-71140.79672009095
478,-71136.67689294241
479,-71110.77771037882
480,-71155.48424004238
481,-71209.67975734854
482,-71164.40511093198
483,-71106.74219248646
484,-71178.19177566686
485,-71223.9765038352
486,-71227.37987162806
487,-71234.7155784542
488,-71206.69949628288
489,-71196.91338140072
490,-71186.28628664534
491,-71314.91409724273
492,-71379.06861808166
493,-71405.1610024565
494,-71402.08958558136
495,-71389.72221805145
496,-71489.92276844641
497,-71432.01795265036
498,-71423.961681607
499,-71502.50055908514
500,-71426.90919859993
501,-71321.97487703593
502,-71274.31794550919
503,-71276.74489488773
504,-71309.04776255664
505,-71265.38051865231
506,-71231.59347495264
507,-71170.18754276079
508,-71208.86229887378
509,-71218.2260883121
510,-71317.22685577025
511,-71358.99046029225
512,-71398.45329625999
513,-71454.98878712903
514,-71447.77044905434
515,-71399.81180796344
516,-71278.2723980615
517,-71194.24748890994
518,-71208.12836831297
519,-71204.71525138033
520,-71147.76341566503
521,-71207.87665524267
522,-71252.632900758
523,-71308.20085346326
524,-71239.64259416334
525,-71207.03989736165
526,-71253.56402642735
527,-71279.876725836
528,-71295.62432863862
529,-71238.76375486297
530,-71232.1951969245
531,-71155.93264157526
532,-71008.64079144088
533,-71089.74805800203
534,-71052.16300651288
535,-71023.16524518987
536,-71155.2681393417
537,-71162.29996655157
538,-71153.32498524616
539,-71076.15880570991
540,-70993.34595302604
541,-71048.5252923707
542,-70981.25200835947
543,-71052.25051755199
544,-71081.21037761646
545,-71103.13781465565
546,-71179.62508063206
547,-71207.86786503656
548,-71117.20030149045
549,-71064.15347039516
550,-71072.08811292012
551,-71099.91298371846
552,-71162.18602802524
553,-71124.0812260396
554,-71084.03855409121
555,-71142.46900314433
556,-71172.92020558355
557,-71217.39443153051
558,-71173.5250583674
559,-71150.03779376954
560,-71138.45508595626
561,-71143.23673468867
562,-71151.42069906287
563,-71190.6736146595
564,-71177.82347801838
565,-71146.42566294323
566,-71091.17771456591
567,-71077.02169124018
568,-71027.5553328096
569,-71048.01447267145
570,-71078.75394008642
571,-71036.6028797286
572,-71007.4516934255
573,-71047.10503412173
574,-71170.85439140757
575,-71095.91315454087
576,-71130.22919806997
577,-71229.51713881857
578,-71304.53392171883
579,-71292.7973838042
580,-71213.50086176889
581,-71215.52339700506
582,-71146.200647581
583,-71085.98012043309
584,-71165.99370417107
585,-71132.79674423863
586,-70979.44490638872
587,-70997.80202964153
588,-70952.12907455409
589,-70951.80744601977
590,-70921.49773908268
591,-70813.37813357555
592,-70848.84350078997
593,-70873.71733753054
594,-70817.51454233953
595,-70802.03740948689
596,-70803.9221769492
597,-70882.83841497214
598,-70983.35364687024
599,-71024.64248640368
600,-70972.36071069991
601,-70996.1947439292
602,-71063.15885371236
603,-71186.0086489623
604,-71221.26280280674
605,-71132.12699797405
606,-71059.59731947079
607,-71095.39002205519
608,-71108.67415796607
609,-71095.63597849505
610,-70981.27241551405
611,-70983.70821052097
612,-70918.85389372938
613,-70952.48415406892
614,-70971.0713628748
615,-71026.85697836835
616,-71023.29445951905
617,-70979.87233626969
618,-70939.35886635205
619,-70981.98728519585
620,-71018.64931173905
621,-71049.45486859995
622,-71036.36543863031
623,-71049.54587174836
624,-71047.06149265586
625,-70955.75782216895
626,-70915.50286242404
627,-70897.93952018012
628,-70973.12949564433
629,-71045.16590683526
630,-71030.89143020676
631,-71027.76079114508
632,-71119.97635978379
633,-71086.53391845357
634,-71140.8184401774
635,-71165.86581379545
636,-71138.10428074092
637,-71107.55010150069
638,-71180.62730160836
639,-71280.00399099369
640,-71368.38697631711
641,-71386.67701022381
642,-71351.02052545035
643,-71236.3913495059
644,-71229.28691757501
645,-71317.17365879746
646,-71352.94088404968
647,-71362.01122023925
648,-71342.13690617983
649,-71417.63280163774
650,-71362.9593877819
651,-71263.90465445534
652,-71219.76925531238
653,-71202.82572184064
654,-71154.7518230935
655,-71179.0022224007
656,-71186.41530510687
657,-71182.11578218352
658,-71162.70426825955
659,-71103.66747654718
660,-71032.60667805823
661,-71008.91889313389
662,-71074.77228694255
663,-71058.71394076239
664,-71064.53408086958
665,-71147.10843259304
666,-71214.66656096051
667,-71131.6209889973
668,-71151.9613305948
669,-71058.33129400585
670,-71060.02601056294
671,-71000.79242957952
672,-70870.10886049908
673,-70914.07373568439
674,-70895.99478918024
675,-70943.9364835233
676,-70908.15090233533
677,-70968.63818596388
678,-70973.49777728443
679,-70997.70517719789
680,-71035.58549405537
681,-71016.21844991029
682,-71010.94167376026
683,-71003.45863783384
684,-70994.36459938619
685,-71032.3506274269
686,-71140.08185937277
687,-71154.98663115638
688,-71160.57314172508
689,-71198.70507395592
690,-71166.23952664626
691,-71112.89292230764
692,-71077.57446134645
693,-71103.93509649482
694,-71122.42267848803
695,-71051.61301977417
696,-71098.62812355967
697,-71026.15145042539
698,-71073.93186559141
699,-71078.57604462033
700,-71052.08572958501
701,-71176.34230296854
702,-71164.95746514194
703,-71143.93040305273
704,-71064.5059572807
705,-71122.97508381683
706,-71176.72194977471
707,-71220.86038667068
708,-71157.55329273792
709,-71209.7162348662
710,-71227.4451727275
711,-71170.38849167604
712,-71212.48205684056
713,-71200.88667841122
714,-71217.0783370243
715,-71349.74967408438
716,-71291.3666957532
717,-71357.42377488273
718,-71306.82639074975
719,-71291.98666015905
720,-71207.92879419806
721,-71253.97344728686
722,-71401.84090457707
723,-71365.34256517715
724,-71286.54999702518
725,-71242.08663709626
726,-71117.82083070531
727,-71184.2233764203
728,-71173.09682429483
729,-71086.28837601321
730,-71070.66390188696
731,-71175.912146771
732,-71159.91763798517
733,-71041.92624833123
734,-71132.73271976026
735,-71168.45211909979
736,-71121.60800182307
737,-70974.63260424751
738,-70853.2617636872
739,-70919.92966293426
740,-70993.43493838083
741,-71037.31566966974
742,-70986.3802588461
743,-70902.68634713358
744,-70911.36518399285
745,-70937.70827488494
746,-71049.98312551995
747,-71113.84256950532
748,-71042.50153247402
749,-71096.13699568492
750,-71052.88404248278
751,-71031.728420013
752,-70957.91984839427
753,-71090.9728501747
754,-71055.04441075731
755,-71058.8382963699
756,-71077.95064612338
757,-71110.76803639217
758,-71182.90893880105
759,-71123.97054271513
760,-71078.35312227074
761,-71134.43630738159
762,-71071.47971228763
763,-71021.70581671149
764,-71026.1141296654
765,-71008.77061398949
766,-70987.23236467922
767,-71031.72804452803
768,-71031.97027058878
769,-71033.9045923823
770,-71068.49089439223
771,-70991.82034050461
772,-71073.58657343451
773,-71141.43255063816
774,-71106.21636862302
775,-71002.65588405145
776,-71045.66255856415
777,-70987.17059922143
778,-70981.68616540596
779,-71036.32976370041
780,-71109.47496770637
781,-71206.3058248061
782,-71124.66717352814
783,-71117.79777448263
784,-71179.07720170396
785,-71265.56337351116
786,-71279.24103597565
787,-71317.88011849082
788,-71290.6948825944
789,-71300.99074763813
790,-71366.32032514417
791,-71424.45571749749
792,-71336.76128069183
793,-71292.36648913276
794,-71235.39281590004
795,-71265.63860198144
796,-71333.30817689719
797,-71349.99366726256
798,-71334.97296852624
799,-71314.8109883414
800,-71303.40900226434
801,-71244.93065762625
802,-71313.69530234329
803,-71335.83938382931
804,-71308.5771341066
805,-71258.0884848075
806,-71199.2890027474
807,-71220.14410372313
808,-71167.0089909479
809,-71175.04991413913
810,-71285.21053422513
811,-71320.11532937184
812,-71312.23474041946
813,-71348.68068091522
814,-71430.27458717694
815,-71465.27352127201
816,-71443.54119575144
817,-71411.93803164852
818,-71296.3647995826
819,-71285.02891636505
820,-71303.71200507674
821,-71270.95833643575
822,-71365.6571208275
823,-71350.12406446267
824,-71338.85702119044
825,-71299.06951760662
826,-71315.95945813085
827,-71330.98957550876
828,-71322.05531703465
829,-71355.87328804903
830,-71335.80690096997
831,-71343.83492907108
832,-71353.35124337897
833,-71344.60227246521
834,-71318.20307858202
835,-71380.28574411143
836,-71448.07935545518
837,-71522.98835627739
838,-71572.00954893508
839,-71563.83020864395
840,-71648.34970382357
841,-71680.43715992983
842,-71635.91104105773
843,-71544.64603497976
844,-71454.91120035475
845,-71445.96623392656
846,-71538.12888867916
847,-71593.91911993142
848,-71574.62626492845
849,-71500.80550257958
850,-71576.92279213671
851,-71550.30469057086
852,-71579.82705056209
853,-71529.27179819132
854,-71483.74707836231
855,-71418.54984256311
856,-71416.24613136264
857,-71426.95465080086
858,-71412.2579169236
859,-71286.81341745304
860,-71294.61445752523
861,-71288.44772250502
862,-71228.54253789296
863,-71171.68510232968
864,-71051.97661924262
865,-70971.57050469825
866,-70984.26515718891
867,-71019.61384762557
868,-71071.59994172449
869,-71100.13532251766
870,-71141.49517313074
871,-71172.35066703429
872,-71216.14081833258
873,-71113.90410124838
874,-71032.52818958595
875,-71012.92998450824
876,-71008.28793557499
877,-71003.57569806643
878,-71047.36047290057
879,-71002.68930494715
880,-70979.3519939163
881,-70930.52651270649
882,-70961.62537817864
883,-70951.59344328778
884,-70882.07587949382
885,-70908.368040116
886,-70854.84346716643
887,-70848.57318563908
888,-70830.71599857496
889,-70760.28487361822
890,-70817.82830320782
891,-70926.17935518583
892,-70969.48596609397
893,-71028.0304212935
894,-71122.55178698747
895,-71153.91916954065
896,-71183.91419844476
897,-71198.31634065743
898,-71135.84093219847
899,-71183.70308725546
900,-71116.7599244603
901,-71004.13295838554
902,-71017.11521115087
903,-71071.27817272933
904,-71084.15306630469
905,-71115.6478648708
906,-71097.2644815656
907,-71105.81066190793
908,-71162.60826234627
909,-71166.83566682282
910,-71102.1397559181
911,-71138.4689605094
912,-71070.43591804232
913,-71068.90077586644
914,-70991.80440792137
915,-70968.24937247203
916,-71025.62141948543
917,-71019.52113789842
918,-71051.20136257086
919,-71023.27000551752
920,-71095.78799773473
921,-71126.1533858917
922,-71137.31845040795
923,-71206.74090935782
924,-71187.10042413253
925,-71282.8506186259
926,-71177.88191732945
927,-71145.44818489514
928,-71149.62317374484
929,-71038.14280183028
930,-71049.89035279387
931,-71069.05810875933
932,-71035.59056764685
933,-70984.03420618041
934,-71063.96191812798
935,-71199.51348874834
936,-71136.7538455545
937,-71127.83253082898
938,-71029.01212909783
939,-71007.19739442231
940,-70899.14524568501
941,-70894.47877676926
942,-70960.14146862875
943,-71007.45721247587
944,-71048.68713473841
945,-71044.44635609459
946,-71071.11275205472
947,-71077.93518546435
948,-71124.69342495968
949,-71151.826528059
950,-71130.85325190875
951,-71141.85440816852
952,-71202.98244885675
953,-71160.89357720259
954,-71150.06472283002
955,-71087.41711236871
956,-71038.89191159069
957,-71031.28727354904
958,-70944.17748087528
959,-70999.1343842168
960,-71010.94544443623
961,-70987.74186891934
962,-70996.71401882694
963,-70995.93313501104
964,-70981.06714795914
965,-71032.86414736338
966,-71033.92465709533
967,-70926.68656710333
968,-70911.21999575624
969,-70874.27979823355
970,-70872.26938697747
971,-70982.57795244249
972,-70993.76610971114
973,-71035.97066354277
974,-71102.90639779647
975,-71026.74242902984
976,-71009.2171239892
977,-70970.45412355468
978,-70938.41572463595
979,-71015.4419120779
980,-71053.8819641573
981,-71050.43385115675
982,-71051.86213932789
983,-71030.58685486093
984,-71040.21285785825
985,-71091.63327574401
986,-71114.47263179255
987,-71061.737901644
988,-70973.83778797476
989,-71060.54244470107
990,-70911.05778622544
991,-70908.23313600081
992,-71034.63546680713
993,-71102.68296599328
994,-71033.89904400978
995,-70986.24497176951
996,-71004.6982008917
997,-71006.75290630673
998,-70963.05531236446
999,-70969.17386735538


==> figures/data-rec/mcmc_losses/global_lastfm-small_20_mcmc_losses.csv <==
steps/n,loss
0,-74266.0187502994
1,-74207.02864803304
2,-74153.45282460198
3,-74097.74166499256
4,-74050.94031161496
5,-74002.1973922658
6,-73940.10282662815
7,-73896.3375808826
8,-73822.88002069601
9,-73805.97289348871
10,-73749.10273161992
11,-73672.0038227905
12,-73617.87767936722
13,-73576.9238246371
14,-73486.2117184124
15,-73419.3147529071
16,-73375.45563027382
17,-73367.52107582122
18,-73299.4830376471
19,-73260.99339081845
20,-73216.11877675996
21,-73240.29612619097
22,-73201.07796096463
23,-73161.90785631396
24,-73169.10199305309
25,-73122.09119835432
26,-73049.71860729491
27,-73009.83260106333
28,-72966.27053503231
29,-72960.42909324825
30,-72942.05219373011
31,-72918.12501354518
32,-72899.70022595602
33,-72845.42509513444
34,-72795.86379098556
35,-72797.41725895808
36,-72787.84003268289
37,-72722.97504076903
38,-72668.43354793247
39,-72674.76650366539
40,-72686.98027062799
41,-72727.69599469507
42,-72697.85945504248
43,-72638.95843141836
44,-72598.77316250003
45,-72580.56436567788
46,-72555.82624994803
47,-72566.09618565808
48,-72459.98435331877
49,-72419.42694771112
50,-72374.40544854256
51,-72390.18660712415
52,-72331.52213476716
53,-72347.09559904778
54,-72321.19608010739
55,-72298.1450349515
56,-72280.2242093789
57,-72307.58984268135
58,-72288.72095187748
59,-72290.65661516726
60,-72237.56346210279
61,-72181.44723069148
62,-72184.93353193476
63,-72207.23038595423
64,-72186.46220766129
65,-72194.14846944326
66,-72218.78120855789
67,-72194.34260659301
68,-72151.42568076444
69,-72163.09575426872
70,-72148.00457348512
71,-72123.44135938377
72,-72098.65752084572
73,-72116.09594747695
74,-72100.95382663941
75,-72098.82705610905
76,-72103.52501888212
77,-72045.701009953
78,-71968.95831934764
79,-71923.30920614609
80,-71906.87977640894
81,-71917.40298406167
82,-71922.68545465174
83,-71903.94931015995
84,-71887.00829913346
85,-71912.93551254053
86,-71912.51482794566
87,-71916.47267129621
88,-71932.31627560602
89,-71929.49938447696
90,-71911.16846425265
91,-71960.35532589795
92,-71967.50951790795
93,-71986.28699812536
94,-71967.727060491
95,-71903.47685658142
96,-71899.41197062939
97,-71932.31239799505
98,-71855.03782936119
99,-71845.8239932232
100,-71812.96412920623
101,-71795.68834868608
102,-71775.14143203523
103,-71781.75230839563
104,-71821.85465105681
105,-71817.95340900804
106,-71729.71961022046
107,-71642.89465932836
108,-71605.84554093353
109,-71550.79892305662
110,-71542.13972839125
111,-71498.15880639257
112,-71472.02172830209
113,-71529.25605939442
114,-71516.65386505557
115,-71503.51557903203
116,-71449.10266454027
117,-71469.41153563236
118,-71403.83366690353
119,-71444.19558469993
120,-71496.2898355236
121,-71535.11457215762
122,-71546.40167045931
123,-71572.760018942
124,-71508.7648144396
125,-71494.92573872053
126,-71479.39015936985
127,-71485.17551975118
128,-71499.57773174414
129,-71537.37728036572
130,-71521.83149465422
131,-71563.86754235424
132,-71536.12250575963
133,-71465.1893845411
134,-71489.7822651508
135,-71481.04464884863
136,-71391.35491445477
137,-71387.28162271222
138,-71345.36798915066
139,-71306.98146441691
140,-71262.17962643807
141,-71318.89105315504
142,-71362.7154869396
143,-71408.74400401398
144,-71427.36707951377
145,-71395.9670445367
146,-71349.83039687775
147,-71331.39745034999
148,-71314.38181540518
149,-71233.08870876196
150,-71201.92731567819
151,-71193.59563625114
152,-71239.87561471392
153,-71270.43045994373
154,-71259.77495536869
155,-71231.17888674757
156,-71161.61143981839
157,-71101.01423289547
158,-71088.95465024303
159,-71115.91765376797
160,-71138.73949436641
161,-71108.27295131094
162,-71089.72089212241
163,-71106.88727902771
164,-71040.16492808706
165,-71000.8909265727
166,-70986.8026293528
167,-70940.33119546816
168,-70887.93095104754
169,-70859.35443796114
170,-70864.63622104721
171,-70870.88060181843
172,-70798.93295294886
173,-70866.67355765347
174,-70862.94300559601
175,-70867.46504575522
176,-70861.37208583893
177,-70815.78180002494
178,-70850.26724713128
179,-70897.00787891909
180,-70912.71005440655
181,-70929.7415174469
182,-70895.76171271433
183,-70851.96993241763
184,-70821.7600092455
185,-70840.3069561587
186,-70774.94514509662
187,-70729.88363997766
188,-70770.54492111607
189,-70741.96749322941
190,-70815.30831072117
191,-70831.3248336452
192,-70799.2457116059
193,-70700.128825388
194,-70660.92720786462
195,-70622.37582062584
196,-70615.34142851309
197,-70611.94488952
198,-70667.51356965148
199,-70672.12346056169
200,-70666.01730914012
201,-70678.41848893135
202,-70686.45976378818
203,-70663.2330139103
204,-70612.24417992645
205,-70704.47762971882
206,-70713.12410328485
207,-70681.24940404775
208,-70743.423784345
209,-70707.60922174883
210,-70709.25102527362
211,-70694.88199384515
212,-70621.64683557872
213,-70614.01061512981
214,-70671.59350423563
215,-70676.7204233866
216,-70676.45815567754
217,-70677.1343308127
218,-70662.0166810291
219,-70600.53749559964
220,-70640.57184311589
221,-70575.46460482494
222,-70516.07134999412
223,-70521.80815479526
224,-70476.02451634796
225,-70570.80354393949
226,-70611.04707751938
227,-70582.61255934824
228,-70573.71840241863
229,-70537.4503891201
230,-70497.99503950545
231,-70427.96520720712
232,-70433.9660777847
233,-70373.24813839431
234,-70325.39639103775
235,-70405.19080755657
236,-70374.28033144989
237,-70451.0298583023
238,-70494.36533731045
239,-70473.78443123729
240,-70352.21526297765
241,-70378.76170790591
242,-70397.0801358676
243,-70356.57520731057
244,-70305.31850855795
245,-70285.6070756966
246,-70302.80788189029
247,-70338.50407600883
248,-70402.09150852052
249,-70408.48085214355
250,-70438.56001966516
251,-70380.59130119722
252,-70350.14120152267
253,-70285.61070330624
254,-70194.39701568667
255,-70188.2530228662
256,-70224.10633760542
257,-70143.57282128627
258,-70175.93987408829
259,-70173.89482860509
260,-70233.69614995869
261,-70270.49340634534
262,-70267.03239256905
263,-70198.25038070921
264,-70193.17358759795
265,-70229.33624638656
266,-70194.06663437802
267,-70282.99119684272
268,-70266.04461384143
269,-70262.9791320719
270,-70209.39408318145
271,-70191.94822555376
272,-70220.93571271037
273,-70156.0040817773
274,-70209.75317864012
275,-70233.53608444163
276,-70207.08819222331
277,-70185.52429547961
278,-70148.09431478994
279,-70199.20179292039
280,-70164.16626615827
281,-70157.30095889381
282,-70189.15834854207
283,-70123.35126990835
284,-70099.41382828142
285,-70052.49154218445
286,-70010.47805333773
287,-70110.76469334317
288,-70096.95914643467
289,-70108.18206040033
290,-70117.31377762817
291,-70032.45446989023
292,-70043.95280105143
293,-70074.43233703604
294,-70176.9691229514
295,-70210.29893943455
296,-70215.46542515828
297,-70168.35177122352
298,-70187.66448347134
299,-70138.28571431467
300,-70188.16896044966
301,-70186.17196252944
302,-70158.24706952092
303,-70157.0603708669
304,-70132.68323171837
305,-70100.01640052497
306,-70096.48272297505
307,-70099.65799280118
308,-70037.29958376953
309,-70039.66139105444
310,-70045.63743361051
311,-70074.20377237324
312,-70005.39888012377
313,-70008.90699070506
314,-70063.92845616465
315,-70036.25343111245
316,-70011.22035615756
317,-70016.16897659816
318,-69989.63279716992
319,-69982.12736519128
320,-69959.80317711562
321,-69982.64502310156
322,-69972.27101212852
323,-70053.68288609457
324,-70032.89770033969
325,-69964.37479651587
326,-69960.25697499655
327,-70011.11492922393
328,-69968.44626166114
329,-69990.70997223796
330,-70003.25995752565
331,-69987.48954604672
332,-69992.757080472
333,-69975.36716303053
334,-69965.86919021426
335,-69973.34963985346
336,-69971.04292079846
337,-69966.33738838814
338,-70000.54103609963
339,-70019.08100572682
340,-70029.54529414639
341,-69953.99984617323
342,-69997.27124702695
343,-70067.56232060873
344,-70026.97412583591
345,-69983.38359876872
346,-70010.24224450519
347,-70007.01841080228
348,-69970.64790025563
349,-69936.60329968066
350,-69985.49915897181
351,-69940.72799625392
352,-70044.83652733584
353,-70050.81117631309
354,-70014.61233159146
355,-69998.98958316575
356,-69969.46179271553
357,-69997.649602388
358,-69997.39221196581
359,-70056.70612781023
360,-70025.77770855968
361,-69991.82671486847
362,-69904.01471834746
363,-69934.74505455467
364,-69974.97553103465
365,-70002.07496411627
366,-69941.37279682313
367,-69869.81567320036
368,-69881.65540595833
369,-69924.55812494758
370,-69974.80330634411
371,-70080.72774417857
372,-70065.72685101684
373,-70045.99342830207
374,-70041.921863016
375,-69951.02609568546
376,-69941.06382690553
377,-69913.8302432399
378,-69935.01979343248
379,-69953.02575795246
380,-70023.84996308266
381,-70010.30811376995
382,-70006.41453971402
383,-69999.7321266661
384,-70002.67127875099
385,-70050.32720416115
386,-69991.98045412751
387,-70023.53046784468
388,-70098.42452681932
389,-70093.68238651463
390,-70045.30213251385
391,-69957.46114569792
392,-69910.1057018459
393,-69895.2939249209
394,-69964.35379800027
395,-69966.54645021919
396,-69933.63161259974
397,-69968.34979924042
398,-69949.11742581314
399,-70019.7681816623
400,-70037.68634704992
401,-70044.96965663448
402,-69986.14339680954
403,-69950.7332194241
404,-69948.21806088094
405,-69943.10674434695
406,-69921.82347566952
407,-69920.51198079393
408,-69911.88904449054
409,-69817.35193532107
410,-69842.14205019803
411,-69901.41273084671
412,-69869.88193652191
413,-69840.44765032594
414,-69839.84019110675
415,-69881.7484730569
416,-69843.71514901599
417,-69873.7783374627
418,-69962.97504953993
419,-69890.87122790776
420,-69811.76924464985
421,-69907.64712768397
422,-69915.83885005408
423,-69829.29045828222
424,-69851.41390380886
425,-69900.89839484959
426,-69883.23530169937
427,-69803.10151693405
428,-69824.70561608969
429,-69739.48076034579
430,-69747.86185723919
431,-69783.7496960676
432,-69806.96453733997
433,-69768.31566914821
434,-69811.05335165223
435,-69789.56401028547
436,-69834.80920266102
437,-69833.33596544107
438,-69870.15381843067
439,-69827.38227244561
440,-69844.69473646957
441,-69804.98140403352
442,-69773.69766528335
443,-69727.49171301143
444,-69691.9131318489
445,-69702.3162067258
446,-69642.02809176661
447,-69610.85344658751
448,-69625.15457792032
449,-69606.00383233836
450,-69604.7779149992
451,-69616.2430579673
452,-69606.76001273877
453,-69594.15219678213
454,-69581.28834674852
455,-69590.46758028776
456,-69570.25467303795
457,-69539.42874589597
458,-69496.37923186262
459,-69531.25158085262
460,-69475.50342732854
461,-69461.11537327136
462,-69410.14475103657
463,-69322.19485537028
464,-69349.64571293679
465,-69397.5725300878
466,-69433.5934642046
467,-69488.96304767179
468,-69490.23307437068
469,-69501.14269528507
470,-69544.84910743497
471,-69542.47159195945
472,-69567.52251493784
473,-69632.71660912564
474,-69568.18832868239
475,-69674.47589464604
476,-69703.10808560693
477,-69718.53003045714
478,-69703.21853863934
479,-69683.2413654228
480,-69676.59310242691
481,-69585.90436831924
482,-69592.180400317
483,-69593.0188730019
484,-69567.18951795957
485,-69517.29701516267
486,-69380.27435583019
487,-69321.94657526808
488,-69364.25663471362
489,-69361.29306238584
490,-69335.3457458217
491,-69452.25921831645
492,-69443.96646552595
493,-69475.53875294371
494,-69428.53854020158
495,-69405.02300042367
496,-69459.84050197637
497,-69433.46147928752
498,-69467.20222099332
499,-69450.5744204086
500,-69491.84961782876
501,-69511.83204406992
502,-69518.6534692609
503,-69541.32431939027
504,-69511.68909758813
505,-69465.73121518437
506,-69442.40295750408
507,-69436.3138658327
508,-69417.54565366259
509,-69380.06177974607
510,-69455.76256412831
511,-69384.82457713729
512,-69351.11332612958
513,-69418.71883359858
514,-69451.842218097
515,-69426.39106546453
516,-69416.0406768391
517,-69430.92858372371
518,-69440.89074849998
519,-69455.37260797541
520,-69479.68200212147
521,-69486.4838580735
522,-69472.18906702673
523,-69540.30482543657
524,-69485.65905722375
525,-69465.71706048012
526,-69427.304631339
527,-69483.76779451575
528,-69528.76734276395
529,-69633.27772351277
530,-69605.78804210629
531,-69543.92478113256
532,-69442.68227659365
533,-69345.87203636502
534,-69378.5453796211
535,-69391.7832385001
536,-69388.98629100551
537,-69429.34410806459
538,-69408.99160800542
539,-69306.54323491936
540,-69376.08217064315
541,-69416.65495674733
542,-69434.03772126457
543,-69331.56846413096
544,-69292.67785738502
545,-69277.96918528725
546,-69259.14493352706
547,-69305.32360221038
548,-69381.16691433005
549,-69339.71115511292
550,-69311.27407590524
551,-69277.16894622087
552,-69234.89135312669
553,-69212.44484519762
554,-69221.11777391228
555,-69202.77260276998
556,-69256.56675173057
557,-69283.34349700963
558,-69331.71410886008
559,-69313.1368018057
560,-69315.83182685892
561,-69387.2106598389
562,-69388.3933428679
563,-69296.07390190962
564,-69285.85803992568
565,-69237.34430823512
566,-69205.17590207446
567,-69224.02277682276
568,-69255.94184567954
569,-69342.69881565058
570,-69272.57490414941
571,-69174.05574366054
572,-69112.71843306777
573,-69073.64184102028
574,-69044.10707994917
575,-69005.79115639334
576,-69116.14082393942
577,-69056.82535053998
578,-69068.10965094164
579,-69196.99648559991
580,-69241.94499906494
581,-69160.40290024201
582,-69124.03757423723
583,-69134.1117214706
584,-69155.599121247
585,-69171.62656910818
586,-69155.35245473355
587,-69169.01499785371
588,-69096.72291693256
589,-69078.91273106
590,-69131.48692457147
591,-69198.37384282362
592,-69238.13184289294
593,-69207.40299176243
594,-69186.70550229283
595,-69212.3063639612
596,-69297.7311564568
597,-69305.26158082261
598,-69388.800184137
599,-69336.2657030437
600,-69214.41071711319
601,-69245.91068429805
602,-69292.01459399049
603,-69281.61219910313
604,-69232.70772402837
605,-69197.59414980722
606,-69186.40360296816
607,-69181.5419581307
608,-69151.02052005651
609,-69198.66049739189
610,-69243.5269319426
611,-69230.55265925429
612,-69263.10483482707
613,-69308.49900228609
614,-69286.93619943726
615,-69254.8328854131
616,-69236.5609605395
617,-69307.69829946737
618,-69336.58170381277
619,-69264.71065746195
620,-69218.50191757325
621,-69331.61178256769
622,-69272.05363976277
623,-69257.64027905565
624,-69317.67124279805
625,-69364.66311867595
626,-69377.3861329607
627,-69305.34076819195
628,-69260.21522268082
629,-69217.60476143491
630,-69178.94561571693
631,-69198.24541823099
632,-69260.91803599767
633,-69312.03168626313
634,-69358.14836507558
635,-69353.97010120054
636,-69303.63719169979
637,-69260.68967371027
638,-69312.38563824324
639,-69328.39707932362
640,-69359.33000570367
641,-69408.12288594394
642,-69371.43046418212
643,-69312.56343646403
644,-69290.1505455201
645,-69311.29775256969
646,-69329.34768813853
647,-69316.48312019541
648,-69307.41223057649
649,-69368.18977692863
650,-69451.38183944041
651,-69419.51131880197
652,-69453.33560919198
653,-69347.49499438207
654,-69335.13897058993
655,-69381.8875583844
656,-69422.27778427818
657,-69466.83616894254
658,-69441.97238707154
659,-69418.34220373102
660,-69446.8261111446
661,-69346.41813903149
662,-69287.30829060402
663,-69316.5617675486
664,-69382.80404375462
665,-69306.22756152214
666,-69335.54239786626
667,-69307.36795423857
668,-69227.08942341153
669,-69165.22380943764
670,-69148.30075532218
671,-69186.50130878369
672,-69096.1584503514
673,-69097.91612434614
674,-69116.37018964895
675,-69085.79227790031
676,-69075.4013490068
677,-69102.96276676256
678,-69149.74468867332
679,-69145.43824113405
680,-69022.97052058337
681,-69104.96563100144
682,-69168.4147905013
683,-69131.93164656528
684,-69160.85226525196
685,-69177.37607742159
686,-69201.66464290807
687,-69220.42377242372
688,-69161.00779024845
689,-69116.2856170713
690,-69099.59422774048
691,-69045.06088324107
692,-69001.27842832182
693,-68970.74583147524
694,-69014.58871403699
695,-68946.08251483915
696,-68955.65842640719
697,-68934.25437982992
698,-68977.72615410076
699,-68978.52962029193
700,-68930.14691313753
701,-68916.1608691157
702,-68994.41790198152
703,-69109.97140160455
704,-69139.17441778484
705,-69111.73200480526
706,-69125.7651430855
707,-69164.75349720655
708,-69206.4355212786
709,-69215.88211324217
710,-69188.79204174184
711,-69072.08055777862
712,-69070.52134686126
713,-69174.88985475038
714,-69277.64362557321
715,-69264.91612099357
716,-69251.85616522474
717,-69208.99121589845
718,-69159.30895083702
719,-69160.94657616052
720,-69201.3766897545
721,-69198.95752714024
722,-69219.63514489272
723,-69148.71909528211
724,-69183.72282585397
725,-69216.13152538922
726,-69219.78757328534
727,-69210.30405960951
728,-69234.3355508801
729,-69246.3779650691
730,-69274.52020615045
731,-69271.5673168424
732,-69266.2048128713
733,-69267.52075623925
734,-69265.1027455544
735,-69295.0263519339
736,-69245.71417335875
737,-69187.13623672766
738,-69138.7845928846
739,-69258.60156745672
740,-69294.37181029722
741,-69277.8019751442
742,-69279.00375189731
743,-69242.9524480182
744,-69227.32587309172
745,-69200.68427294098
746,-69230.36777493462
747,-69277.34968450063
748,-69235.47099005924
749,-69237.11333289526
750,-69185.85808165102
751,-69194.89900530137
752,-69222.45300377691
753,-69230.47777395202
754,-69215.18027203045
755,-69201.60201339313
756,-69149.59710981317
757,-69152.5719714713
758,-69174.42408587242
759,-69156.198074066
760,-69233.67172958536
761,-69284.34726395903
762,-69287.95924019451
763,-69272.81661412411
764,-69294.44395454458
765,-69224.05424612908
766,-69215.5167968739
767,-69217.13703459046
768,-69203.97517192658
769,-69192.62769081966
770,-69243.99748488293
771,-69257.816782656
772,-69219.23821240426
773,-69233.97521667047
774,-69272.22400049571
775,-69279.34035283321
776,-69300.00691975572
777,-69319.54001598922
778,-69404.87903015624
779,-69362.31456291105
780,-69434.02049347224
781,-69405.1420303321
782,-69370.61023441776
783,-69314.91665963775
784,-69229.29120143552
785,-69235.81653951622
786,-69207.60991189111
787,-69225.39196336025
788,-69223.69303909354
789,-69161.20908985012
790,-69097.70892482832
791,-69002.73327951938
792,-68962.74282367052
793,-68984.03319794874
794,-69016.13614513683
795,-69081.44118573397
796,-69094.79531666196
797,-69006.32185260701
798,-69112.16848499313
799,-69179.46808434518
800,-69139.21081550948
801,-69180.27341257087
802,-69204.05184079122
803,-69191.5059539678
804,-69130.62773193627
805,-69144.54017981704
806,-69114.66929607755
807,-69095.47880810827
808,-69069.1520308096
809,-69084.4438554208
810,-69115.74659704484
811,-69084.01058878812
812,-69073.5490364315
813,-69115.9115763285
814,-69231.04771303169
815,-69196.74834452647
816,-69177.88258412654
817,-69152.93656851679
818,-69131.99940381615
819,-69240.02985643946
820,-69253.59796538547
821,-69220.38497484186
822,-69211.98852994335
823,-69247.67657017382
824,-69263.42859880175
825,-69319.89827983922
826,-69387.81361265527
827,-69347.63109712888
828,-69310.61588093253
829,-69315.50642175213
830,-69266.45343392467
831,-69215.95967245071
832,-69212.57003193974
833,-69159.16030364633
834,-69119.3922035209
835,-69172.69388473708
836,-69181.17469558143
837,-69123.91701090263
838,-69179.28538404581
839,-69135.98472308442
840,-69220.3081194241
841,-69241.18575794234
842,-69318.08931912268
843,-69355.19860674147
844,-69341.00137434031
845,-69372.62397689284
846,-69359.93833806684
847,-69299.72577091045
848,-69209.26951190588
849,-69254.40326206574
850,-69333.66717546181
851,-69231.98332010017
852,-69159.45519782061
853,-69193.90631274629
854,-69244.15226329018
855,-69242.89379382571
856,-69210.52348721743
857,-69228.73645505654
858,-69322.84414224158
859,-69298.73182303099
860,-69293.7958727445
861,-69254.62785344716
862,-69168.30548334868
863,-69192.64577995961
864,-69150.786748415
865,-69163.42827327467
866,-69176.74358544438
867,-69256.98546067621
868,-69179.20842588948
869,-69134.91461140283
870,-69168.11890523041
871,-69245.07196346608
872,-69251.33576062506
873,-69164.97482161688
874,-69186.01220023946
875,-69240.89795473455
876,-69169.98870505863
877,-69209.53592269559
878,-69115.91705032218
879,-69070.28558411959
880,-69122.92072228073
881,-69135.78771584098
882,-69168.9514725836
883,-69149.27629939697
884,-69101.06762248502
885,-69185.76790039464
886,-69210.98479594076
887,-69144.27850200157
888,-69108.22897653932
889,-69172.39279426468
890,-69189.81132131653
891,-69204.37631418506
892,-69172.79443374221
893,-69262.25059992557
894,-69285.97438957318
895,-69170.56560822122
896,-69187.79610125722
897,-69270.4861036395
898,-69223.59116086432
899,-69238.755456051
900,-69317.36960776735
901,-69345.94156246574
902,-69298.60105310804
903,-69189.86948151258
904,-69165.50167703649
905,-69180.42390146169
906,-69254.45659785035
907,-69280.5092849101
908,-69262.46657871893
909,-69198.3692635624
910,-69145.01901740908
911,-69116.04284503899
912,-69085.57860490996
913,-69118.71465206143
914,-69175.03438418773
915,-69215.88082438214
916,-69273.55926192793
917,-69266.15041141941
918,-69267.60660595511
919,-69400.16029589152
920,-69363.22776610997
921,-69346.62272873035
922,-69411.79520966661
923,-69351.60002117734
924,-69350.85627345029
925,-69455.64520928303
926,-69435.42942078949
927,-69534.45179114614
928,-69504.23806077174
929,-69383.91927105922
930,-69320.26192422264
931,-69341.52349202606
932,-69326.08372029284
933,-69335.21924287613
934,-69376.8681288357
935,-69280.63613560387
936,-69317.50880781424
937,-69348.06917951554
938,-69349.88764332286
939,-69320.19946778001
940,-69372.69393173794
941,-69426.30028427478
942,-69345.74077186885
943,-69322.64570695901
944,-69280.53285118549
945,-69333.47334355954
946,-69420.85660284609
947,-69438.62562877315
948,-69363.78029493436
949,-69304.16658203641
950,-69154.77978298615
951,-69209.54238808791
952,-69264.31718452071
953,-69304.92840809174
954,-69238.444052499
955,-69220.73611015257
956,-69145.92714793321
957,-69255.31539761373
958,-69250.04744588915
959,-69264.35039987577
960,-69323.57745788097
961,-69316.63605164358
962,-69224.76824269508
963,-69208.80414593697
964,-69238.41922006107
965,-69269.03503856291
966,-69202.8149817315
967,-69154.19153285377
968,-69136.48935800532
969,-69221.32116149932
970,-69233.59923071055
971,-69183.75509591348
972,-69177.36740576549
973,-69235.64678054546
974,-69216.92497826973
975,-69143.07176576019
976,-69146.89602371094
977,-69086.19431835404
978,-69089.28442773987
979,-69031.3074579346
980,-69037.74890097718
981,-69002.57675389021
982,-69064.45792819299
983,-69141.07780125923
984,-69089.7216105636
985,-69144.74830805881
986,-69125.24612619834
987,-69117.75171409917
988,-69143.40124282367
989,-69135.73247167908
990,-69160.5651116925
991,-69173.96586414182
992,-69279.48333403465
993,-69336.10816312276
994,-69331.39487004417
995,-69290.45683373392
996,-69270.4863071927
997,-69345.15280543768
998,-69356.77694437199
999,-69348.3556450136


==> figures/data-rec/mcmc_losses/lastfm-small_05_mcmc_losses.csv <==
steps/n,loss
0,-74280.70813328715
1,-74190.51477831614
2,-74079.6631013126
3,-73928.4239303506
4,-73791.53147656911
5,-73718.84731383498
6,-73611.35105495017
7,-73525.369736261
8,-73442.84426939224
9,-73376.13327701624
10,-73265.91183522753
11,-73172.02876493931
12,-73066.77797280943
13,-72911.0047950197
14,-72828.80910375899
15,-72825.4643990496
16,-72799.9984282818
17,-72745.15307140621
18,-72641.20780521126
19,-72426.78864760965
20,-72329.27527582648
21,-72289.00797849911
22,-72222.35258810481
23,-72108.57139736276
24,-72036.06549089696
25,-71977.13637303958
26,-71923.9367792279
27,-71836.77525658425
28,-71784.65929930739
29,-71746.75363288962
30,-71667.02650121192
31,-71576.43957915665
32,-71558.80638310657
33,-71514.15146357084
34,-71427.6752320444
35,-71307.56220394206
36,-71187.1474556336
37,-71159.49298454459
38,-71176.80489420518
39,-71171.52541028059
40,-71144.74388511149
41,-71086.40019224567
42,-71082.89663435896
43,-71067.887936381
44,-70996.19459388439
45,-70775.31669648927
46,-70660.69367856189
47,-70596.91707129576
48,-70535.00271515928
49,-70579.52493448579
50,-70458.5292725286
51,-70395.48616857763
52,-70382.46827347335
53,-70350.32101883656
54,-70288.24903874626
55,-70195.23870996552
56,-70193.1640875758
57,-70165.61179406343
58,-70144.01207036553
59,-70087.79477292468
60,-70084.74938326712
61,-70088.1123517425
62,-70010.407050098
63,-70000.76395848782
64,-69996.45292282425
65,-69965.91884774195
66,-69948.36369527903
67,-69930.4773399019
68,-69879.01720175118
69,-69823.10277182318
70,-69813.88480326867
71,-69791.91708105567
72,-69801.38029501455
73,-69845.01179020826
74,-69803.71711180655
75,-69696.63136931272
76,-69654.70302088307
77,-69641.34611404195
78,-69637.65416933066
79,-69646.6143156022
80,-69617.5359766427
81,-69562.61298953005
82,-69540.78123615851
83,-69528.02939268934
84,-69503.66691573382
85,-69469.7695535603
86,-69477.16453525116
87,-69428.39566971462
88,-69297.84944575315
89,-69268.2031787226
90,-69237.08688322137
91,-69222.07989227466
92,-69231.49614220383
93,-69257.7949730879
94,-69244.22347283673
95,-69222.14711786607
96,-69206.09711296138
97,-69195.04981348
98,-69199.6318599588
99,-69181.41499191817
100,-69149.1710360009
101,-69126.39089785799
102,-69078.80832546523
103,-69060.93362431001
104,-69068.68499439457
105,-69072.5291114484
106,-69040.76181645243
107,-69006.68875649729
108,-68969.69545143707
109,-68964.07642367724
110,-68979.56613839784
111,-68979.96270982824
112,-68987.36190859291
113,-68929.08296250869
114,-68923.1663847879
115,-68910.34431675618
116,-68899.00919433923
117,-68890.22320568308
118,-68862.8718720363
119,-68863.34962672603
120,-68865.2509669532
121,-68887.82537878427
122,-68828.48276334534
123,-68822.3470436667
124,-68799.58291507182
125,-68786.42293284545
126,-68754.47168362646
127,-68760.76934641697
128,-68743.61188262077
129,-68742.53180246794
130,-68722.33123190171
131,-68702.11249700875
132,-68739.87687558199
133,-68766.83616821337
134,-68729.94962541277
135,-68692.89638514009
136,-68684.21212342006
137,-68710.49314176317
138,-68719.95093619151
139,-68696.29171638243
140,-68673.95860609543
141,-68668.91267440222
142,-68610.16225711422
143,-68576.11087427755
144,-68580.48542714302
145,-68593.5038508109
146,-68588.94707695069
147,-68577.08751569923
148,-68576.71594114954
149,-68564.36645678272
150,-68554.0463897785
151,-68551.52011300817
152,-68551.99704257936
153,-68548.78657257864
154,-68543.36456738054
155,-68544.98581094077
156,-68553.64846799063
157,-68553.2180234578
158,-68560.74866657458
159,-68561.30902158702
160,-68551.02558402151
161,-68556.70998627756
162,-68532.65248405037
163,-68530.81487936112
164,-68548.17794921849
165,-68528.5572674419
166,-68526.29752130476
167,-68516.8473209066
168,-68512.07434480586
169,-68504.77751032737
170,-68505.36494981078
171,-68491.96593113914
172,-68497.50774798664
173,-68493.15392321357
174,-68491.13854246914
175,-68483.72597562759
176,-68481.33689858345
177,-68483.5419416283
178,-68476.29974896109
179,-68485.41201014025
180,-68489.14503888148
181,-68485.3990872486
182,-68484.15578813186
183,-68507.99256230249
184,-68506.0611025955
185,-68504.68493893737
186,-68481.17984091469
187,-68441.60355822925
188,-68437.39434146135
189,-68421.93695333696
190,-68423.10188073559
191,-68442.22388224081
192,-68452.58066294201
193,-68455.65935558686
194,-68458.62774453308
195,-68465.20052713087
196,-68469.98322493143
197,-68452.50924469231
198,-68441.11682320054
199,-68443.5541697291
200,-68436.15013898672
201,-68417.79154292298
202,-68365.4505702675
203,-68363.0689280305
204,-68348.78620900206
205,-68344.44930611494
206,-68339.86430279243
207,-68339.60613110397
208,-68332.44570334432
209,-68330.37700001236
210,-68324.74799877203
211,-68322.82968534174
212,-68322.69431436194
213,-68318.92776136422
214,-68314.16578955969
215,-68307.86747241844
216,-68305.57749172593
217,-68303.7577656593
218,-68299.49786014401
219,-68300.69721631789
220,-68295.55819761746
221,-68296.75497645763
222,-68301.24851412342
223,-68300.75538267383
224,-68297.87750117142
225,-68295.38518686644
226,-68301.97055685436
227,-68298.64148720494
228,-68296.8554115942
229,-68300.04726164468
230,-68301.57211671022
231,-68300.16549244233
232,-68295.48637801028
233,-68287.09620704157
234,-68276.85032223475
235,-68281.96470917667
236,-68284.13436043137
237,-68289.47018097452
238,-68291.25473173954
239,-68292.19182534302
240,-68292.56727732271
241,-68292.14118876525
242,-68292.73532165939
243,-68282.59568202532
244,-68278.1819220051
245,-68276.19627840619
246,-68274.96101527745
247,-68274.08071095713
248,-68274.49724554106
249,-68273.64994739465
250,-68275.36064359263
251,-68276.84734599252
252,-68275.2283015541
253,-68273.83459896856
254,-68272.85470131009
255,-68271.43207606065
256,-68279.57191894275
257,-68282.13769531135
258,-68280.6368588078
259,-68280.4335373766
260,-68280.78718916871
261,-68281.87977087092
262,-68286.45995655478
263,-68281.64413171336
264,-68280.86286800071
265,-68283.16114585937
266,-68285.67445977
267,-68284.77111688799
268,-68284.95339254048
269,-68283.93707850581
270,-68284.96628859856
271,-68285.36962658782
272,-68281.44071588406
273,-68283.61838488744
274,-68280.74608034012
275,-68279.09923515562
276,-68278.62063824452
277,-68279.5456667563
278,-68280.813891969
279,-68281.30094174977
280,-68278.92944085554
281,-68278.95549786386
282,-68279.17934242607
283,-68277.61211251077
284,-68273.88609810939
285,-68272.32111119204
286,-68272.06708402769
287,-68270.9920082574
288,-68272.68641579825
289,-68278.13951718067
290,-68277.45354225571
291,-68278.41738583773
292,-68279.8719513023
293,-68280.6910525533
294,-68282.73550812459
295,-68281.64740669464
296,-68281.96046538465
297,-68283.44809977172
298,-68284.37150205135
299,-68281.09300433945
300,-68280.20736860532
301,-68281.35166292166
302,-68278.62715142041
303,-68277.35748197717
304,-68277.73534277019
305,-68279.31057611812
306,-68278.87059136435
307,-68278.03736315471
308,-68277.59835600291
309,-68277.96143292464
310,-68278.2042932732
311,-68279.09755626964
312,-68278.72382287735
313,-68280.08508556927
314,-68279.9787472431
315,-68279.62827591535
316,-68278.75906220093
317,-68278.80661592317
318,-68278.44349656199
319,-68279.70177561192
320,-68279.15324046956
321,-68278.76841219321
322,-68278.62413679382
323,-68279.86485115952
324,-68281.86999359263
325,-68282.72898882143
326,-68283.60000446398
327,-68283.20328624315
328,-68282.93548647988
329,-68283.22243266576
330,-68281.77664852818
331,-68281.0478947326
332,-68280.77700560237
333,-68282.5782069589
334,-68282.33382927686
335,-68282.75625988322
336,-68283.07040108948
337,-68282.1967942543
338,-68281.69300985856
339,-68282.20146739736
340,-68287.07277789776
341,-68287.57419961115
342,-68287.65205484821
343,-68286.71596261475
344,-68286.53529310427
345,-68286.63105937718
346,-68286.40447900807
347,-68286.40841109066
348,-68286.98109081757
349,-68287.00132607194
350,-68288.43244725771
351,-68288.20310546891
352,-68287.56974143606
353,-68287.59195111776
354,-68287.05872258305
355,-68287.7066962685
356,-68286.78101071747
357,-68287.0004347799
358,-68286.9605349539
359,-68286.52765444032
360,-68286.87381701049
361,-68286.85283139099
362,-68288.50913282782
363,-68288.1796997411
364,-68288.48286957906
365,-68285.96077441811
366,-68286.2764121035
367,-68286.2469658089
368,-68286.90386733641
369,-68286.39721758619
370,-68285.79130350765
371,-68285.512459475
372,-68286.35620809671
373,-68286.42422081754
374,-68287.30623010271
375,-68287.33356492581
376,-68287.30002905587
377,-68286.59195210398
378,-68286.37960665443
379,-68286.65828630533
380,-68285.95668779525
381,-68285.87372396592
382,-68287.018157968
383,-68286.84453355521
384,-68286.83843040431
385,-68286.75747994389
386,-68286.48075846877
387,-68287.2860609694
388,-68287.04810028472
389,-68287.16410654348
390,-68287.24673277543
391,-68286.9478402799
392,-68286.83044691231
393,-68287.2734103235
394,-68287.90524162809
395,-68287.70381578752
396,-68287.60652418263
397,-68287.55078256753
398,-68286.91079439719
399,-68286.53484254704
400,-68286.83050671167
401,-68287.50062213553
402,-68286.96154648272
403,-68287.75100562704
404,-68287.98398501262
405,-68288.342072879
406,-68288.02370809649
407,-68288.31897228217
408,-68289.05347550259
409,-68289.35554833239
410,-68289.75710390495
411,-68288.70362838206
412,-68288.03058845647
413,-68288.27847838044
414,-68288.86855015937
415,-68288.91046082796
416,-68288.97180652342
417,-68288.08935802565
418,-68286.96846010223
419,-68287.73652000593
420,-68288.0482572903
421,-68288.06530186332
422,-68288.93437770368
423,-68287.92225645421
424,-68288.42807620391
425,-68288.42663803315
426,-68288.44204288632
427,-68288.59327807168
428,-68288.10492067569
429,-68287.55672897665
430,-68287.42054448827
431,-68287.64920573933
432,-68287.35564450441
433,-68287.33539481054
434,-68287.48961930888
435,-68288.49111276325
436,-68288.94930065359
437,-68287.67631384899
438,-68288.15073342109
439,-68288.88422352585
440,-68288.80571973974
441,-68289.29524601952
442,-68288.89931716195
443,-68288.74766723097
444,-68288.54943096227
445,-68289.08430617697
446,-68288.60200364927
447,-68287.81456449372
448,-68288.39495628208
449,-68288.89655145447
450,-68287.98148117606
451,-68287.35161432123
452,-68287.39484296784
453,-68287.14356479415
454,-68287.5087869634
455,-68288.00881583209
456,-68288.09189561696
457,-68287.40589664307
458,-68286.80094390878
459,-68287.43233204391
460,-68288.15198512752
461,-68288.17848963669
462,-68287.56012098672
463,-68288.18245881748
464,-68288.3201299573
465,-68288.83132490824
466,-68287.19060647766
467,-68286.94906821901
468,-68288.02248410898
469,-68288.00426716838
470,-68288.15661815835
471,-68287.50313201039
472,-68287.76043532325
473,-68287.55592578436
474,-68287.370674435
475,-68287.0946682847
476,-68287.59005279142
477,-68288.06593330747
478,-68287.55520570825
479,-68287.25961936793
480,-68287.56500523594
481,-68286.74424192662
482,-68286.94594709523
483,-68287.62230536167
484,-68287.57353586073
485,-68287.36621628511
486,-68287.60908963047
487,-68288.00191203791
488,-68288.53417228613
489,-68288.5187213441
490,-68288.04542903288
491,-68288.64434094678
492,-68288.62711391755
493,-68288.26088868426
494,-68288.80445234549
495,-68289.44187638808
496,-68289.27625674313
497,-68289.64888748483
498,-68289.80361091273
499,-68289.23976740816
500,-68288.68861690872
501,-68289.03978615036
502,-68289.2626786602
503,-68289.55462540223
504,-68289.56898346715
505,-68290.02671871154
506,-68289.67119870256
507,-68289.16840130117
508,-68289.16018155063
509,-68289.2484010489
510,-68288.94377607299
511,-68288.93971403768
512,-68289.45963920775
513,-68289.36332807803
514,-68288.81128268593
515,-68289.06521920302
516,-68289.81571274535
517,-68289.2592088781
518,-68289.29120858858
519,-68288.56732270068
520,-68289.21157381423
521,-68289.10669293343
522,-68289.26763944997
523,-68289.30172495698
524,-68289.26508135874
525,-68289.23553908052
526,-68289.05189777231
527,-68288.78199613771
528,-68290.09984223304
529,-68289.24085209309
530,-68288.56880299633
531,-68287.58249508342
532,-68287.42685725424
533,-68287.45541284335
534,-68288.51069921286
535,-68288.88454665257
536,-68288.08484387466
537,-68287.42520797293
538,-68287.08203999694
539,-68287.72541697213
540,-68288.60852270854
541,-68288.33931134728
542,-68288.14113901576
543,-68289.0344218867
544,-68289.41371738404
545,-68288.93459679
546,-68288.33830669013
547,-68287.47232813282
548,-68288.21335182607
549,-68288.34035854816
550,-68288.40968161658
551,-68288.6140962263
552,-68288.50336404664
553,-68288.00125579604
554,-68288.33666261884
555,-68287.85889665612
556,-68288.05681822538
557,-68288.88474907698
558,-68288.79657899415
559,-68289.20681275909
560,-68289.00712599678
561,-68288.89761852143
562,-68288.55662364975
563,-68288.41567814426
564,-68288.48992784414
565,-68289.08278331041
566,-68289.33538332352
567,-68288.56729009331
568,-68289.3755565491
569,-68289.28623358757
570,-68289.63668802612
571,-68289.86611776982
572,-68288.70763025744
573,-68288.8214692483
574,-68289.1490343753
575,-68289.45713287895
576,-68288.76303119745
577,-68288.3604775152
578,-68289.07497744923
579,-68288.82504838148
580,-68288.1856873003
581,-68288.29076773817
582,-68288.53679249652
583,-68289.37138253349
584,-68289.09620734195
585,-68288.77574256148
586,-68289.19591133781
587,-68288.65103149797
588,-68288.18008996235
589,-68288.75059722646
590,-68288.8234034532
591,-68288.8326618051
592,-68289.44046501037
593,-68289.8730941197
594,-68290.8697352527
595,-68290.11828113726
596,-68288.82266609541
597,-68288.56719879335
598,-68288.12961393625
599,-68288.67240675076
600,-68289.33137908294
601,-68289.34036688527
602,-68289.24309662981
603,-68289.90135180789
604,-68289.29654717594
605,-68288.58442964341
606,-68288.96350468212
607,-68289.67830327577
608,-68289.74708313335
609,-68289.95199317217
610,-68289.35540652955
611,-68288.76341088096
612,-68288.44977203486
613,-68288.37603092784
614,-68288.49539534801
615,-68289.72173762636
616,-68289.68513157488
617,-68289.19632305672
618,-68289.15481742508
619,-68288.82816416306
620,-68289.40626014555
621,-68290.63375784495
622,-68290.30160188294
623,-68289.0865842483
624,-68287.77146376709
625,-68287.58233447092
626,-68288.6333697619
627,-68288.66373580464
628,-68289.23624397047
629,-68288.68983250154
630,-68289.63748129782
631,-68290.61323291583
632,-68290.63995203591
633,-68288.67348454068
634,-68288.64573386958
635,-68289.65528411922
636,-68290.2781645034
637,-68290.31493361897
638,-68289.91014722214
639,-68289.18623751258
640,-68289.94549019632
641,-68289.70775457425
642,-68289.22696385815
643,-68288.51998138742
644,-68288.45594066421
645,-68288.50923737953
646,-68289.97121924741
647,-68290.49908267474
648,-68289.7151274565
649,-68288.7483818001
650,-68288.06041507339
651,-68288.6151341806
652,-68288.61126715592
653,-68289.17341284719
654,-68288.97704673489
655,-68289.34706459312
656,-68289.86465148212
657,-68289.78343295633
658,-68290.08089144989
659,-68289.74402571547
660,-68289.10032982878
661,-68288.27219959385
662,-68288.98340476422
663,-68289.88177997884
664,-68290.38811328588
665,-68290.84189245098
666,-68289.74523633125
667,-68289.36433317506
668,-68289.11360238913
669,-68289.7801471118
670,-68289.29852522995
671,-68288.80079358639
672,-68289.30754406784
673,-68289.2441450225
674,-68288.6652827155
675,-68288.86107577253
676,-68288.98235191118
677,-68288.34168183964
678,-68288.35369765515
679,-68288.93961009446
680,-68288.34538473775
681,-68288.81008072036
682,-68288.03189565994
683,-68288.79155895881
684,-68288.67685062626
685,-68288.42600388086
686,-68288.0037564617
687,-68288.02918759179
688,-68288.25165790117
689,-68288.28398732774
690,-68288.84516837714
691,-68288.04897042357
692,-68287.13554900211
693,-68287.8530318813
694,-68288.15794188522
695,-68287.01546431812
696,-68287.75368966344
697,-68288.68537607687
698,-68288.97020287598
699,-68289.80809236562
700,-68289.03927656916
701,-68288.34509990975
702,-68287.8221160987
703,-68288.39095571828
704,-68289.31475767416
705,-68289.46901591838
706,-68289.490550371
707,-68288.81008895449
708,-68289.1033716559
709,-68289.9209823121
710,-68289.31825708196
711,-68288.89952644863
712,-68289.86124342021
713,-68289.05148543694
714,-68288.41855165911
715,-68287.69720222987
716,-68288.62967463306
717,-68288.31343188643
718,-68288.07523023
719,-68288.05825236137
720,-68289.01334068825
721,-68288.90529444134
722,-68288.71831186478
723,-68289.40931273566
724,-68289.524537302
725,-68289.32156238677
726,-68288.7537866441
727,-68288.96608637532
728,-68289.56442222635
729,-68290.36536911986
730,-68290.62729377422
731,-68289.6993893003
732,-68289.51354998343
733,-68289.73726544106
734,-68289.00672985305
735,-68288.94310826068
736,-68288.69959369487
737,-68289.23125334103
738,-68289.05207621421
739,-68289.18389206979
740,-68289.60699573616
741,-68289.45382507527
742,-68289.25393303868
743,-68290.29768596774
744,-68289.83862235134
745,-68290.1394116456
746,-68290.75153249782
747,-68289.97735892153
748,-68289.42729953596
749,-68288.76997850757
750,-68288.09598538037
751,-68288.31000263819
752,-68288.66387254285
753,-68289.01676030408
754,-68288.39644616544
755,-68288.71005637814
756,-68290.10390122495
757,-68290.39443439741
758,-68290.00662106286
759,-68289.17841140628
760,-68289.05183582148
761,-68290.12816888432
762,-68290.3443509308
763,-68289.76346097431
764,-68289.75573016939
765,-68288.96019377881
766,-68289.23934604181
767,-68289.2032252675
768,-68288.67052127121
769,-68289.45567531594
770,-68289.63732934851
771,-68289.12377854846
772,-68289.37051468446
773,-68290.26349228868
774,-68290.54048486208
775,-68289.73887782221
776,-68289.09885548537
777,-68289.1006961697
778,-68288.94770692718
779,-68289.35302107518
780,-68289.98606287902
781,-68289.4812830798
782,-68288.7935784426
783,-68288.40948464029
784,-68288.3230820221
785,-68288.84136700774
786,-68289.22762179247
787,-68288.71217911458
788,-68289.09358590149
789,-68289.07420599011
790,-68288.84762360324
791,-68288.59679704618
792,-68288.88478633284
793,-68288.66482371102
794,-68288.87487435249
795,-68289.180469489
796,-68289.49617382485
797,-68289.24436139745
798,-68288.92904589548
799,-68289.12570431783
800,-68289.22655428766
801,-68289.26106444589
802,-68289.39433365855
803,-68289.29877343826
804,-68288.66004930362
805,-68288.23067980424
806,-68287.79080936384
807,-68287.81156455376
808,-68288.63502447028
809,-68288.58795930518
810,-68288.89460294505
811,-68288.6451531576
812,-68288.96225099894
813,-68289.24949386627
814,-68288.19254588948
815,-68288.1579186788
816,-68288.32791238239
817,-68288.71918306338
818,-68288.8673716327
819,-68289.13262804711
820,-68289.10376908972
821,-68288.02416217518
822,-68287.77488253692
823,-68288.93480646267
824,-68290.14547611598
825,-68290.09495220015
826,-68288.59737362363
827,-68288.08140329127
828,-68287.92580386551
829,-68288.5024338919
830,-68288.76103983031
831,-68288.70684105786
832,-68289.1242764312
833,-68289.320933262
834,-68288.58863537689
835,-68288.02528033848
836,-68289.26008546735
837,-68288.82996728062
838,-68288.96494081091
839,-68288.44439942545
840,-68288.54053630099
841,-68289.12309608376
842,-68289.99689845018
843,-68289.794626125
844,-68290.25576865794
845,-68289.86102210316
846,-68289.55888561122
847,-68289.34048554777
848,-68288.41052837581
849,-68288.6169930231
850,-68288.92006968721
851,-68290.3639948111
852,-68289.73424712988
853,-68288.88573845569
854,-68289.06325338322
855,-68289.18203600706
856,-68289.06343683126
857,-68289.0604622675
858,-68289.22848847084
859,-68290.22978410345
860,-68289.86560009241
861,-68289.89794655555
862,-68289.93162674525
863,-68288.20426041797
864,-68288.66229689484
865,-68289.39742193514
866,-68290.03101418831
867,-68289.32492133752
868,-68289.0633288785
869,-68290.05090126651
870,-68289.39000592165
871,-68289.3548444736
872,-68289.04038033093
873,-68289.57198999768
874,-68289.15416644559
875,-68290.75971211291
876,-68289.16700040469
877,-68288.75688102712
878,-68288.7594307729
879,-68288.69120656887
880,-68288.81379476014
881,-68288.43311964787
882,-68288.99902603538
883,-68287.7956690219
884,-68288.89912241123
885,-68289.36717577146
886,-68288.51925918613
887,-68289.26343902292
888,-68288.86807598536
889,-68288.65001432315
890,-68289.20843131082
891,-68288.92733069565
892,-68289.22332767468
893,-68289.58080290322
894,-68289.6573062447
895,-68289.4294573874
896,-68289.84607469321
897,-68290.62654792481
898,-68290.13941575767
899,-68289.93462281434
900,-68289.65394231732
901,-68289.80394894356
902,-68290.53079348186
903,-68290.25391994021
904,-68290.22525468213
905,-68290.35081326394
906,-68290.21973585007
907,-68290.3546070393
908,-68289.91665367462
909,-68289.0618442247
910,-68288.87600743503
911,-68289.11491796558
912,-68290.44735745076
913,-68289.61819134103
914,-68288.51551875389
915,-68288.44335493883
916,-68288.96171057031
917,-68289.50212648186
918,-68290.34142485983
919,-68290.21628895936
920,-68290.13463585498
921,-68290.16201603296
922,-68290.38046862626
923,-68290.47439650474
924,-68290.53912440258
925,-68290.47156123153
926,-68289.5784070763
927,-68289.87073176741
928,-68288.94807090261
929,-68288.54789821057
930,-68288.35672573598
931,-68288.25776087672
932,-68288.0352263854
933,-68288.23521459017
934,-68288.54370168986
935,-68289.07522812286
936,-68289.36364243088
937,-68289.54235023598
938,-68289.25212911972
939,-68288.80214399907
940,-68289.02238564803
941,-68289.38652979881
942,-68289.78963423482
943,-68290.4276768584
944,-68290.49476639873
945,-68289.95031696968
946,-68289.41855678865
947,-68288.82021195434
948,-68289.54875368974
949,-68288.88058430917
950,-68288.25350338416
951,-68288.28796263583
952,-68290.1009694604
953,-68290.03782682921
954,-68289.00139258394
955,-68287.92064389415
956,-68288.53274831634
957,-68287.96991554259
958,-68287.7100733727
959,-68287.98390234915
960,-68288.42942289078
961,-68287.99017353676
962,-68289.19778930246
963,-68289.81801415292
964,-68290.76613877836
965,-68289.98316126218
966,-68289.54974569242
967,-68288.86212709891
968,-68288.67315454403
969,-68288.2384890395
970,-68288.05048826999
971,-68289.12504696436
972,-68289.6685760778
973,-68289.41509803288
974,-68288.3228340244
975,-68287.42252247417
976,-68287.047548756
977,-68287.65304687379
978,-68287.66895746186
979,-68287.13797788064
980,-68286.37328694141
981,-68286.86833836694
982,-68287.11612836654
983,-68287.43653703741
984,-68287.72912306375
985,-68287.72641525893
986,-68288.13827347211
987,-68287.26519805062
988,-68287.26409453263
989,-68287.33253684727
990,-68287.35732238257
991,-68287.52877592927
992,-68287.4596818467
993,-68287.79290716241
994,-68287.42379426616
995,-68287.17389720623
996,-68287.49140397056
997,-68287.3696222706
998,-68286.75367356912
999,-68286.51030113272


==> figures/data-rec/mcmc_losses/lastfm-small_10_mcmc_losses.csv <==
steps/n,loss
0,-74283.67539529243
1,-74197.78717576773
2,-74089.565764818
3,-73936.76076870286
4,-73786.87693362466
5,-73579.1650600891
6,-73430.17859292703
7,-73326.31095511098
8,-73193.24459120864
9,-72940.5791313711
10,-72838.92771537502
11,-72664.51608047046
12,-72427.37712422744
13,-72258.39773414415
14,-72112.0921036685
15,-71983.75373506972
16,-71857.68779127956
17,-71795.74282914752
18,-71624.84196161697
19,-71355.15687815018
20,-71092.99198396172
21,-71003.05641400767
22,-70897.9530273611
23,-70861.6777047934
24,-70723.07583093591
25,-70627.84312408633
26,-70529.75005718326
27,-70356.32484141795
28,-70264.25231187452
29,-70112.94972172045
30,-69949.83405887109
31,-69835.41157778144
32,-69755.04270957495
33,-69619.95715392136
34,-69560.24930494191
35,-69435.4406648176
36,-69274.99328774986
37,-69179.49038101555
38,-69170.45749886961
39,-69124.55003489618
40,-68959.30875832263
41,-68880.03422385444
42,-68724.9414023518
43,-68700.56391651726
44,-68636.94111910425
45,-68481.3948970179
46,-68368.21418557857
47,-68233.9739093402
48,-68190.32602025186
49,-68132.42225711254
50,-68069.11184054895
51,-68029.79533603997
52,-67910.20129475377
53,-67874.09627956679
54,-67837.94158197372
55,-67777.1580013514
56,-67767.97109738104
57,-67733.72466104734
58,-67674.93504867642
59,-67612.2363456489
60,-67540.94721364747
61,-67480.53394382514
62,-67449.66833823608
63,-67448.87171743363
64,-67463.49403415876
65,-67466.19290508135
66,-67391.0799811234
67,-67356.71366985583
68,-67241.66836636556
69,-67178.57358121536
70,-67149.91760213472
71,-67114.82255713816
72,-67100.03948560137
73,-67099.18366601832
74,-67000.94811940457
75,-66960.14038795151
76,-66936.27734650734
77,-66907.6412559975
78,-66899.57364207273
79,-66776.0081817267
80,-66734.7233622928
81,-66710.5307000344
82,-66728.89739666095
83,-66735.22264450608
84,-66732.45684989591
85,-66693.2740762508
86,-66695.87023132373
87,-66688.00536574108
88,-66688.3917059244
89,-66666.6465940717
90,-66623.45954808217
91,-66595.13759649935
92,-66589.97796399152
93,-66622.21103408893
94,-66588.98581007798
95,-66575.36569691391
96,-66551.53988760652
97,-66544.82845288099
98,-66522.74549997861
99,-66495.9045124085
100,-66488.90789774398
101,-66484.39945766811
102,-66483.16836652358
103,-66482.46225071671
104,-66450.32720611346
105,-66417.3784021005
106,-66385.24863699198
107,-66391.1723599574
108,-66360.94838016358
109,-66356.01265366266
110,-66328.44404060228
111,-66313.84285652729
112,-66274.3221717319
113,-66264.92748394521
114,-66258.75354670736
115,-66237.23657996843
116,-66235.92694267663
117,-66227.06682534171
118,-66226.4670435595
119,-66115.15407583516
120,-66069.09685534245
121,-66058.83708271846
122,-66052.69273724996
123,-66046.00596296164
124,-66051.07189035697
125,-66061.69832306392
126,-66042.92934281417
127,-66036.8012066125
128,-66047.13800801824
129,-66039.52404423594
130,-65966.13284223052
131,-65965.2124852099
132,-65955.24896292727
133,-65950.34263779652
134,-65945.30748387879
135,-65944.5713425268
136,-65894.41333962751
137,-65885.9932194284
138,-65873.2230406406
139,-65835.49008121347
140,-65834.78710957705
141,-65837.3794730287
142,-65827.67213945439
143,-65768.48476851218
144,-65748.47005364252
145,-65701.91457623904
146,-65631.92540605739
147,-65613.29259395473
148,-65602.01449295973
149,-65597.88856532647
150,-65599.27201938034
151,-65598.62092645322
152,-65597.95267384694
153,-65596.38661330412
154,-65592.43545468025
155,-65584.55374754175
156,-65582.31366403453
157,-65569.39188006222
158,-65547.35891205486
159,-65543.8822377583
160,-65538.83814560843
161,-65533.12510967165
162,-65539.14912260248
163,-65546.02551312836
164,-65540.06151958457
165,-65536.24136597935
166,-65540.22005719274
167,-65539.42644391107
168,-65535.687420081435
169,-65533.21959192377
170,-65530.61074685481
171,-65527.22817077559
172,-65526.37240820999
173,-65519.67263729029
174,-65517.347384898705
175,-65518.04229303513
176,-65518.86877720531
177,-65515.900121516264
178,-65513.56173245719
179,-65515.22539275962
180,-65514.04357691329
181,-65513.17324869352
182,-65515.569954384955
183,-65515.632747748656
184,-65518.23259406807
185,-65524.01237456747
186,-65522.533652835846
187,-65523.86410727651
188,-65521.24542328993
189,-65513.8125292922
190,-65511.3309007385
191,-65508.39111192333
192,-65510.06121321822
193,-65510.308759982254
194,-65508.59862475686
195,-65511.28824757326
196,-65508.590501712395
197,-65511.005221925116
198,-65513.13581411606
199,-65514.560711357095
200,-65510.527889954144
201,-65510.63996365362
202,-65506.38559966092
203,-65504.6136719122
204,-65504.223526202004
205,-65503.13176778422
206,-65503.53992879355
207,-65506.21728609231
208,-65509.12539383192
209,-65514.40175094489
210,-65514.472619066364
211,-65517.13924040344
212,-65514.82543763082
213,-65514.7063706544
214,-65514.92706804263
215,-65513.30651339489
216,-65514.767228139215
217,-65513.29285259853
218,-65514.810334088106
219,-65516.85400842138
220,-65516.63827895227
221,-65516.73086679221
222,-65515.91137045639
223,-65516.018330565006
224,-65515.90590936399
225,-65515.166222232525
226,-65516.07356976126
227,-65514.46814108345
228,-65513.214562196306
229,-65514.10743056514
230,-65514.564321406055
231,-65515.86246558856
232,-65516.38477031793
233,-65515.7451184534
234,-65514.25005597255
235,-65513.33064647411
236,-65513.47799162303
237,-65514.709670505945
238,-65516.707792278634
239,-65518.65687431309
240,-65516.42836547867
241,-65516.16066114541
242,-65516.590471179596
243,-65516.60988193034
244,-65514.018859481024
245,-65512.83365718316
246,-65513.4112849301
247,-65512.00241986456
248,-65510.192139630606
249,-65511.161427000196
250,-65509.5868967321
251,-65509.4443275817
252,-65510.472281536626
253,-65509.84342735829
254,-65512.59260335701
255,-65513.954029027685
256,-65513.92395855905
257,-65514.26815557723
258,-65512.84725284077
259,-65514.45327611073
260,-65514.40432731204
261,-65516.53897765403
262,-65516.16503019703
263,-65516.17496419813
264,-65516.0577444413
265,-65516.77593379663
266,-65516.90719348408
267,-65516.40376434731
268,-65514.78577051838
269,-65515.542519290124
270,-65514.49969519494
271,-65514.92817135434
272,-65514.6220585487
273,-65514.39928665765
274,-65514.891009782354
275,-65516.17180721446
276,-65517.82013650898
277,-65515.09890328941
278,-65515.28381860029
279,-65514.94819621291
280,-65518.208208737786
281,-65515.88794215007
282,-65514.780678326395
283,-65515.21305101522
284,-65515.84118639797
285,-65515.75965290957
286,-65518.19232641444
287,-65518.045990180144
288,-65517.80884525057
289,-65520.90679030385
290,-65519.970073516255
291,-65518.71608324871
292,-65517.97497875371
293,-65518.2194379254
294,-65518.33454494539
295,-65519.26708130218
296,-65519.59829942617
297,-65518.65763343201
298,-65517.96884601095
299,-65518.96878101421
300,-65520.037516166245
301,-65519.762776902404
302,-65519.987511202926
303,-65519.39657962898
304,-65520.99374242653
305,-65521.239370712734
306,-65519.95739780754
307,-65519.96468095473
308,-65518.47796849834
309,-65518.58112062836
310,-65517.273683191466
311,-65517.62597415549
312,-65518.40404225631
313,-65518.07701493035
314,-65519.854392835965
315,-65519.444988391144
316,-65518.190818846764
317,-65517.8546563606
318,-65517.19659715862
319,-65518.192209229215
320,-65517.30477688394
321,-65517.42295425609
322,-65518.709611603015
323,-65517.41549693658
324,-65516.52002810469
325,-65516.51027061939
326,-65515.38179991349
327,-65515.19088135602
328,-65514.159726757745
329,-65514.32497855422
330,-65514.72518074554
331,-65517.20823996887
332,-65515.96093119719
333,-65515.89522507821
334,-65516.09379562689
335,-65517.53495147386
336,-65516.94192654981
337,-65518.39264677129
338,-65520.662382725415
339,-65519.69067778435
340,-65517.98266346757
341,-65516.57599965074
342,-65517.66070899991
343,-65516.087891103554
344,-65515.81258692841
345,-65515.112782263364
346,-65515.89935041193
347,-65516.57727480116
348,-65516.1735069365
349,-65516.81191948625
350,-65517.24269078729
351,-65517.54609937702
352,-65517.86386646941
353,-65518.39041665743
354,-65518.804773803764
355,-65518.426862699904
356,-65518.76816932408
357,-65517.56319894983
358,-65516.66564178784
359,-65517.75069395314
360,-65518.18616378234
361,-65516.24110758628
362,-65514.79650501269
363,-65514.754616235274
364,-65515.31878698438
365,-65515.902584767224
366,-65515.58328289332
367,-65516.236193596495
368,-65515.248975976996
369,-65516.44736157371
370,-65515.67523921757
371,-65514.14722124467
372,-65514.292271831575
373,-65514.83616196127
374,-65515.44575458094
375,-65515.97616160583
376,-65515.40376084061
377,-65515.71529066633
378,-65517.53193303803
379,-65518.75360890231
380,-65518.51655100889
381,-65516.90167125105
382,-65516.244605432046
383,-65516.83956367122
384,-65514.98446508187
385,-65515.99610646775
386,-65517.03694457549
387,-65516.6076322307
388,-65516.276675023364
389,-65515.28405311196
390,-65516.08001783754
391,-65515.14138614581
392,-65514.79301827415
393,-65515.090140412394
394,-65515.413428613385
395,-65515.98423925513
396,-65515.07549780658
397,-65515.5558979812
398,-65514.38357493971
399,-65513.42093979819
400,-65514.10833052205
401,-65515.97553022582
402,-65516.55360162488
403,-65515.9388863805
404,-65515.65969683331
405,-65515.937336629846
406,-65516.4097215435
407,-65514.78431872101
408,-65515.05741346081
409,-65515.636741103626
410,-65516.735805891185
411,-65516.31561471378
412,-65515.34762252431
413,-65517.753302954676
414,-65518.47259619739
415,-65518.90949762233
416,-65519.44611739065
417,-65518.49321307851
418,-65517.41112926259
419,-65516.74503534775
420,-65515.9310987204
421,-65515.74432219223
422,-65515.40720107059
423,-65516.85996883702
424,-65518.15781333771
425,-65519.25613669276
426,-65518.82717517355
427,-65517.831261756975
428,-65516.54625109436
429,-65514.95661446144
430,-65515.095919997206
431,-65515.97780028873
432,-65515.86102492917
433,-65515.17113536885
434,-65517.01775387688
435,-65515.822221925315
436,-65514.88388983469
437,-65516.14679676006
438,-65515.69339207448
439,-65515.844869961606
440,-65515.37576150414
441,-65515.10239842323
442,-65516.396018676365
443,-65517.367980809184
444,-65517.727208524935
445,-65519.188729845315
446,-65518.687267008274
447,-65518.59222665199
448,-65518.48814497417
449,-65518.892534567676
450,-65517.3739021486
451,-65518.04697785754
452,-65517.808706061885
453,-65517.72006031061
454,-65518.10895301102
455,-65518.43141809021
456,-65518.56645111055
457,-65519.86771933543
458,-65518.63441353194
459,-65518.54591766735
460,-65518.11530745394
461,-65517.81660351252
462,-65516.34754734346
463,-65516.644869375144
464,-65516.76049122584
465,-65517.08008735621
466,-65518.46168441859
467,-65520.32122762516
468,-65521.059529756465
469,-65519.98469136166
470,-65519.09857366804
471,-65518.12197953355
472,-65519.39265244017
473,-65519.93077933187
474,-65521.18229857976
475,-65519.22692281541
476,-65517.12901882689
477,-65519.121443156626
478,-65518.29445688626
479,-65517.02223140353
480,-65517.02610231286
481,-65517.816698813906
482,-65518.90399631501
483,-65519.121637124896
484,-65520.37720314309
485,-65519.41864328441
486,-65519.98428633315
487,-65519.16835978073
488,-65518.605711275064
489,-65520.05385993885
490,-65520.25610384864
491,-65521.27888037889
492,-65520.393077102366
493,-65520.79994398137
494,-65522.04257084426
495,-65520.17825746863
496,-65518.10678227899
497,-65519.42527195301
498,-65521.134326601765
499,-65519.25030189134
500,-65516.99007469359
501,-65518.20853633272
502,-65519.47077613328
503,-65518.44591170614
504,-65517.45691547432
505,-65516.65870496793
506,-65518.52490758559
507,-65520.98233978475
508,-65520.10131670862
509,-65520.282141759024
510,-65520.3858522789
511,-65519.36895597418
512,-65518.82524878604
513,-65519.480845164806
514,-65520.65085091354
515,-65520.583356975025
516,-65519.81783687357
517,-65519.75555139861
518,-65520.08002492588
519,-65519.858352677424
520,-65518.584030918835
521,-65519.55428161538
522,-65519.17856114248
523,-65517.917907352625
524,-65518.880819774684
525,-65520.047383099096
526,-65520.52326819279
527,-65519.46018301554
528,-65520.24255142731
529,-65521.3556835688
530,-65519.00308031716
531,-65518.456378637085
532,-65519.95609506774
533,-65520.80420015793
534,-65519.0480603372
535,-65518.142995078575
536,-65517.75904014581
537,-65517.10242693931
538,-65515.462335772776
539,-65515.02318200075
540,-65517.2041663198
541,-65517.126493806674
542,-65517.60397589304
543,-65518.47999007446
544,-65519.94241009932
545,-65519.59442117903
546,-65520.328065217574
547,-65519.25438145447
548,-65519.140645777654
549,-65519.388114445646
550,-65519.49497056479
551,-65517.20337571027
552,-65516.89727878675
553,-65518.50613413012
554,-65518.45488161722
555,-65518.42509914688
556,-65519.119252463664
557,-65518.66016401838
558,-65517.71544621769
559,-65516.96363741376
560,-65517.26361993421
561,-65517.55108956083
562,-65519.701220590956
563,-65519.87438941771
564,-65520.628765151436
565,-65519.330503345765
566,-65519.81039123007
567,-65519.2732437485
568,-65516.84140977838
569,-65517.8218234502
570,-65516.88663271089
571,-65515.27533253511
572,-65515.54802082488
573,-65514.95527253397
574,-65515.1215367561
575,-65515.00930817887
576,-65516.71691221269
577,-65516.92636015824
578,-65520.064900905425
579,-65521.14659691138
580,-65521.45155307639
581,-65519.315897837434
582,-65517.88691653605
583,-65517.212804522256
584,-65517.61765557675
585,-65516.78335773385
586,-65516.454880917096
587,-65517.3683648108
588,-65517.90027329939
589,-65516.72725947511
590,-65516.70645978959
591,-65518.886748234625
592,-65518.43919883765
593,-65518.7212813651
594,-65518.549467138844
595,-65520.221357892864
596,-65520.07689427216
597,-65518.19467852183
598,-65517.45517421948
599,-65518.01643755512
600,-65516.96876694348
601,-65515.897525940585
602,-65517.70479939099
603,-65518.24576410054
604,-65517.04495718806
605,-65516.589255520856
606,-65518.776685575045
607,-65519.33537660949
608,-65517.704825779634
609,-65517.827894297756
610,-65517.45795255405
611,-65515.769723042824
612,-65517.27583421721
613,-65517.01417100139
614,-65516.69479128262
615,-65516.85347398437
616,-65516.78254946933
617,-65516.114281453294
618,-65516.81217719847
619,-65518.35521368985
620,-65516.89519949023
621,-65516.50261082415
622,-65517.87427822546
623,-65518.062013665876
624,-65517.033888130405
625,-65516.41303186642
626,-65515.57893886868
627,-65515.42111279717
628,-65516.617142705385
629,-65517.66363980161
630,-65516.937741630056
631,-65517.035752327654
632,-65517.48013330679
633,-65517.33549170653
634,-65517.01284217349
635,-65516.38145671225
636,-65515.4719414448
637,-65516.438142195555
638,-65515.75132181344
639,-65516.66002654418
640,-65518.000973026355
641,-65518.750773336535
642,-65519.205720986545
643,-65519.26507655694
644,-65519.82323587522
645,-65518.4368510468
646,-65518.19679546833
647,-65517.691990139225
648,-65518.61441356651
649,-65519.431324601406
650,-65517.05075452064
651,-65516.28375225421
652,-65517.59191685399
653,-65518.61815175216
654,-65518.42961831446
655,-65517.971088440485
656,-65515.77510716927
657,-65515.61358534315
658,-65517.22377702148
659,-65518.38390273962
660,-65517.72605879525
661,-65517.19749907685
662,-65517.77584942422
663,-65517.46798318878
664,-65518.047728693346
665,-65519.346630951026
666,-65520.10383359636
667,-65519.738364008546
668,-65518.57452517813
669,-65515.48762040477
670,-65515.28347837024
671,-65516.80688953108
672,-65516.50783091244
673,-65517.06550930411
674,-65517.18560835875
675,-65516.566028831054
676,-65516.34693403346
677,-65516.18101505357
678,-65515.83839418406
679,-65517.094027224746
680,-65516.704111776045
681,-65516.897709893805
682,-65516.74958881288
683,-65517.26221936619
684,-65516.548700426036
685,-65515.29536331492
686,-65515.49798422015
687,-65516.12470701023
688,-65516.572081813174
689,-65517.16052225797
690,-65516.16669093561
691,-65516.142654350595
692,-65515.90206960577
693,-65518.002712528214
694,-65519.57904898044
695,-65519.57387542359
696,-65519.35203692215
697,-65520.17865242306
698,-65519.75316709533
699,-65519.47529572869
700,-65519.85664946844
701,-65518.4955689071
702,-65516.89127602393
703,-65517.14271624554
704,-65516.17530550332
705,-65516.05198161051
706,-65516.63948405268
707,-65516.93013148687
708,-65516.44580977841
709,-65515.8925417093
710,-65516.33444238043
711,-65517.86466376855
712,-65518.27519047205
713,-65519.34565612253
714,-65517.69674407483
715,-65516.28131833809
716,-65516.6762771709
717,-65515.18698466114
718,-65517.1542822566
719,-65517.42474599061
720,-65518.142534536484
721,-65518.03099056203
722,-65516.6512156394
723,-65516.387524760925
724,-65517.39656171426
725,-65517.54638116684
726,-65518.15677758444
727,-65518.00950321529
728,-65517.579949096995
729,-65516.74254497108
730,-65518.588731309865
731,-65519.31116970414
732,-65518.50610536379
733,-65518.035017029906
734,-65517.231265355695
735,-65519.35572533961
736,-65517.88850250543
737,-65518.854312622956
738,-65518.31798397595
739,-65515.38803658823
740,-65515.92714501045
741,-65517.75370145626
742,-65518.43572741343
743,-65516.497022197545
744,-65516.74303365321
745,-65518.83132674314
746,-65519.14034158704
747,-65519.382378285765
748,-65519.649425862786
749,-65519.2611137349
750,-65518.41717359708
751,-65517.877895057354
752,-65518.37961888729
753,-65518.419996359466
754,-65519.57881214751
755,-65518.50945207649
756,-65518.47538778316
757,-65520.044048451404
758,-65519.16959965103
759,-65517.75657584125
760,-65516.77149902901
761,-65518.40795735907
762,-65519.79783659495
763,-65521.52052174532
764,-65523.01242756051
765,-65521.25960601767
766,-65520.74317523323
767,-65519.944046519944
768,-65519.95838485812
769,-65520.4230383639
770,-65519.63314422759
771,-65519.5331325903
772,-65519.11412641483
773,-65519.47534039201
774,-65517.95819852057
775,-65516.877603135945
776,-65517.818267277566
777,-65518.80702824286
778,-65518.41551988951
779,-65519.5061412835
780,-65517.18661564079
781,-65517.363949611354
782,-65519.06770159515
783,-65520.07088817023
784,-65520.32551195639
785,-65520.41443079343
786,-65518.42516608691
787,-65518.20407366228
788,-65517.895216017845
789,-65518.91968686757
790,-65519.96383847022
791,-65519.53698326523
792,-65520.445722739496
793,-65519.243315161635
794,-65519.54569637544
795,-65517.34686942186
796,-65517.33051958521
797,-65517.839148439285
798,-65517.82295811018
799,-65518.25640020741
800,-65518.450965960365
801,-65517.65139794719
802,-65518.62591116477
803,-65519.84689441212
804,-65520.04205301119
805,-65517.287711708006
806,-65516.88616849337
807,-65516.472790142616
808,-65515.44084173148
809,-65515.83480730194
810,-65518.02583583232
811,-65517.08347300536
812,-65517.93004353272
813,-65517.926210142636
814,-65517.71586155003
815,-65517.6079055854
816,-65517.8485921546
817,-65517.16353509359
818,-65517.81524607749
819,-65517.616169569905
820,-65518.40010181497
821,-65518.41415249954
822,-65517.650652144606
823,-65517.87302387011
824,-65517.25074593365
825,-65516.358075707634
826,-65517.98113788773
827,-65517.8924859123
828,-65518.225286148365
829,-65519.198622509095
830,-65516.99345387146
831,-65516.197861720284
832,-65516.60691607849
833,-65518.60788736734
834,-65518.70694599565
835,-65517.68667507256
836,-65519.01557626551
837,-65518.00120099566
838,-65519.13425005575
839,-65519.92894589669
840,-65519.74152932827
841,-65518.56357602926
842,-65517.10034880759
843,-65516.936729344416
844,-65518.029515421345
845,-65519.9579068966
846,-65516.70184184865
847,-65516.25061704351
848,-65515.657691649736
849,-65516.55953202115
850,-65515.881776809285
851,-65514.776400770286
852,-65515.50330472888
853,-65516.27339646927
854,-65516.79688545162
855,-65516.71952389582
856,-65516.71254453116
857,-65517.84985239838
858,-65518.312378077404
859,-65517.3231693363
860,-65516.71338089425
861,-65517.29290974941
862,-65518.05991209251
863,-65516.977337154516
864,-65516.5173294843
865,-65517.285308014616
866,-65518.443861026586
867,-65519.49322700617
868,-65518.46900131661
869,-65517.82026639021
870,-65519.076220322844
871,-65519.250637385914
872,-65518.1531670354
873,-65516.91187083893
874,-65515.506541454386
875,-65516.76385115976
876,-65516.93200884155
877,-65516.44631714455
878,-65517.68826389107
879,-65519.453689942144
880,-65518.58403263355
881,-65519.02013924805
882,-65518.60442174269
883,-65518.63591071714
884,-65518.07824887275
885,-65516.55556136329
886,-65518.56168213491
887,-65519.09788694546
888,-65519.389529369924
889,-65519.86335891755
890,-65519.326593315986
891,-65518.90205050359
892,-65516.81753965341
893,-65516.49913394656
894,-65518.35935540925
895,-65516.289611663255
896,-65516.75725577452
897,-65515.80306033647
898,-65517.2609831765
899,-65518.656999556464
900,-65517.2175327079
901,-65515.3063439301
902,-65515.24873156715
903,-65516.463435019985
904,-65517.2780431442
905,-65516.317037712666
906,-65517.16499291875
907,-65516.28647020451
908,-65515.697485712066
909,-65515.11284683132
910,-65514.76634352379
911,-65513.950137500615
912,-65515.13195336518
913,-65515.996299282124
914,-65515.43636950123
915,-65515.64248540952
916,-65516.50881419436
917,-65516.15749346706
918,-65515.70867672906
919,-65514.95947753652
920,-65514.98070399755
921,-65517.03604267775
922,-65516.69608910209
923,-65516.66664889635
924,-65517.25555815646
925,-65516.44788839774
926,-65517.49952482923
927,-65517.55421565994
928,-65516.242635014234
929,-65517.557746567494
930,-65516.51569232708
931,-65516.553694886425
932,-65517.20046225178
933,-65516.67386172066
934,-65516.87155684712
935,-65517.526346050734
936,-65515.98003206678
937,-65516.24787659084
938,-65515.82190674708
939,-65515.29642175998
940,-65517.17997009367
941,-65515.669428737325
942,-65517.252056490724
943,-65517.1697737485
944,-65516.49636303743
945,-65514.72704930002
946,-65516.73851955356
947,-65517.23462728008
948,-65516.99615379492
949,-65517.613927202816
950,-65516.91406050446
951,-65517.554820037134
952,-65517.330182213234
953,-65516.48118261934
954,-65517.76841740571
955,-65520.425823514925
956,-65520.03191948156
957,-65518.762494351664
958,-65519.35603176312
959,-65519.05163556558
960,-65516.40244167579
961,-65514.72714604006
962,-65516.10261952623
963,-65518.10366127235
964,-65517.906021541814
965,-65516.67141989025
966,-65516.6443555211
967,-65516.73005278197
968,-65517.517751790336
969,-65517.24447738675
970,-65516.53922805996
971,-65517.83762102376
972,-65517.38114504569
973,-65517.858125083425
974,-65515.95002051054
975,-65516.669859364534
976,-65516.995681524524
977,-65516.98825415191
978,-65515.690590690894
979,-65516.867314694195
980,-65518.85658110269
981,-65518.46803783977
982,-65517.54844923748
983,-65516.39404880399
984,-65517.01695705935
985,-65517.09480133375
986,-65515.65956669471
987,-65516.76962926032
988,-65515.05567317063
989,-65515.86336558778
990,-65516.490946062004
991,-65515.67790489914
992,-65515.87491456867
993,-65516.87767352188
994,-65517.7846981839
995,-65516.363832996
996,-65516.192749042144
997,-65515.848441730595
998,-65515.71098065608
999,-65515.29859713331


==> figures/data-rec/mcmc_losses/lastfm-small_20_mcmc_losses.csv <==
steps/n,loss
0,-74275.07662172205
1,-74142.14593027557
2,-73982.75905345807
3,-73762.3517427264
4,-73587.86454064847
5,-73339.2433089489
6,-73109.40942693476
7,-72758.18504507399
8,-72707.20878451598
9,-72605.8290613531
10,-72380.75191644904
11,-72057.11065998003
12,-71809.90964699099
13,-71663.3309902275
14,-71522.53637423531
15,-71421.4801464153
16,-71254.99245544993
17,-71070.72499234835
18,-70784.496638848
19,-70557.70287938417
20,-70323.48245507637
21,-70090.58631233765
22,-69825.50191558195
23,-69540.86683468662
24,-69430.35517763041
25,-69230.0757180952
26,-69104.3174916977
27,-68963.69829675533
28,-68793.12315433109
29,-68595.4651195528
30,-68563.87052482931
31,-68426.62097464615
32,-68278.84318060077
33,-68232.12013786571
34,-68175.994498385
35,-68124.97406246325
36,-67990.83529761768
37,-67927.78010265918
38,-67773.83131804838
39,-67662.95952535694
40,-67624.44335496385
41,-67471.46367491523
42,-67145.91952561212
43,-67033.25323287724
44,-66973.266436457
45,-66895.16668550206
46,-66802.64708827842
47,-66732.70689610488
48,-66674.55446532508
49,-66703.23047715458
50,-66674.45684092389
51,-66653.40185011593
52,-66559.24244767186
53,-66486.3246394374
54,-66383.0791703931
55,-66203.80401198084
56,-66146.447824933
57,-66112.64301476174
58,-66083.52367544278
59,-66055.62845725402
60,-65969.65204211893
61,-65904.42387616585
62,-65871.30314086334
63,-65850.08782152002
64,-65831.4779289102
65,-65642.0771717311
66,-65546.74469753608
67,-65523.894279373926
68,-65418.349058500324
69,-65362.24210274473
70,-65371.22770181889
71,-65437.99162184502
72,-65411.367963951336
73,-65375.45284622573
74,-65386.5299164615
75,-65347.4818400367
76,-65181.77131336697
77,-65175.28081943841
78,-65185.8305266087
79,-65174.700652494015
80,-65090.22761544658
81,-65042.959434339115
82,-65028.1834225731
83,-65012.43925187508
84,-65025.463441006104
85,-65165.4687957676
86,-65141.51257898531
87,-64980.37244951272
88,-64933.793976798996
89,-64922.536843829614
90,-64917.24289428693
91,-64920.872900481096
92,-64921.92119262826
93,-64923.92723390738
94,-64911.05186394092
95,-64893.391453389886
96,-64888.71519286793
97,-64879.38334441946
98,-64859.76387891887
99,-64845.10233608934
100,-64806.19901212968
101,-64766.64979757051
102,-64766.99065793327
103,-64770.312407340716
104,-64764.42905020241
105,-64752.300316535635
106,-64743.47689642377
107,-64701.9727843598
108,-64644.33254023934
109,-64637.20375797482
110,-64633.187863970306
111,-64634.84545808279
112,-64627.607249376124
113,-64610.479661284924
114,-64598.30834367021
115,-64595.627259231434
116,-64594.29293271114
117,-64592.60265135181
118,-64608.83815170767
119,-64622.60742679035
120,-64549.644621878484
121,-64544.144971204805
122,-64539.374088571916
123,-64524.4785231731
124,-64515.364724163286
125,-64518.46814273157
126,-64513.62366296243
127,-64505.870582756885
128,-64510.912621733296
129,-64511.16631292798
130,-64509.61718511359
131,-64506.43502496267
132,-64502.34437173039
133,-64504.59929413629
134,-64503.66305725366
135,-64500.14771940434
136,-64500.17376355134
137,-64499.73411614607
138,-64501.44676558949
139,-64503.812430162856
140,-64503.27118443098
141,-64501.42490755423
142,-64499.55816949264
143,-64499.61920782549
144,-64501.74942653191
145,-64506.302202956824
146,-64505.62874528374
147,-64500.30025339029
148,-64504.60464084511
149,-64501.61492354311
150,-64501.754191989916
151,-64501.01052680303
152,-64505.02034632527
153,-64501.17242640599
154,-64498.78815213864
155,-64493.75462106798
156,-64489.441576849415
157,-64490.7060664842
158,-64489.81800031889
159,-64488.1824405195
160,-64485.84451574887
161,-64485.0224030367
162,-64484.93114137219
163,-64486.58401833425
164,-64489.54547957348
165,-64492.32855832498
166,-64493.15008560514
167,-64493.25128954796
168,-64499.81839582526
169,-64488.21022921124
170,-64480.63922899906
171,-64477.6485592718
172,-64477.77773019086
173,-64478.46532235724
174,-64479.1228989796
175,-64480.68523982326
176,-64481.97163128416
177,-64482.177388622564
178,-64480.462717398506
179,-64480.51447681727
180,-64482.74016570066
181,-64482.67228215323
182,-64483.12985682236
183,-64481.71649957023
184,-64483.66349140469
185,-64485.31015170323
186,-64482.45271721584
187,-64483.25307760661
188,-64485.32404436226
189,-64481.157649368746
190,-64478.33505504749
191,-64475.94696952613
192,-64475.836416072954
193,-64474.68334391417
194,-64474.80417012019
195,-64475.40484017956
196,-64481.357779599675
197,-64481.84553251462
198,-64481.17755406637
199,-64480.847327203126
200,-64480.468925144676
201,-64481.950086604294
202,-64478.41724666719
203,-64478.797581039944
204,-64478.995842994074
205,-64480.489808020844
206,-64482.434659434366
207,-64482.96316547689
208,-64481.44867086522
209,-64478.506451871355
210,-64479.74954052543
211,-64478.829376359274
212,-64477.340353379084
213,-64476.706298465804
214,-64477.07259101928
215,-64477.01188972897
216,-64476.562430034755
217,-64473.85133300031
218,-64475.51189596587
219,-64474.04285563465
220,-64477.132247180976
221,-64477.92380276741
222,-64477.78445904486
223,-64478.49486126055
224,-64481.16071973228
225,-64481.57769440871
226,-64482.344863012295
227,-64483.97787484531
228,-64483.15025475026
229,-64482.19332982521
230,-64482.48699776885
231,-64482.422465557276
232,-64481.26423846762
233,-64481.33084230836
234,-64481.1438970917
235,-64481.91179328933
236,-64481.3293251369
237,-64481.77421521143
238,-64480.68812497173
239,-64480.89218908411
240,-64481.6506032435
241,-64480.716221278904
242,-64481.47820532908
243,-64480.6162444173
244,-64481.44201684057
245,-64481.292011315774
246,-64481.891465752924
247,-64482.62049486736
248,-64482.18215987792
249,-64482.79613647844
250,-64482.14300597187
251,-64480.10542458788
252,-64480.61414444015
253,-64481.5982870799
254,-64480.976028976795
255,-64481.1323521853
256,-64482.436686170986
257,-64485.0661823297
258,-64484.201075918616
259,-64483.68380639417
260,-64482.3084750803
261,-64483.605235944095
262,-64483.06758937795
263,-64483.69756455063
264,-64483.84816039101
265,-64483.240128890924
266,-64484.61278880837
267,-64486.54176275987
268,-64486.92907707167
269,-64487.13178542756
270,-64488.05915153182
271,-64488.03865639666
272,-64488.11932950596
273,-64489.32903013793
274,-64488.92703467906
275,-64489.41674509403
276,-64487.94400841104
277,-64489.73060218547
278,-64491.25746756103
279,-64489.97818655453
280,-64488.473486789364
281,-64489.45064890108
282,-64488.66381790302
283,-64489.21560699106
284,-64490.605101853456
285,-64488.999621332514
286,-64487.51425639308
287,-64488.06515331544
288,-64487.418013932984
289,-64487.3465681186
290,-64488.964218508445
291,-64487.86090048848
292,-64486.28797251331
293,-64487.03397581281
294,-64486.23835088146
295,-64485.58980934053
296,-64485.32738390295
297,-64485.46069448304
298,-64486.538225431264
299,-64486.637623210016
300,-64484.67319679251
301,-64485.64539837064
302,-64486.12261561009
303,-64487.00587796749
304,-64486.31434116698
305,-64486.605451010524
306,-64487.08604663002
307,-64487.36459939591
308,-64485.34753459312
309,-64484.96390661072
310,-64484.866203641766
311,-64486.20226205247
312,-64486.01112777261
313,-64486.12899954516
314,-64486.607547678104
315,-64487.146440162076
316,-64485.59004845082
317,-64485.13720347061
318,-64486.06184074462
319,-64486.47405878853
320,-64484.66490533597
321,-64482.39350636437
322,-64484.47763983249
323,-64486.317719374674
324,-64487.014199438214
325,-64484.790868892895
326,-64485.69783932527
327,-64484.94961622977
328,-64485.74341838311
329,-64486.544507485916
330,-64486.38821829965
331,-64487.32496638329
332,-64485.890961825295
333,-64486.940581765186
334,-64486.740640107695
335,-64487.53350123991
336,-64487.13728433424
337,-64486.82838690434
338,-64486.004103292194
339,-64485.39776934463
340,-64484.11096509934
341,-64486.1299424013
342,-64485.139117153
343,-64485.970360014864
344,-64485.22721228869
345,-64485.561402045736
346,-64484.2002093907
347,-64481.713688254225
348,-64483.50430724223
349,-64485.1963143194
350,-64485.892371195456
351,-64485.07325593781
352,-64482.71526784439
353,-64483.64251867367
354,-64485.03903028012
355,-64483.35444070142
356,-64483.44876172892
357,-64483.70193486358
358,-64482.75744903369
359,-64482.981162235505
360,-64484.03492575069
361,-64484.33889707137
362,-64484.10172131743
363,-64484.462673586546
364,-64482.29358785114
365,-64482.89160768244
366,-64483.55072762216
367,-64484.42195388332
368,-64484.45289779598
369,-64483.654625041505
370,-64483.84188452825
371,-64484.49877398269
372,-64486.052344226024
373,-64485.13257661517
374,-64485.70964621793
375,-64484.86224542025
376,-64484.89475453573
377,-64484.99885868003
378,-64484.74833283027
379,-64484.43569939529
380,-64483.444216372605
381,-64483.88911058176
382,-64486.65689772547
383,-64485.307204722645
384,-64487.166327038714
385,-64486.5365757324
386,-64485.47548354091
387,-64485.83754878687
388,-64484.40360643531
389,-64483.13389574733
390,-64483.164447019786
391,-64483.828717573466
392,-64483.44530563938
393,-64485.238165247094
394,-64488.393632435604
395,-64486.44518584035
396,-64484.04767252695
397,-64484.11203065289
398,-64483.35283105395
399,-64482.86559084612
400,-64484.72170028408
401,-64488.13238335867
402,-64487.55924130757
403,-64483.978351181075
404,-64484.02092856691
405,-64482.85087359447
406,-64482.838433047335
407,-64485.76493478484
408,-64485.6191023971
409,-64484.760309659054
410,-64483.606878615734
411,-64483.698233781775
412,-64483.27937372183
413,-64486.214383285915
414,-64484.86948781067
415,-64481.176157292495
416,-64481.59555937576
417,-64483.680222566945
418,-64482.81861567174
419,-64482.98090871479
420,-64483.22217113399
421,-64482.779067317046
422,-64481.68750793751
423,-64482.255975119435
424,-64483.59785161161
425,-64484.52468785353
426,-64485.05982605197
427,-64484.20693620597
428,-64484.75261589319
429,-64483.812726811324
430,-64482.83660454609
431,-64484.24511882961
432,-64483.80216682824
433,-64483.94551004617
434,-64483.530074744405
435,-64484.96576225516
436,-64484.56157495773
437,-64483.54248452622
438,-64483.692111804485
439,-64483.539012620684
440,-64482.8553179498
441,-64483.12697221987
442,-64483.006045810354
443,-64484.224560307994
444,-64485.52375297488
445,-64486.25508821267
446,-64486.78497180322
447,-64487.63235563132
448,-64486.81159289933
449,-64486.522535142685
450,-64485.664560916855
451,-64486.64367317293
452,-64485.63314077801
453,-64487.23315416868
454,-64486.57941836746
455,-64485.64065296695
456,-64484.61957446207
457,-64483.44911891841
458,-64483.69482200851
459,-64483.33951103635
460,-64486.10038019542
461,-64484.7089862304
462,-64484.174846402595
463,-64484.93444017291
464,-64485.037188053946
465,-64486.348762726484
466,-64488.4234705589
467,-64487.09384443598
468,-64484.743538800176
469,-64483.4474171988
470,-64484.93311730288
471,-64485.20544263653
472,-64484.272701362024
473,-64485.13034430991
474,-64484.19808891023
475,-64485.04309979518
476,-64485.207364821465
477,-64486.50907874577
478,-64485.73651752916
479,-64485.00131287706
480,-64486.50657283648
481,-64485.61614704885
482,-64483.68527233126
483,-64484.9060502927
484,-64483.264733855336
485,-64483.96299428814
486,-64485.34691657225
487,-64486.19980327759
488,-64484.51815723712
489,-64485.20938499977
490,-64484.782828923555
491,-64483.89740738984
492,-64484.54096949564
493,-64486.703824478915
494,-64484.833091944754
495,-64483.9657571179
496,-64484.25804956844
497,-64483.05335994206
498,-64483.0303954761
499,-64484.75561307405
500,-64484.47287305974
501,-64483.527402246924
502,-64484.15776502839
503,-64484.8557809623
504,-64484.6560747857
505,-64485.050084697556
506,-64484.6759715362
507,-64483.41417303506
508,-64484.14114192143
509,-64483.370605173266
510,-64481.924770497026
511,-64483.10640329673
512,-64486.811768988555
513,-64485.235382215586
514,-64484.98203327
515,-64485.753411889105
516,-64484.961138613355
517,-64485.04962123939
518,-64485.61326328579
519,-64484.6176010937
520,-64483.325722745736
521,-64485.31875932042
522,-64485.59842491319
523,-64485.768642579715
524,-64486.625529074554
525,-64484.53077153278
526,-64485.2092652999
527,-64485.34948718785
528,-64484.89930483198
529,-64485.2218806636
530,-64484.90677358743
531,-64484.35141749107
532,-64482.3937961026
533,-64482.59588837156
534,-64483.59446887242
535,-64485.3656288008
536,-64483.91176396267
537,-64483.57307629411
538,-64482.575417417684
539,-64483.916407441706
540,-64483.50565416455
541,-64483.72904070453
542,-64484.33919326391
543,-64484.908895913235
544,-64484.350947277184
545,-64482.98846401675
546,-64483.10383318641
547,-64485.54109144368
548,-64487.597802054726
549,-64485.202602384205
550,-64484.75031656975
551,-64486.0747016689
552,-64486.10707567826
553,-64484.38631603183
554,-64483.99698790103
555,-64483.865769108445
556,-64484.08115676686
557,-64485.0889264702
558,-64485.10211347201
559,-64485.29409830659
560,-64485.69155077856
561,-64487.28661804995
562,-64484.871455318666
563,-64484.33682921699
564,-64484.189859596474
565,-64484.99835074346
566,-64485.332341126494
567,-64487.53525504244
568,-64487.44438291786
569,-64485.91274971658
570,-64485.63705751816
571,-64485.546753502465
572,-64486.80449634569
573,-64486.71570186737
574,-64486.396166599916
575,-64487.008177364594
576,-64486.177113499456
577,-64486.08005424555
578,-64487.73655734494
579,-64487.04399303175
580,-64487.177542595586
581,-64486.510301860595
582,-64486.62761037588
583,-64485.92188029399
584,-64487.660597299364
585,-64487.70300638892
586,-64487.65564259434
587,-64487.2533572834
588,-64487.96808167681
589,-64487.18079286706
590,-64486.01020447832
591,-64486.61814643656
592,-64487.31002779194
593,-64487.80959281475
594,-64485.263377082505
595,-64485.486283967075
596,-64487.30176840342
597,-64487.780034207775
598,-64488.01057854363
599,-64487.81497025822
600,-64487.19395992801
601,-64487.57093075704
602,-64486.54254452056
603,-64486.283795183524
604,-64487.658452777265
605,-64487.545269883536
606,-64487.69194346927
607,-64487.02670741837
608,-64486.725054991904
609,-64487.69173636939
610,-64488.08207829149
611,-64486.663432866764
612,-64486.85758023923
613,-64485.52113766716
614,-64486.62197822271
615,-64486.04147174407
616,-64487.00445344487
617,-64488.00702837888
618,-64487.82348559904
619,-64485.59587501444
620,-64484.120783840415
621,-64482.77349261509
622,-64484.34859941047
623,-64484.85872669511
624,-64484.45433795742
625,-64485.17772410978
626,-64483.364992151684
627,-64482.59071588541
628,-64483.06377741252
629,-64483.19238323146
630,-64483.18136192612
631,-64483.53426313611
632,-64485.59689335883
633,-64484.553128366904
634,-64484.17439535421
635,-64483.90086086048
636,-64485.26901799323
637,-64484.16278484528
638,-64484.368568605976
639,-64485.10704734955
640,-64484.28763620186
641,-64483.07453326501
642,-64485.12743249252
643,-64485.09538592776
644,-64484.63209832506
645,-64483.59760638956
646,-64481.91122574293
647,-64482.93837953479
648,-64483.605868768784
649,-64482.51255808604
650,-64483.9872803689
651,-64486.73863781538
652,-64484.974682322754
653,-64485.723951117936
654,-64485.109811406415
655,-64484.273367956666
656,-64484.807429384804
657,-64485.05395848194
658,-64486.2614002173
659,-64486.61966415244
660,-64486.15147202779
661,-64485.88331902834
662,-64485.9063959301
663,-64484.91158314211
664,-64484.368912818216
665,-64484.945812295955
666,-64484.54863922091
667,-64485.46553710693
668,-64484.297902211714
669,-64484.70898068339
670,-64485.2509205721
671,-64483.710390461085
672,-64483.909599571474
673,-64484.93449166634
674,-64486.322984473605
675,-64483.53261036953
676,-64482.52630008002
677,-64483.65435437588
678,-64484.193799077795
679,-64483.49522858119
680,-64483.34270577701
681,-64483.54560019154
682,-64483.723866658525
683,-64482.55429141784
684,-64482.42942417545
685,-64485.02819989517
686,-64484.542115676726
687,-64485.87749271711
688,-64484.436777807794
689,-64482.41934573122
690,-64482.35899241706
691,-64482.79606538628
692,-64486.121764837306
693,-64485.01035410437
694,-64483.31236890459
695,-64484.482375599284
696,-64485.33599990797
697,-64484.62436700884
698,-64483.10065192095
699,-64484.1290298254
700,-64484.978650901074
701,-64485.300200923426
702,-64486.24087907271
703,-64485.005180788816
704,-64486.28482172354
705,-64486.137914469124
706,-64486.722155933894
707,-64485.90540376032
708,-64485.79246800165
709,-64482.89095382663
710,-64482.85621340654
711,-64483.61850414092
712,-64484.08124896688
713,-64483.80302944665
714,-64482.797062567464
715,-64482.737022170906
716,-64483.72967466121
717,-64482.595519260816
718,-64483.40117094137
719,-64484.69238605472
720,-64484.124289154766
721,-64482.84010984553
722,-64483.78102225017
723,-64485.28795320254
724,-64484.20926953671
725,-64482.65429815252
726,-64483.75828719117
727,-64484.25058361449
728,-64483.86008033994
729,-64484.52748030366
730,-64484.701911027936
731,-64485.76702770052
732,-64486.38041812725
733,-64485.55708920797
734,-64485.82813115488
735,-64484.82126637452
736,-64484.69374271231
737,-64485.316489343284
738,-64484.84893314636
739,-64486.70129197039
740,-64487.51920958515
741,-64486.9457261989
742,-64485.0075540255
743,-64486.132619343385
744,-64484.85384354848
745,-64483.64985201095
746,-64483.503844503946
747,-64483.218797973146
748,-64484.79294551925
749,-64485.36064926849
750,-64486.974276745
751,-64487.31752732849
752,-64487.22037547247
753,-64484.75918320278
754,-64485.05559321959
755,-64487.38949662348
756,-64485.20058120269
757,-64489.15524484605
758,-64488.2583862871
759,-64489.00395970066
760,-64488.21526117268
761,-64487.12516806763
762,-64488.51108194626
763,-64489.26911799367
764,-64486.503254992764
765,-64485.894778890055
766,-64487.284311427065
767,-64486.22444484232
768,-64486.80676116734
769,-64487.24190745981
770,-64487.18959431749
771,-64485.842009452885
772,-64484.92083105849
773,-64486.73478321773
774,-64486.44290900338
775,-64485.52185959506
776,-64484.16198176616
777,-64485.004791729276
778,-64486.32343422023
779,-64485.92843038585
780,-64486.30370444351
781,-64488.18238986274
782,-64487.54908534768
783,-64489.01964981148
784,-64488.96986438888
785,-64489.214959018675
786,-64488.786956605814
787,-64487.88527754915
788,-64487.48797797468
789,-64486.7006183667
790,-64487.76261161224
791,-64488.88575039038
792,-64487.99158804452
793,-64486.410950263074
794,-64486.12562304047
795,-64487.186769845524
796,-64486.224081402164
797,-64486.2218044255
798,-64486.87723311942
799,-64485.330820056486
800,-64485.05600330068
801,-64485.25124022254
802,-64485.61681979094
803,-64484.80073651506
804,-64482.03662476597
805,-64483.49937384393
806,-64484.12028036584
807,-64484.08674139222
808,-64481.801488607955
809,-64485.60698079342
810,-64486.58041336321
811,-64486.002679391386
812,-64487.23128979559
813,-64485.66190098708
814,-64485.64521405791
815,-64485.9649403871
816,-64484.923683665846
817,-64483.94315614017
818,-64486.294205289225
819,-64487.01764441242
820,-64485.81378593395
821,-64486.30065028913
822,-64486.37208127795
823,-64486.3402903956
824,-64486.77370206348
825,-64485.82966342425
826,-64485.45958179197
827,-64484.939452693616
828,-64484.56105242478
829,-64485.0778265953
830,-64487.11017498491
831,-64485.264191712326
832,-64485.57740681344
833,-64485.78781451285
834,-64486.0009722991
835,-64486.45511986187
836,-64487.41282906152
837,-64488.032748990285
838,-64488.46679536814
839,-64486.82457516581
840,-64485.37118466963
841,-64483.48369323327
842,-64482.74160394952
843,-64481.78643426748
844,-64483.22352786546
845,-64483.65729400711
846,-64484.474953090896
847,-64484.815022383475
848,-64485.23116366397
849,-64484.38508015582
850,-64483.52835561272
851,-64484.918294856754
852,-64484.7112431926
853,-64484.124275804286
854,-64484.4333502093
855,-64484.65267313858
856,-64484.46171504477
857,-64484.10900243019
858,-64483.1978948612
859,-64483.613128204444
860,-64483.925990508076
861,-64484.06287389079
862,-64482.89575684923
863,-64482.34392189348
864,-64483.49194083364
865,-64485.10203143536
866,-64486.807395862365
867,-64486.449403884384
868,-64485.46958874826
869,-64485.4923369939
870,-64486.35437278107
871,-64485.7544742879
872,-64483.98121965217
873,-64486.29605435073
874,-64486.17960394958
875,-64485.49064660662
876,-64486.036721177305
877,-64487.11590415196
878,-64489.23032669538
879,-64487.35259033295
880,-64486.26141394247
881,-64485.754204825025
882,-64487.300195099655
883,-64487.07100845911
884,-64487.31658413635
885,-64485.93221508044
886,-64486.339740750554
887,-64487.157880028346
888,-64488.2178813631
889,-64488.354004273206
890,-64488.10430835182
891,-64486.08421166764
892,-64486.58067601802
893,-64485.98016483906
894,-64483.65586408639
895,-64483.79822709383
896,-64486.05022801438
897,-64485.83696582616
898,-64484.06233728447
899,-64486.071822683014
900,-64487.2252440282
901,-64488.956607950124
902,-64486.719341223004
903,-64487.11873242557
904,-64487.518737935454
905,-64487.461298748
906,-64487.58501976305
907,-64486.140533640275
908,-64485.686290907426
909,-64486.79745927436
910,-64485.623051182774
911,-64484.59991915106
912,-64485.04840175974
913,-64488.470683778665
914,-64489.221739953005
915,-64487.033596018955
916,-64486.49206937518
917,-64487.4843751816
918,-64487.694787263885
919,-64488.053734275534
920,-64485.7531525869
921,-64485.12528153632
922,-64485.629670425966
923,-64485.611772634205
924,-64485.346070046486
925,-64485.229977590665
926,-64485.346584862615
927,-64485.63265120261
928,-64485.55314177725
929,-64485.812802024644
930,-64485.94976668608
931,-64484.11164781205
932,-64483.805760100324
933,-64483.88697106502
934,-64486.02383813801
935,-64484.628397417546
936,-64486.22405614694
937,-64487.05478577652
938,-64488.7670762585
939,-64488.742713673324
940,-64486.861974690226
941,-64486.48769927377
942,-64488.06288879272
943,-64487.70940526704
944,-64487.73612114305
945,-64487.083201936985
946,-64486.246916635944
947,-64487.066807849915
948,-64486.45844059767
949,-64484.54239660256
950,-64485.312101740885
951,-64485.55147763539
952,-64484.50022501991
953,-64482.724736460106
954,-64483.975580171464
955,-64485.14487655372
956,-64484.42465726084
957,-64484.81648302085
958,-64485.39330533515
959,-64486.22734816569
960,-64485.5166442478
961,-64484.33967515708
962,-64484.19834744684
963,-64484.02998952607
964,-64483.33402109358
965,-64484.184415476506
966,-64484.69677307613
967,-64484.017650088754
968,-64486.29146623373
969,-64487.25882743834
970,-64485.74252812163
971,-64485.58785075531
972,-64484.5789375609
973,-64482.86284222238
974,-64483.339596039485
975,-64484.07374707827
976,-64486.03348042451
977,-64484.98136585007
978,-64485.15333452874
979,-64485.61388609361
980,-64487.80578359735
981,-64487.87638047104
982,-64489.01819981142
983,-64490.16704422645
984,-64490.39832632527
985,-64490.89389377776
986,-64487.94390256621
987,-64487.4523999351
988,-64487.87546716338
989,-64487.412222069615
990,-64487.36222489959
991,-64486.50060446733
992,-64486.26239541804
993,-64485.603027160716
994,-64485.56821553342
995,-64486.94235888064
996,-64487.016585410485
997,-64487.15474868276
998,-64487.51593279556
999,-64486.483564808


==> figures/data-rec/sp_dist_delicious.csv <==
ind,dist
0.000000000000000000e+00,5.688077695914267373e+00
1.000000000000000000e+00,6.676490288010716867e+00
2.000000000000000000e+00,6.678767582049562890e+00
3.000000000000000000e+00,4.701004688546550625e+00
4.000000000000000000e+00,6.681781647689216896e+00
5.000000000000000000e+00,6.678499665103817762e+00
6.000000000000000000e+00,5.064434025452110077e+00
7.000000000000000000e+00,4.976088412592096333e+00
8.000000000000000000e+00,5.843134628265237218e+00
9.000000000000000000e+00,4.416008037508373008e+00
1.000000000000000000e+01,5.113194909578030689e+00
1.100000000000000000e+01,5.528533154722035547e+00
1.200000000000000000e+01,4.556865371734762249e+00
1.300000000000000000e+01,4.368385800401875407e+00
1.400000000000000000e+01,4.716008037508372830e+00
1.500000000000000000e+01,5.715874079035498490e+00
1.600000000000000000e+01,4.558673811118553409e+00
1.700000000000000000e+01,5.170328198258538954e+00
1.800000000000000000e+01,5.709979906229069258e+00
1.900000000000000000e+01,5.709711989283321465e+00
2.000000000000000000e+01,5.715807099799063096e+00
2.100000000000000000e+01,5.713127930341594940e+00
2.200000000000000000e+01,5.713931681178833877e+00
2.300000000000000000e+01,5.711386470194240061e+00
2.400000000000000000e+01,5.712793034159410865e+00
2.500000000000000000e+01,5.711319490957802891e+00
2.600000000000000000e+01,5.713328868050903786e+00
2.700000000000000000e+01,4.565438713998659637e+00
2.800000000000000000e+01,5.709176155391827656e+00
2.900000000000000000e+01,5.710917615539183423e+00
3.000000000000000000e+01,4.508908238446081462e+00
3.100000000000000000e+01,5.712726054922973695e+00
3.200000000000000000e+01,5.709912926992632087e+00
3.300000000000000000e+01,5.709176155391827656e+00
3.400000000000000000e+01,5.712525117213663073e+00
3.500000000000000000e+01,5.709845947756194917e+00
3.600000000000000000e+01,5.713462826523778126e+00
3.700000000000000000e+01,5.714869390488948042e+00
3.800000000000000000e+01,5.711051574012056875e+00
3.900000000000000000e+01,4.192230408573342615e+00
4.000000000000000000e+01,4.418620227729403993e+00
4.100000000000000000e+01,5.710046885465504651e+00
4.200000000000000000e+01,5.712592096450101131e+00
4.300000000000000000e+01,3.892029470864032170e+00
4.400000000000000000e+01,5.711386470194240061e+00
4.500000000000000000e+01,4.890622906898861366e+00
4.600000000000000000e+01,5.715204286671131229e+00
4.700000000000000000e+01,5.712391158740790509e+00
4.800000000000000000e+01,5.710247823174817050e+00
4.900000000000000000e+01,5.714869390488948042e+00
5.000000000000000000e+01,5.710917615539183423e+00
5.100000000000000000e+01,5.709109176155391374e+00
5.200000000000000000e+01,5.603281982585397891e+00
5.300000000000000000e+01,4.622505023442732508e+00
5.400000000000000000e+01,6.308774279973208721e+00
5.500000000000000000e+01,6.176423308774280585e+00
5.600000000000000000e+01,5.176356329537843415e+00
5.700000000000000000e+01,6.177026121902210676e+00
5.800000000000000000e+01,4.909645010046885361e+00
5.900000000000000000e+01,4.769256530475552758e+00
6.000000000000000000e+01,4.481714668452780437e+00
6.100000000000000000e+01,5.086202277294039398e+00
6.200000000000000000e+01,4.504487608841259316e+00
6.300000000000000000e+01,4.114735432016074945e+00
6.400000000000000000e+01,5.853717347622237277e+00
6.500000000000000000e+01,4.853449430676490373e+00
6.600000000000000000e+01,5.941728064300066947e+00
6.700000000000000000e+01,5.661085063630274306e+00
6.800000000000000000e+01,4.944742129939718289e+00
6.900000000000000000e+01,5.941929002009376681e+00
7.000000000000000000e+01,5.941728064300066947e+00
7.100000000000000000e+01,5.940254521098458973e+00
7.200000000000000000e+01,4.937910247823174892e+00
7.300000000000000000e+01,5.259075686537173944e+00
7.400000000000000000e+01,5.476557267247153860e+00
7.500000000000000000e+01,4.790488948425987381e+00
7.600000000000000000e+01,4.827595445411922981e+00
7.700000000000000000e+01,5.393770931011386160e+00
7.800000000000000000e+01,5.380107166778298478e+00
7.900000000000000000e+01,4.657401205626255702e+00
8.000000000000000000e+01,4.572538513060950827e+00
8.100000000000000000e+01,5.817950435365037087e+00
8.200000000000000000e+01,4.817280643000670715e+00
8.300000000000000000e+01,6.813462826523777771e+00
8.400000000000000000e+01,4.396182183523107412e+00
8.500000000000000000e+01,4.513596784996651401e+00
8.600000000000000000e+01,4.494842598794373423e+00
8.700000000000000000e+01,4.677628935030140767e+00
8.800000000000000000e+01,4.560817146684527756e+00
8.900000000000000000e+01,4.689082384460816932e+00
9.000000000000000000e+01,4.236503683858003910e+00
9.100000000000000000e+01,4.675686537173476154e+00
9.200000000000000000e+01,4.704420629604823212e+00
9.300000000000000000e+01,4.811319490957802536e+00
9.400000000000000000e+01,4.621165438713998874e+00
9.500000000000000000e+01,4.726188881446751644e+00
9.600000000000000000e+01,4.745813797722705729e+00
9.700000000000000000e+01,4.656798392498325612e+00
9.800000000000000000e+01,4.569792364367046389e+00
9.900000000000000000e+01,4.889149363697254280e+00
1.000000000000000000e+02,4.411855324849296878e+00
1.010000000000000000e+02,4.224916275954454292e+00
1.020000000000000000e+02,4.820629604822505243e+00
1.030000000000000000e+02,4.449899531145345755e+00
1.040000000000000000e+02,4.189417280643000119e+00
1.050000000000000000e+02,4.951908908238445761e+00
1.060000000000000000e+02,5.010716677829872623e+00
1.070000000000000000e+02,4.341259209645009776e+00
1.080000000000000000e+02,4.198995311453449730e+00
1.090000000000000000e+02,4.608439383791024468e+00
1.100000000000000000e+02,4.731279303415940163e+00
1.110000000000000000e+02,4.832150033489617691e+00
1.120000000000000000e+02,4.371399866041526749e+00
1.130000000000000000e+02,4.486269256530475147e+00
1.140000000000000000e+02,4.553918285331547189e+00
1.150000000000000000e+02,4.555860683188211802e+00
1.160000000000000000e+02,4.745746818486269447e+00
1.170000000000000000e+02,4.142330877427997216e+00
1.180000000000000000e+02,4.466510381781647610e+00
1.190000000000000000e+02,4.718285331547219741e+00
1.200000000000000000e+02,4.680040187541861130e+00
1.210000000000000000e+02,4.634963161419960009e+00
1.220000000000000000e+02,4.957066309444072338e+00
1.230000000000000000e+02,4.783054253181513005e+00
1.240000000000000000e+02,4.000736771600804431e+00
1.250000000000000000e+02,4.648359008707300788e+00
1.260000000000000000e+02,4.643603482920294567e+00
1.270000000000000000e+02,4.120897521768251970e+00
1.280000000000000000e+02,4.201473543201607264e+00
1.290000000000000000e+02,4.291292699263228094e+00
1.300000000000000000e+02,4.996784996651038036e+00
1.310000000000000000e+02,4.786738111185532496e+00
1.320000000000000000e+02,4.921500334896181883e+00
1.330000000000000000e+02,4.724179504353649861e+00
1.340000000000000000e+02,4.927729403884796078e+00
1.350000000000000000e+02,3.987675820495645951e+00
1.360000000000000000e+02,4.410247823174815451e+00
1.370000000000000000e+02,5.657669122572003495e+00
1.380000000000000000e+02,4.663094440723376088e+00
1.390000000000000000e+02,5.451774949765572309e+00
1.400000000000000000e+02,4.464567983924983885e+00
1.410000000000000000e+02,6.446617548559947508e+00
1.420000000000000000e+02,5.454387139986604183e+00
1.430000000000000000e+02,6.450837240455458144e+00
1.440000000000000000e+02,5.456932350971199774e+00
1.450000000000000000e+02,5.456262558606831625e+00
1.460000000000000000e+02,5.453382451440053735e+00
1.470000000000000000e+02,6.446952444742129806e+00
1.480000000000000000e+02,5.456999330207636056e+00
1.490000000000000000e+02,5.451841929002009479e+00
1.500000000000000000e+02,5.455391828533154630e+00
1.510000000000000000e+02,6.085331547220362403e+00
1.520000000000000000e+02,6.226121902210315362e+00
1.530000000000000000e+02,6.082183523107836720e+00
1.540000000000000000e+02,6.085331547220362403e+00
1.550000000000000000e+02,6.077963831212324308e+00
1.560000000000000000e+02,5.251306095110515493e+00
1.570000000000000000e+02,5.600870730073675752e+00
1.580000000000000000e+02,5.342598794373744298e+00
1.590000000000000000e+02,4.343335565974547841e+00
1.600000000000000000e+02,4.954387139986604183e+00
1.610000000000000000e+02,5.953985264567983826e+00
1.620000000000000000e+02,3.956396517079705077e+00
1.630000000000000000e+02,4.717615539182853368e+00
1.640000000000000000e+02,4.601205626255860714e+00
1.650000000000000000e+02,4.330877427997321227e+00
1.660000000000000000e+02,4.228131279303416257e+00
1.670000000000000000e+02,4.179437374413931039e+00
1.680000000000000000e+02,5.086202277294039398e+00
1.690000000000000000e+02,4.087809778968519936e+00
1.700000000000000000e+02,6.082987273945078321e+00
1.710000000000000000e+02,6.081178834561286273e+00
1.720000000000000000e+02,6.031346282652378932e+00
1.730000000000000000e+02,5.104085733422638604e+00
1.740000000000000000e+02,5.853315472203616920e+00
1.750000000000000000e+02,4.499799062290689378e+00
1.760000000000000000e+02,4.848894842598793886e+00
1.770000000000000000e+02,5.026188881446751466e+00
1.780000000000000000e+02,4.037977227059611707e+00
1.790000000000000000e+02,4.550569323509711772e+00
1.800000000000000000e+02,4.911118553248493335e+00
1.810000000000000000e+02,4.867916945746818769e+00
1.820000000000000000e+02,4.664902880107167249e+00
1.830000000000000000e+02,4.645478901540522898e+00
1.840000000000000000e+02,4.658204956463496416e+00
1.850000000000000000e+02,4.849765572672471770e+00
1.860000000000000000e+02,4.366778298727394869e+00
1.870000000000000000e+02,4.837910247823175247e+00
1.880000000000000000e+02,4.770194239785666035e+00
1.890000000000000000e+02,4.380107166778298478e+00
1.900000000000000000e+02,4.964902880107167071e+00
1.910000000000000000e+02,4.063429336905558742e+00
1.920000000000000000e+02,4.596651038178164228e+00
1.930000000000000000e+02,4.902813127930341075e+00
1.940000000000000000e+02,5.182049564634962913e+00
1.950000000000000000e+02,4.682518419290020439e+00
1.960000000000000000e+02,4.812659075686537058e+00
1.970000000000000000e+02,5.825050234427327389e+00
1.980000000000000000e+02,4.934025452109845666e+00
1.990000000000000000e+02,5.673878097789684105e+00
2.000000000000000000e+02,5.388680509042196753e+00
2.010000000000000000e+02,5.153851306095111440e+00
2.020000000000000000e+02,4.429671801741459802e+00
2.030000000000000000e+02,4.952444742129939570e+00
2.040000000000000000e+02,5.284996651038178506e+00
2.050000000000000000e+02,4.285666443402544878e+00
2.060000000000000000e+02,4.605425318151373126e+00
2.070000000000000000e+02,4.123911587407903312e+00
2.080000000000000000e+02,4.332752846617547782e+00
2.090000000000000000e+02,4.717749497655726820e+00
2.100000000000000000e+02,4.632283991962491854e+00
2.110000000000000000e+02,4.710582719356999348e+00
2.120000000000000000e+02,4.519892833221701878e+00
2.130000000000000000e+02,4.997253851306094674e+00
2.140000000000000000e+02,4.871801741460147994e+00
2.150000000000000000e+02,4.442129939718686416e+00
2.160000000000000000e+02,4.864032150033489543e+00
2.170000000000000000e+02,4.426925653047555365e+00
2.180000000000000000e+02,5.335699933020763730e+00
2.190000000000000000e+02,4.766979236436704959e+00
2.200000000000000000e+02,5.760616208975216423e+00
2.210000000000000000e+02,4.560214333556596777e+00
2.220000000000000000e+02,5.874480910917616150e+00
2.230000000000000000e+02,4.874815807099799336e+00
2.240000000000000000e+02,5.159008707300736241e+00
2.250000000000000000e+02,3.791627595445411725e+00
2.260000000000000000e+02,4.468385800401875052e+00
2.270000000000000000e+02,4.180174146014735470e+00
2.280000000000000000e+02,4.004956463496315955e+00
2.290000000000000000e+02,4.343670462156731027e+00
2.300000000000000000e+02,3.894842598794373778e+00
2.310000000000000000e+02,4.387073007367716215e+00
2.320000000000000000e+02,4.307970529135967119e+00
2.330000000000000000e+02,3.944005358338914746e+00
2.340000000000000000e+02,4.302009377093100717e+00
2.350000000000000000e+02,3.676222371064969963e+00
2.360000000000000000e+02,3.975552578700602968e+00
2.370000000000000000e+02,4.115606162089752829e+00
2.380000000000000000e+02,4.402746148693904793e+00
2.390000000000000000e+02,3.763563295378432816e+00
2.400000000000000000e+02,4.676356329537843415e+00
2.410000000000000000e+02,4.485800401875418508e+00
2.420000000000000000e+02,4.514601473543201848e+00
2.430000000000000000e+02,4.585800401875419041e+00
2.440000000000000000e+02,4.396718017414601221e+00
2.450000000000000000e+02,4.330676490288010605e+00
2.460000000000000000e+02,5.126322839919624563e+00
2.470000000000000000e+02,4.409711989283321643e+00
2.480000000000000000e+02,4.375351640991292257e+00
2.490000000000000000e+02,4.318687206965840630e+00
2.500000000000000000e+02,4.563898191560616269e+00
2.510000000000000000e+02,4.010314802411252266e+00
2.520000000000000000e+02,4.836704621567314177e+00
2.530000000000000000e+02,4.857401205626255880e+00
2.540000000000000000e+02,5.139718687206966230e+00
2.550000000000000000e+02,4.142263898191560045e+00
2.560000000000000000e+02,6.405425318151372949e+00
2.570000000000000000e+02,5.409645010046885361e+00
2.580000000000000000e+02,6.460147354320160851e+00
2.590000000000000000e+02,7.459410582719356420e+00
2.600000000000000000e+02,5.467314132618887434e+00
2.610000000000000000e+02,4.141326188881446768e+00
2.620000000000000000e+02,5.139316811788345873e+00
2.630000000000000000e+02,4.703683858004018781e+00
2.640000000000000000e+02,4.421500334896181883e+00
2.650000000000000000e+02,4.422973878097789857e+00
2.660000000000000000e+02,4.559209645010047218e+00
2.670000000000000000e+02,4.108841259209644825e+00
2.680000000000000000e+02,4.734628265237776468e+00
2.690000000000000000e+02,4.159410582719356597e+00
2.700000000000000000e+02,4.183456128600133717e+00
2.710000000000000000e+02,4.735632953784326027e+00
2.720000000000000000e+02,4.332016075016745127e+00
2.730000000000000000e+02,4.598794373744139463e+00
2.740000000000000000e+02,4.695847287340924048e+00
2.750000000000000000e+02,4.841862022772939866e+00
2.760000000000000000e+02,4.932551908908237692e+00
2.770000000000000000e+02,4.497186872069659280e+00
2.780000000000000000e+02,4.624849296718017477e+00
2.790000000000000000e+02,4.871064969859343563e+00
2.800000000000000000e+02,4.287541862022773209e+00
2.810000000000000000e+02,4.795914266577360863e+00
2.820000000000000000e+02,4.517548559946416908e+00
2.830000000000000000e+02,4.515338245144005391e+00
2.840000000000000000e+02,5.794239785666443154e+00
2.850000000000000000e+02,6.028131279303416079e+00
2.860000000000000000e+02,5.796517079705291842e+00
2.870000000000000000e+02,6.447890154052243972e+00
2.880000000000000000e+02,5.801875418620228153e+00
2.890000000000000000e+02,5.035766912257200190e+00
2.900000000000000000e+02,6.022371064969859411e+00
2.910000000000000000e+02,5.090087073007367735e+00
2.920000000000000000e+02,4.983054253181513182e+00
2.930000000000000000e+02,4.077361018084394217e+00
2.940000000000000000e+02,4.681848626925653178e+00
2.950000000000000000e+02,5.511989283322170863e+00
2.960000000000000000e+02,4.515338245144005391e+00
2.970000000000000000e+02,6.973945077026121986e+00
2.980000000000000000e+02,5.972069658405893655e+00
2.990000000000000000e+02,4.514534494306764678e+00
3.000000000000000000e+02,4.540254521098459506e+00
3.010000000000000000e+02,4.426523777628934120e+00
3.020000000000000000e+02,4.164166108506362818e+00
3.030000000000000000e+02,4.238446081714668523e+00
3.040000000000000000e+02,5.551975887474883464e+00
3.050000000000000000e+02,6.546751507032819717e+00
3.060000000000000000e+02,5.554387139986604716e+00
3.070000000000000000e+02,5.552444742129939215e+00
3.080000000000000000e+02,6.550234427327528586e+00
3.090000000000000000e+02,6.548760884125920612e+00
3.100000000000000000e+02,6.546148693904889626e+00
3.110000000000000000e+02,5.458137977227059956e+00
3.120000000000000000e+02,5.454922973878097103e+00
3.130000000000000000e+02,5.451908908238445761e+00
3.140000000000000000e+02,5.458137977227059956e+00
3.150000000000000000e+02,5.460415271265907755e+00
3.160000000000000000e+02,5.461620897521767937e+00
3.170000000000000000e+02,4.672136637642331003e+00
3.180000000000000000e+02,5.454922973878097991e+00
3.190000000000000000e+02,5.456329537843267907e+00
3.200000000000000000e+02,5.462022772940388293e+00
3.210000000000000000e+02,4.631681178834560875e+00
3.220000000000000000e+02,4.166510381781647787e+00
3.230000000000000000e+02,4.663898191560615913e+00
3.240000000000000000e+02,5.454253181513730731e+00
3.250000000000000000e+02,5.457468184862692695e+00
3.260000000000000000e+02,5.711989283322170152e+00
3.270000000000000000e+02,6.271868720696583743e+00
3.280000000000000000e+02,4.719089082384461342e+00
3.290000000000000000e+02,5.694574681848626696e+00
3.300000000000000000e+02,5.826054922973877837e+00
3.310000000000000000e+02,4.906965840589417205e+00
3.320000000000000000e+02,5.254052243804420819e+00
3.330000000000000000e+02,4.805894172806429943e+00
3.340000000000000000e+02,4.137173476222371526e+00
3.350000000000000000e+02,4.763228399196249185e+00
3.360000000000000000e+02,6.355056932350970023e+00
3.370000000000000000e+02,5.364567983924984240e+00
3.380000000000000000e+02,5.363831212324179809e+00
3.390000000000000000e+02,5.364634963161419634e+00
3.400000000000000000e+02,5.362558606831882457e+00
3.410000000000000000e+02,5.364969859343602820e+00
3.420000000000000000e+02,5.365103817816477161e+00
3.430000000000000000e+02,5.368988613529805498e+00
3.440000000000000000e+02,5.361888814467515196e+00
3.450000000000000000e+02,5.364501004688547070e+00
3.460000000000000000e+02,5.369859343603483381e+00
3.470000000000000000e+02,5.006965840589416850e+00
3.480000000000000000e+02,5.547153382451440962e+00
3.490000000000000000e+02,5.360147354320160318e+00
3.500000000000000000e+02,5.224179504353649861e+00
3.510000000000000000e+02,4.617481580709979383e+00
3.520000000000000000e+02,5.605961152042866935e+00
3.530000000000000000e+02,4.310113864701942354e+00
3.540000000000000000e+02,5.836101808439384087e+00
3.550000000000000000e+02,5.553985264567984359e+00
3.560000000000000000e+02,6.143402545210983945e+00
3.570000000000000000e+02,5.948359008707300610e+00
3.580000000000000000e+02,4.595512391158741217e+00
3.590000000000000000e+02,5.337776289350301795e+00
3.600000000000000000e+02,5.176423308774279697e+00
3.610000000000000000e+02,5.331748158070998223e+00
3.620000000000000000e+02,6.196115204286670952e+00
3.630000000000000000e+02,8.543000669792364832e+00
3.640000000000000000e+02,7.544072337575352449e+00
3.650000000000000000e+02,5.441661085063629777e+00
3.660000000000000000e+02,4.586001339584728775e+00
3.670000000000000000e+02,4.774346952444742165e+00
3.680000000000000000e+02,4.689685197588747023e+00
3.690000000000000000e+02,4.552042866711319746e+00
3.700000000000000000e+02,6.165706630944407962e+00
3.710000000000000000e+02,5.170997990622906215e+00
3.720000000000000000e+02,5.554922973878097636e+00
3.730000000000000000e+02,5.063831212324179987e+00
3.740000000000000000e+02,5.708640321500334736e+00
3.750000000000000000e+02,5.151172136637642396e+00
3.760000000000000000e+02,4.149430676490288405e+00
3.770000000000000000e+02,4.397186872069658747e+00
3.780000000000000000e+02,4.467314132618888323e+00
3.790000000000000000e+02,4.991225720026791102e+00
3.800000000000000000e+02,4.569859343603482671e+00
3.810000000000000000e+02,5.382853315472203803e+00
3.820000000000000000e+02,5.298660415271265300e+00
3.830000000000000000e+02,3.819022103148024261e+00
3.840000000000000000e+02,3.690823844608171811e+00
3.850000000000000000e+02,4.585264567983924344e+00
3.860000000000000000e+02,3.951707970529136471e+00
3.870000000000000000e+02,4.550502344273274602e+00
3.880000000000000000e+02,4.720361687876757806e+00
3.890000000000000000e+02,5.285264567983924522e+00
3.900000000000000000e+02,4.524648359008707210e+00
3.910000000000000000e+02,4.818352310783657444e+00
3.920000000000000000e+02,6.547086403215002903e+00
3.930000000000000000e+02,7.544742129939719710e+00
3.940000000000000000e+02,4.437240455458807631e+00
3.950000000000000000e+02,4.931614199598124415e+00
3.960000000000000000e+02,3.960482250502344481e+00
3.970000000000000000e+02,5.416543871399865928e+00
3.980000000000000000e+02,4.060415271265907400e+00
3.990000000000000000e+02,7.104889484259878429e+00
4.000000000000000000e+02,6.105559276624246579e+00
4.010000000000000000e+02,5.661486939048894662e+00
4.020000000000000000e+02,4.663362357669122993e+00
4.030000000000000000e+02,5.641995981245814029e+00
4.040000000000000000e+02,4.641594105827193673e+00
4.050000000000000000e+02,5.794038847957133420e+00
4.060000000000000000e+02,4.791091761553918360e+00
4.070000000000000000e+02,7.179504353650368209e+00
4.080000000000000000e+02,6.180643000669791221e+00
4.090000000000000000e+02,5.513328868050905385e+00
4.100000000000000000e+02,4.571064969859343741e+00
4.110000000000000000e+02,5.252779638312122579e+00
4.120000000000000000e+02,5.511319490957802714e+00
4.130000000000000000e+02,7.668117883456128325e+00
4.140000000000000000e+02,7.671801741460146928e+00
4.150000000000000000e+02,7.670797052913596481e+00
4.160000000000000000e+02,5.828600133958471652e+00
4.170000000000000000e+02,4.829403884795713253e+00
4.180000000000000000e+02,7.606095110515739499e+00
4.190000000000000000e+02,6.608171466845277564e+00
4.200000000000000000e+02,7.604554588077695243e+00
4.210000000000000000e+02,8.598727394507703181e+00
4.220000000000000000e+02,5.002813127930342496e+00
4.230000000000000000e+02,4.839986604152713312e+00
4.240000000000000000e+02,4.195981245813797500e+00
4.250000000000000000e+02,4.369323509711988685e+00
4.260000000000000000e+02,4.747488278633623437e+00
4.270000000000000000e+02,4.742598794373743765e+00
4.280000000000000000e+02,4.605827193569993483e+00
4.290000000000000000e+02,4.261821835231078381e+00
4.300000000000000000e+02,4.172136637642331003e+00
4.310000000000000000e+02,5.192900200937708988e+00
4.320000000000000000e+02,4.805358338914936134e+00
4.330000000000000000e+02,4.467314132618888323e+00
4.340000000000000000e+02,8.606229068988612951e+00
4.350000000000000000e+02,7.609979906229069613e+00
4.360000000000000000e+02,6.357133288680509864e+00
4.370000000000000000e+02,7.354588077695914272e+00
4.380000000000000000e+02,7.355123911587408081e+00
4.390000000000000000e+02,7.123375753516410391e+00
4.400000000000000000e+02,7.124246483590087387e+00
4.410000000000000000e+02,7.125318151373075004e+00
4.420000000000000000e+02,7.122973878097789147e+00
4.430000000000000000e+02,7.352176825184192133e+00
4.440000000000000000e+02,5.372940388479571894e+00
4.450000000000000000e+02,6.442397856664434208e+00
4.460000000000000000e+02,5.948359008707301498e+00
4.470000000000000000e+02,4.947622237106497067e+00
4.480000000000000000e+02,6.004487608841259316e+00
4.490000000000000000e+02,5.014266577361017774e+00
4.500000000000000000e+02,6.004353650368385864e+00
4.510000000000000000e+02,6.007099799062291190e+00
4.520000000000000000e+02,5.011118553248492979e+00
4.530000000000000000e+02,7.003750837240454885e+00
4.540000000000000000e+02,5.292431346282651994e+00
4.550000000000000000e+02,5.002076356329538065e+00
4.560000000000000000e+02,4.486001339584729131e+00
4.570000000000000000e+02,4.559946416610850761e+00
4.580000000000000000e+02,4.948292029470864328e+00
4.590000000000000000e+02,4.928667113194909355e+00
4.600000000000000000e+02,4.145344943067649446e+00
4.610000000000000000e+02,4.628399196249163516e+00
4.620000000000000000e+02,4.995311453449430950e+00
4.630000000000000000e+02,4.832350971198929201e+00
4.640000000000000000e+02,6.549832551908908229e+00
4.650000000000000000e+02,6.546282652377762190e+00
4.660000000000000000e+02,6.550301406563963980e+00
4.670000000000000000e+02,5.551908908238446294e+00
4.680000000000000000e+02,5.320562625586068961e+00
4.690000000000000000e+02,4.726925653047555187e+00
4.700000000000000000e+02,5.689015405224380650e+00
4.710000000000000000e+02,5.689618218352310741e+00
4.720000000000000000e+02,4.786604152712659044e+00
4.730000000000000000e+02,4.794373744139316607e+00
4.740000000000000000e+02,5.176289350301407133e+00
4.750000000000000000e+02,6.177093101138647846e+00
4.760000000000000000e+02,5.279906229068988210e+00
4.770000000000000000e+02,5.195311453449431127e+00
4.780000000000000000e+02,4.280509042196919189e+00
4.790000000000000000e+02,6.589417280643000474e+00
4.800000000000000000e+02,6.589618218352310208e+00
4.810000000000000000e+02,7.585666443402546477e+00
4.820000000000000000e+02,5.594909578030809350e+00
4.830000000000000000e+02,6.591895512391158896e+00
4.840000000000000000e+02,6.587809778968519048e+00
4.850000000000000000e+02,7.586872069658406659e+00
4.860000000000000000e+02,5.118084393837910362e+00
4.870000000000000000e+02,5.567381111855325138e+00
4.880000000000000000e+02,5.746550569323510160e+00
4.890000000000000000e+02,6.097588747488279282e+00
4.900000000000000000e+02,4.919022103148024350e+00
4.910000000000000000e+02,5.443201607501674033e+00
4.920000000000000000e+02,5.445411922304085550e+00
4.930000000000000000e+02,6.103817816476892588e+00
4.940000000000000000e+02,5.743067649028802180e+00
4.950000000000000000e+02,5.578097789685197760e+00
4.960000000000000000e+02,5.751038178164768588e+00
4.970000000000000000e+02,6.102813127930341253e+00
4.980000000000000000e+02,4.605693235097119143e+00
4.990000000000000000e+02,4.568251841929002133e+00
5.000000000000000000e+02,4.217950435365036554e+00
5.010000000000000000e+02,4.707903549899531193e+00
5.020000000000000000e+02,5.030408573342263878e+00
5.030000000000000000e+02,5.254655056932350909e+00
5.040000000000000000e+02,4.378231748158071923e+00
5.050000000000000000e+02,5.266845277963830618e+00
5.060000000000000000e+02,6.318084393837911428e+00
5.070000000000000000e+02,6.318352310783657444e+00
5.080000000000000000e+02,6.316677829872738847e+00
5.090000000000000000e+02,6.186470194239786835e+00
5.100000000000000000e+02,6.312860013395845904e+00
5.110000000000000000e+02,6.315807099799061852e+00
5.120000000000000000e+02,6.312123241795043249e+00
5.130000000000000000e+02,5.336503683858003555e+00
5.140000000000000000e+02,4.107233757535164287e+00
5.150000000000000000e+02,3.869926322839919663e+00
5.160000000000000000e+02,3.777829872739450146e+00
5.170000000000000000e+02,4.996182183523107945e+00
5.180000000000000000e+02,4.728935030140656082e+00
5.190000000000000000e+02,4.413328868050904852e+00
5.200000000000000000e+02,4.644340254521098110e+00
5.210000000000000000e+02,4.858673811118553232e+00
5.220000000000000000e+02,4.063965170797052551e+00
5.230000000000000000e+02,5.371868720696584276e+00
5.240000000000000000e+02,4.992699263228399076e+00
5.250000000000000000e+02,4.799999999999999822e+00
5.260000000000000000e+02,4.916342933690556194e+00
5.270000000000000000e+02,4.705894172806429410e+00
5.280000000000000000e+02,6.588948425987942947e+00
5.290000000000000000e+02,5.592833221701271285e+00
5.300000000000000000e+02,5.617012726054923633e+00
5.310000000000000000e+02,4.566845277963831329e+00
5.320000000000000000e+02,4.740254521098459684e+00
5.330000000000000000e+02,9.597789685197588128e+00
5.340000000000000000e+02,8.594172806430005807e+00
5.350000000000000000e+02,4.912726054922973873e+00
5.360000000000000000e+02,4.302143335565975057e+00
5.370000000000000000e+02,4.354588077695914272e+00
5.380000000000000000e+02,4.384058941728063985e+00
5.390000000000000000e+02,4.706630944407233841e+00
5.400000000000000000e+02,4.762223710649698738e+00
5.410000000000000000e+02,4.817816476892163635e+00
5.420000000000000000e+02,4.419089082384460632e+00
5.430000000000000000e+02,4.067180174146014515e+00
5.440000000000000000e+02,4.600870730073677528e+00
5.450000000000000000e+02,4.967314132618888323e+00
5.460000000000000000e+02,4.292029470864032525e+00
5.470000000000000000e+02,4.885130609511051603e+00
5.480000000000000000e+02,4.545077026121902009e+00
5.490000000000000000e+02,4.832417950435364595e+00
5.500000000000000000e+02,4.661620897521768114e+00
5.510000000000000000e+02,4.866711319490957699e+00
5.520000000000000000e+02,4.645545880776958292e+00
5.530000000000000000e+02,4.821031480241125600e+00
5.540000000000000000e+02,5.005157401205626577e+00
5.550000000000000000e+02,5.230207635632953433e+00
5.560000000000000000e+02,4.306028131279303395e+00
5.570000000000000000e+02,4.963831212324179454e+00
5.580000000000000000e+02,4.770328198258540375e+00
5.590000000000000000e+02,5.079973208305425203e+00
5.600000000000000000e+02,4.680040187541862018e+00
5.610000000000000000e+02,4.475150703281982167e+00
5.620000000000000000e+02,5.125586068318821020e+00
5.630000000000000000e+02,4.869122572002679838e+00
5.640000000000000000e+02,4.601205626255860714e+00
5.650000000000000000e+02,4.952444742129939570e+00
5.660000000000000000e+02,9.116208975217682919e+00
5.670000000000000000e+02,8.121031480241125422e+00
5.680000000000000000e+02,5.677695914266577049e+00
5.690000000000000000e+02,5.735432016075017181e+00
5.700000000000000000e+02,6.674681848626924818e+00
5.710000000000000000e+02,5.958606831882116595e+00
5.720000000000000000e+02,6.251373074346951775e+00
5.730000000000000000e+02,5.704755525787006398e+00
5.740000000000000000e+02,5.047756195579370164e+00
5.750000000000000000e+02,5.000334896182183186e+00
5.760000000000000000e+02,4.911319490957803069e+00
5.770000000000000000e+02,4.089082384460817288e+00
5.780000000000000000e+02,5.199531145344942651e+00
5.790000000000000000e+02,4.961152042866711298e+00
5.800000000000000000e+02,4.869725385130609929e+00
5.810000000000000000e+02,7.607032819825853664e+00
5.820000000000000000e+02,7.602009377093100539e+00
5.830000000000000000e+02,5.550971198928331241e+00
5.840000000000000000e+02,4.555123911587407370e+00
5.850000000000000000e+02,6.545612860013395817e+00
5.860000000000000000e+02,6.548091091761553351e+00
5.870000000000000000e+02,3.737575351640991084e+00
5.880000000000000000e+02,4.535030140656396647e+00
5.890000000000000000e+02,4.306496985934360922e+00
5.900000000000000000e+02,4.546684527796383435e+00
5.910000000000000000e+02,4.494574681848626518e+00
5.920000000000000000e+02,4.947756195579370520e+00
5.930000000000000000e+02,4.468854655056932579e+00
5.940000000000000000e+02,4.068251841929002133e+00
5.950000000000000000e+02,5.213261888814467504e+00
5.960000000000000000e+02,4.696450100468854139e+00
5.970000000000000000e+02,4.754989953114534096e+00
5.980000000000000000e+02,4.628466175485598910e+00
5.990000000000000000e+02,5.660080375083723858e+00
6.000000000000000000e+02,4.955056932350971444e+00
6.010000000000000000e+02,5.659276624246483145e+00
6.020000000000000000e+02,7.336034829202947805e+00
6.030000000000000000e+02,6.337374413931681438e+00
6.040000000000000000e+02,6.512123241795042539e+00
6.050000000000000000e+02,5.515941058271935482e+00
6.060000000000000000e+02,5.310984594775619350e+00
6.070000000000000000e+02,5.794976557267246697e+00
6.080000000000000000e+02,7.630944407233757332e+00
6.090000000000000000e+02,6.646550569323509627e+00
6.100000000000000000e+02,7.641661085063629955e+00
6.110000000000000000e+02,6.654454119223041531e+00
6.120000000000000000e+02,9.633355659745479471e+00
6.130000000000000000e+02,1.063549899531145293e+01
6.140000000000000000e+02,8.636436704621567984e+00
6.150000000000000000e+02,6.325586068318821198e+00
6.160000000000000000e+02,5.322638981915606138e+00
6.170000000000000000e+02,5.007434695244474376e+00
6.180000000000000000e+02,4.145277963831212276e+00
6.190000000000000000e+02,7.297722705961152023e+00
6.200000000000000000e+02,6.302545210984595414e+00
6.210000000000000000e+02,6.344474212993971740e+00
6.220000000000000000e+02,5.345210984594775283e+00
6.230000000000000000e+02,7.414400535833891581e+00
6.240000000000000000e+02,6.415606162089751763e+00
6.250000000000000000e+02,4.530341594105827596e+00
6.260000000000000000e+02,4.203348961821835594e+00
6.270000000000000000e+02,8.875887474882786066e+00
6.280000000000000000e+02,8.879839249832551573e+00
6.290000000000000000e+02,7.886671131949094971e+00
6.300000000000000000e+02,8.881647689216341846e+00
6.310000000000000000e+02,7.885666443402544523e+00
6.320000000000000000e+02,7.884996651038177262e+00
6.330000000000000000e+02,7.885130609511051603e+00
6.340000000000000000e+02,8.873141326188880740e+00
6.350000000000000000e+02,4.433020763563295219e+00
6.360000000000000000e+02,6.386872069658406481e+00
6.370000000000000000e+02,7.369323509711988685e+00
6.380000000000000000e+02,6.401741460147353457e+00
6.390000000000000000e+02,5.970997990622907814e+00
6.400000000000000000e+02,5.088948425987943835e+00
6.410000000000000000e+02,6.241795043536503940e+00
6.420000000000000000e+02,6.038446081714666569e+00
6.430000000000000000e+02,3.838513060951104894e+00
6.440000000000000000e+02,4.571332886805090645e+00
6.450000000000000000e+02,5.072203616878767640e+00
6.460000000000000000e+02,5.744876088412591564e+00
6.470000000000000000e+02,5.175887474882785888e+00
6.480000000000000000e+02,4.927729403884796078e+00
6.490000000000000000e+02,8.885264567983925943e+00
6.500000000000000000e+02,7.034226389819155933e+00
6.510000000000000000e+02,6.336838580040188518e+00
6.520000000000000000e+02,7.029939718687207240e+00
6.530000000000000000e+02,6.335231078365706203e+00
6.540000000000000000e+02,5.625251172136637834e+00
6.550000000000000000e+02,6.628332217012726346e+00
6.560000000000000000e+02,5.437642330877427987e+00
6.570000000000000000e+02,5.629135967849966171e+00
6.580000000000000000e+02,4.490221031480240654e+00
6.590000000000000000e+02,6.076356329537842882e+00
6.600000000000000000e+02,6.353583389149363825e+00
6.610000000000000000e+02,5.090555927662424374e+00
6.620000000000000000e+02,7.075284661754856153e+00
6.630000000000000000e+02,6.960348292029471473e+00
6.640000000000000000e+02,6.516275954454118668e+00
6.650000000000000000e+02,4.516945746818486818e+00
6.660000000000000000e+02,4.824849296718017655e+00
6.670000000000000000e+02,5.127796383121232537e+00
6.680000000000000000e+02,4.000468854655057527e+00
6.690000000000000000e+02,4.920964501004688962e+00
6.700000000000000000e+02,5.414601473543201315e+00
6.710000000000000000e+02,6.148292029470865394e+00
6.720000000000000000e+02,5.145210984594775105e+00
6.730000000000000000e+02,5.704219691895513478e+00
6.740000000000000000e+02,4.508573342263898276e+00
6.750000000000000000e+02,4.459276624246483856e+00
6.760000000000000000e+02,4.672002679169457551e+00
6.770000000000000000e+02,4.386939048894842763e+00
6.780000000000000000e+02,4.546751507032819717e+00
6.790000000000000000e+02,4.290221031480241365e+00
6.800000000000000000e+02,4.996718017414601754e+00
6.810000000000000000e+02,4.653382451440053913e+00
6.820000000000000000e+02,4.352042866711319569e+00
6.830000000000000000e+02,4.524179504353650572e+00
6.840000000000000000e+02,5.161085063630274306e+00
6.850000000000000000e+02,4.273476222371066058e+00
6.860000000000000000e+02,4.372069658405894010e+00
6.870000000000000000e+02,6.320294708640322057e+00
6.880000000000000000e+02,5.494306764902880502e+00
6.890000000000000000e+02,5.955123911587407726e+00
6.900000000000000000e+02,6.511922304085732804e+00
6.910000000000000000e+02,5.512592096450100065e+00
6.920000000000000000e+02,6.511453449430677054e+00
6.930000000000000000e+02,5.511185532484930150e+00
6.940000000000000000e+02,4.845077026121902719e+00
6.950000000000000000e+02,5.844876088412592097e+00
6.960000000000000000e+02,4.574346952444741987e+00
6.970000000000000000e+02,3.990087073007367646e+00
6.980000000000000000e+02,6.054454119223041886e+00
6.990000000000000000e+02,5.053181513730743646e+00
7.000000000000000000e+02,5.342866711319491202e+00
7.010000000000000000e+02,4.763027461486938563e+00
7.020000000000000000e+02,4.731078365706631317e+00
7.030000000000000000e+02,5.828332217012726524e+00
7.040000000000000000e+02,4.834092431346283192e+00
7.050000000000000000e+02,7.671600803750838082e+00
7.060000000000000000e+02,7.676088412592097399e+00
7.070000000000000000e+02,5.990087073007368090e+00
7.080000000000000000e+02,5.987006028131279578e+00
7.090000000000000000e+02,5.986470194239784881e+00
7.100000000000000000e+02,5.988345612860012324e+00
7.110000000000000000e+02,5.986269256530475147e+00
7.120000000000000000e+02,5.991024782317480479e+00
7.130000000000000000e+02,5.991694574681847740e+00
7.140000000000000000e+02,5.986068318821166301e+00
7.150000000000000000e+02,4.511118553248492979e+00
7.160000000000000000e+02,4.056195579370394988e+00
7.170000000000000000e+02,6.132016075016744949e+00
7.180000000000000000e+02,5.132283991962491854e+00
7.190000000000000000e+02,6.129805760214333432e+00
7.200000000000000000e+02,6.127193569993301558e+00
7.210000000000000000e+02,6.127796383121231649e+00
7.220000000000000000e+02,7.674547890154052254e+00
7.230000000000000000e+02,4.844541192230408910e+00
7.240000000000000000e+02,5.840723375753516855e+00
7.250000000000000000e+02,4.941058271935699686e+00
7.260000000000000000e+02,4.562960482250502103e+00
7.270000000000000000e+02,4.596249162759544760e+00
7.280000000000000000e+02,4.521366376423308964e+00
7.290000000000000000e+02,4.529738780977897505e+00
7.300000000000000000e+02,5.314400535833891048e+00
7.310000000000000000e+02,5.138981915606161799e+00
7.320000000000000000e+02,4.396918955123911843e+00
7.330000000000000000e+02,4.181647689216342556e+00
7.340000000000000000e+02,5.770529135967850110e+00
7.350000000000000000e+02,4.766443402545210262e+00
7.360000000000000000e+02,5.834695244474213283e+00
7.370000000000000000e+02,5.745880776959142899e+00
7.380000000000000000e+02,6.746282652377763256e+00
7.390000000000000000e+02,4.748894842598794241e+00
7.400000000000000000e+02,4.756128600133957995e+00
7.410000000000000000e+02,6.247287340924313703e+00
7.420000000000000000e+02,5.004487608841259316e+00
7.430000000000000000e+02,4.513663764233087683e+00
7.440000000000000000e+02,4.646751507032820250e+00
7.450000000000000000e+02,4.429403884795713786e+00
7.460000000000000000e+02,4.619490957803081166e+00
7.470000000000000000e+02,4.484862692565304343e+00
7.480000000000000000e+02,4.860750167448091297e+00
7.490000000000000000e+02,4.539718687206965697e+00
7.500000000000000000e+02,4.861553918285331122e+00
7.510000000000000000e+02,4.738245144005358789e+00
7.520000000000000000e+02,4.919223040857334084e+00
7.530000000000000000e+02,5.972337575351641448e+00
7.540000000000000000e+02,5.534293369055593104e+00
7.550000000000000000e+02,4.989886135298057468e+00
7.560000000000000000e+02,5.662625586068318562e+00
7.570000000000000000e+02,5.987139986604152142e+00
7.580000000000000000e+02,5.521969189551239054e+00
7.590000000000000000e+02,5.523174815807099236e+00
7.600000000000000000e+02,5.526322839919624030e+00
7.610000000000000000e+02,5.525184192900201019e+00
7.620000000000000000e+02,5.525853985264568280e+00
7.630000000000000000e+02,5.524715338245145269e+00
7.640000000000000000e+02,5.525920964501005450e+00
7.650000000000000000e+02,4.531212324179504591e+00
7.660000000000000000e+02,5.528533154722036436e+00
7.670000000000000000e+02,5.526925653047555898e+00
7.680000000000000000e+02,5.525452109845947923e+00
7.690000000000000000e+02,5.528868050904219622e+00
7.700000000000000000e+02,4.324045545880776054e+00
7.710000000000000000e+02,5.323576691225720303e+00
7.720000000000000000e+02,4.389819156061620653e+00
7.730000000000000000e+02,4.579169457468184490e+00
7.740000000000000000e+02,3.935432016075016914e+00
7.750000000000000000e+02,4.394373744139316251e+00
7.760000000000000000e+02,4.226523777628934830e+00
7.770000000000000000e+02,4.885130609511051603e+00
7.780000000000000000e+02,4.194708640321499260e+00
7.790000000000000000e+02,5.024514400535833758e+00
7.800000000000000000e+02,4.672538513060951360e+00
7.810000000000000000e+02,4.663965170797053084e+00
7.820000000000000000e+02,4.978566644340254754e+00
7.830000000000000000e+02,4.465237776289350258e+00
7.840000000000000000e+02,4.720897521768251615e+00
7.850000000000000000e+02,5.013328868050903608e+00
7.860000000000000000e+02,5.028935030140655904e+00
7.870000000000000000e+02,5.254119223040857101e+00
7.880000000000000000e+02,4.484192900200937082e+00
7.890000000000000000e+02,4.628667113194909533e+00
7.900000000000000000e+02,5.139383791024782155e+00
7.910000000000000000e+02,4.611855324849297055e+00
7.920000000000000000e+02,4.912324179504353516e+00
7.930000000000000000e+02,5.049497655726724155e+00
7.940000000000000000e+02,5.451975887474882931e+00
7.950000000000000000e+02,6.205090421969190473e+00
7.960000000000000000e+02,6.205291359678499319e+00
7.970000000000000000e+02,6.196450100468854139e+00
7.980000000000000000e+02,6.207702612190219682e+00
7.990000000000000000e+02,6.204621567314132946e+00
8.000000000000000000e+02,6.206630944407233841e+00
8.010000000000000000e+02,4.757468184862692517e+00
8.020000000000000000e+02,5.010716677829872623e+00
8.030000000000000000e+02,5.979638312123242372e+00
8.040000000000000000e+02,4.748158070997990698e+00
8.050000000000000000e+02,4.526389819156061201e+00
8.060000000000000000e+02,5.254722036168787191e+00
8.070000000000000000e+02,5.153851306095111440e+00
8.080000000000000000e+02,5.401473543201607441e+00
8.090000000000000000e+02,4.849631614199598317e+00
8.100000000000000000e+02,5.472873409243134368e+00
8.110000000000000000e+02,5.090154052243804905e+00
8.120000000000000000e+02,5.704688546550569228e+00
8.130000000000000000e+02,5.961152042866711298e+00
8.140000000000000000e+02,5.709912926992632087e+00
8.150000000000000000e+02,6.403215003348961432e+00
8.160000000000000000e+02,6.394775619557938384e+00
8.170000000000000000e+02,5.498660415271265478e+00
8.180000000000000000e+02,5.666577361018084957e+00
8.190000000000000000e+02,5.363228399196249718e+00
8.200000000000000000e+02,5.811252511721367142e+00
8.210000000000000000e+02,5.289886135298057290e+00
8.220000000000000000e+02,4.289618218352311274e+00
8.230000000000000000e+02,4.495981245813797322e+00
8.240000000000000000e+02,5.474012056262558268e+00
8.250000000000000000e+02,5.352310783657066473e+00
8.260000000000000000e+02,4.618620227729404171e+00
8.270000000000000000e+02,5.113395847287340423e+00
8.280000000000000000e+02,5.826054922973877837e+00
8.290000000000000000e+02,5.823040857334225606e+00
8.300000000000000000e+02,4.999397186872069909e+00
8.310000000000000000e+02,5.824112525117213224e+00
8.320000000000000000e+02,5.056463496316142781e+00
8.330000000000000000e+02,5.793636972538513952e+00
8.340000000000000000e+02,4.798459477561956454e+00
8.350000000000000000e+02,4.804487608841259139e+00
8.360000000000000000e+02,5.790823844608172344e+00
8.370000000000000000e+02,5.794440723375753777e+00
8.380000000000000000e+02,5.104219691895512945e+00
8.390000000000000000e+02,4.815874079035499022e+00
8.400000000000000000e+02,5.270596115204286392e+00
8.410000000000000000e+02,5.610783657066309438e+00
8.420000000000000000e+02,5.973409243134629065e+00
8.430000000000000000e+02,4.850770261219022217e+00
8.440000000000000000e+02,5.219089082384461342e+00
8.450000000000000000e+02,4.756463496316142070e+00
8.460000000000000000e+02,4.844675150703282362e+00
8.470000000000000000e+02,5.506630944407234551e+00
8.480000000000000000e+02,4.519290020093770899e+00
8.490000000000000000e+02,5.283858004018754606e+00
8.500000000000000000e+02,5.986671131949094615e+00
8.510000000000000000e+02,5.989484259879438000e+00
8.520000000000000000e+02,5.647890154052243261e+00
8.530000000000000000e+02,5.002612190221030986e+00
8.540000000000000000e+02,5.996718017414601754e+00
8.550000000000000000e+02,5.040053583389148883e+00
8.560000000000000000e+02,4.743201607501674744e+00
8.570000000000000000e+02,5.320160750167447716e+00
8.580000000000000000e+02,4.507970529135967297e+00
8.590000000000000000e+02,6.250502344273275668e+00
8.600000000000000000e+02,5.629805760214333432e+00
8.610000000000000000e+02,5.660482250502343327e+00
8.620000000000000000e+02,4.520227729403885064e+00
8.630000000000000000e+02,5.660080375083723858e+00
8.640000000000000000e+02,3.937843268586738610e+00
8.650000000000000000e+02,5.663161419959812370e+00
8.660000000000000000e+02,5.661687876758204396e+00
8.670000000000000000e+02,4.403081044876087979e+00
8.680000000000000000e+02,5.665974547890153978e+00
8.690000000000000000e+02,4.836838580040187630e+00
8.700000000000000000e+02,4.600000000000000533e+00
8.710000000000000000e+02,5.660549229738781385e+00
8.720000000000000000e+02,4.374079035498994905e+00
8.730000000000000000e+02,4.907300736771601279e+00
8.740000000000000000e+02,6.061553918285331299e+00
8.750000000000000000e+02,5.410984594775619883e+00
8.760000000000000000e+02,5.553918285331547189e+00
8.770000000000000000e+02,5.899531145344942829e+00
8.780000000000000000e+02,5.251105157401205759e+00
8.790000000000000000e+02,4.571332886805090645e+00
8.800000000000000000e+02,4.102612190221031518e+00
8.810000000000000000e+02,4.501272605492297352e+00
8.820000000000000000e+02,4.932886805090421767e+00
8.830000000000000000e+02,5.252511721366376563e+00
8.840000000000000000e+02,4.256530475552578352e+00
8.850000000000000000e+02,4.109042196918955447e+00
8.860000000000000000e+02,7.141995981245814029e+00
8.870000000000000000e+02,6.148225050234426448e+00
8.880000000000000000e+02,7.011252511721365543e+00
8.890000000000000000e+02,8.001942397856664613e+00
8.900000000000000000e+02,8.013663764233088571e+00
8.910000000000000000e+02,7.005693235097119498e+00
8.920000000000000000e+02,7.013328868050905385e+00
8.930000000000000000e+02,7.017682518419291249e+00
8.940000000000000000e+02,7.013797722705960247e+00
8.950000000000000000e+02,6.024045545880777119e+00
8.960000000000000000e+02,8.007903549899531015e+00
8.970000000000000000e+02,7.018151373074346999e+00
8.980000000000000000e+02,7.999732083054252207e+00
8.990000000000000000e+02,8.002143335565975235e+00
9.000000000000000000e+02,7.023978566644339949e+00
9.010000000000000000e+02,5.237508372404555246e+00
9.020000000000000000e+02,4.732150033489618046e+00
9.030000000000000000e+02,5.088948425987943835e+00
9.040000000000000000e+02,4.411922304085733160e+00
9.050000000000000000e+02,4.342799732083054032e+00
9.060000000000000000e+02,6.179906229068987678e+00
9.070000000000000000e+02,6.180709979906228391e+00
9.080000000000000000e+02,5.182786336235766456e+00
9.090000000000000000e+02,6.180843938379102731e+00
9.100000000000000000e+02,6.179705291359677943e+00
9.110000000000000000e+02,6.455525787006028082e+00
9.120000000000000000e+02,5.457803081044875881e+00
9.130000000000000000e+02,6.075083724045546418e+00
9.140000000000000000e+02,5.081513730743469459e+00
9.150000000000000000e+02,7.068586738111186207e+00
9.160000000000000000e+02,4.906363027461487114e+00
9.170000000000000000e+02,4.903951774949765863e+00
9.180000000000000000e+02,4.825853985264568102e+00
9.190000000000000000e+02,4.634025452109845844e+00
9.200000000000000000e+02,4.043000669792364832e+00
9.210000000000000000e+02,4.536034829202947982e+00
9.220000000000000000e+02,4.273476222371064281e+00
9.230000000000000000e+02,4.605090421969189052e+00
9.240000000000000000e+02,5.100334896182182831e+00
9.250000000000000000e+02,4.103549899531145684e+00
9.260000000000000000e+02,5.307970529135967119e+00
9.270000000000000000e+02,6.001607501674482315e+00
9.280000000000000000e+02,5.003281982585398246e+00
9.290000000000000000e+02,4.986470194239785769e+00
9.300000000000000000e+02,4.952444742129939570e+00
9.310000000000000000e+02,4.019156061620897447e+00
9.320000000000000000e+02,4.770730073677158956e+00
9.330000000000000000e+02,4.814199598124581314e+00
9.340000000000000000e+02,4.821768251841929143e+00
9.350000000000000000e+02,4.706095110515740920e+00
9.360000000000000000e+02,4.766577361018083714e+00
9.370000000000000000e+02,4.768385800401874874e+00
9.380000000000000000e+02,4.767983924983254518e+00
9.390000000000000000e+02,4.766845277963830618e+00
9.400000000000000000e+02,7.193168117883456780e+00
9.410000000000000000e+02,7.193101138647018722e+00
9.420000000000000000e+02,6.666443402545210617e+00
9.430000000000000000e+02,6.942397856664434208e+00
9.440000000000000000e+02,7.664501004688546004e+00
9.450000000000000000e+02,6.434829202947087268e+00
9.460000000000000000e+02,4.476222371064969785e+00
9.470000000000000000e+02,4.568385800401874697e+00
9.480000000000000000e+02,4.613194909578030689e+00
9.490000000000000000e+02,4.294172806430006872e+00
9.500000000000000000e+02,4.470127260549229931e+00
9.510000000000000000e+02,4.080308104487608389e+00
9.520000000000000000e+02,4.608439383791025357e+00
9.530000000000000000e+02,7.970395177494975947e+00
9.540000000000000000e+02,6.966577361018084780e+00
9.550000000000000000e+02,4.351707970529136382e+00
9.560000000000000000e+02,4.877160080375083417e+00
9.570000000000000000e+02,4.119156061620897091e+00
9.580000000000000000e+02,4.169256530475552225e+00
9.590000000000000000e+02,6.131346282652377688e+00
9.600000000000000000e+02,6.797722705961152023e+00
9.610000000000000000e+02,5.209845947756195805e+00
9.620000000000000000e+02,4.820227729403883998e+00
9.630000000000000000e+02,4.593101138647019077e+00
9.640000000000000000e+02,4.881312793034158659e+00
9.650000000000000000e+02,4.386738111185532141e+00
9.660000000000000000e+02,9.062022772940387938e+00
9.670000000000000000e+02,8.060683188211655192e+00
9.680000000000000000e+02,9.061821835231077316e+00
9.690000000000000000e+02,5.743000669792364121e+00
9.700000000000000000e+02,4.922237106496985426e+00
9.710000000000000000e+02,6.175016744809108893e+00
9.720000000000000000e+02,5.140790354989952959e+00
9.730000000000000000e+02,5.007434695244474376e+00
9.740000000000000000e+02,7.079839249832552639e+00
9.750000000000000000e+02,6.076624246483589786e+00
9.760000000000000000e+02,5.592766242464835891e+00
9.770000000000000000e+02,4.594172806430006695e+00
9.780000000000000000e+02,5.589685197588748267e+00
9.790000000000000000e+02,4.727863362357669352e+00
9.800000000000000000e+02,4.800803750837240536e+00
9.810000000000000000e+02,6.474815807099798981e+00
9.820000000000000000e+02,6.320562625586068961e+00
9.830000000000000000e+02,5.319156061620897269e+00
9.840000000000000000e+02,4.673342263898191185e+00
9.850000000000000000e+02,4.641995981245813141e+00
9.860000000000000000e+02,4.599598124581379288e+00
9.870000000000000000e+02,5.006697923643670833e+00
9.880000000000000000e+02,4.888546550569324189e+00
9.890000000000000000e+02,4.486939048894842408e+00
9.900000000000000000e+02,4.868251841929001955e+00
9.910000000000000000e+02,5.225385130609510931e+00
9.920000000000000000e+02,4.557535164099128622e+00
9.930000000000000000e+02,3.777762893503013863e+00
9.940000000000000000e+02,4.592364367046215534e+00
9.950000000000000000e+02,4.868251841929001955e+00
9.960000000000000000e+02,4.541393168117883405e+00
9.970000000000000000e+02,5.293168117883456425e+00
9.980000000000000000e+02,4.444273275284661651e+00
9.990000000000000000e+02,4.828868050904219444e+00
1.000000000000000000e+03,4.627327528466175899e+00
1.001000000000000000e+03,4.797588747488278571e+00
1.002000000000000000e+03,4.818955123911587535e+00
1.003000000000000000e+03,4.681245813797723088e+00
1.004000000000000000e+03,4.706496985934360389e+00
1.005000000000000000e+03,4.782920294708640441e+00
1.006000000000000000e+03,4.465907568653717519e+00
1.007000000000000000e+03,4.172806430006698264e+00
1.008000000000000000e+03,4.694775619557937318e+00
1.009000000000000000e+03,4.329537843268586705e+00
1.010000000000000000e+03,4.376825184192900231e+00
1.011000000000000000e+03,4.407166778298726939e+00
1.012000000000000000e+03,6.504554588077696486e+00
1.013000000000000000e+03,6.384125920964501155e+00
1.014000000000000000e+03,6.384326858673810889e+00
1.015000000000000000e+03,6.384996651038179039e+00
1.016000000000000000e+03,6.384527796383121512e+00
1.017000000000000000e+03,6.382920294708640974e+00
1.018000000000000000e+03,6.384393837910248948e+00
1.019000000000000000e+03,6.290221031480240477e+00
1.020000000000000000e+03,5.569189551239115410e+00
1.021000000000000000e+03,5.293503014065639611e+00
1.022000000000000000e+03,4.624916275954453759e+00
1.023000000000000000e+03,4.777695914266576693e+00
1.024000000000000000e+03,4.462692565304755554e+00
1.025000000000000000e+03,4.702612190221031163e+00
1.026000000000000000e+03,5.051707970529136560e+00
1.027000000000000000e+03,5.269256530475552758e+00
1.028000000000000000e+03,4.998392498325519462e+00
1.029000000000000000e+03,4.809042196918955625e+00
1.030000000000000000e+03,4.710314802411252444e+00
1.031000000000000000e+03,5.268586738111185497e+00
1.032000000000000000e+03,4.812525117213663606e+00
1.033000000000000000e+03,4.815807099799061852e+00
1.034000000000000000e+03,4.921701272605491617e+00
1.035000000000000000e+03,4.662558606831882280e+00
1.036000000000000000e+03,4.874681848626924996e+00
1.037000000000000000e+03,4.894976557267247230e+00
1.038000000000000000e+03,4.658941728064299959e+00
1.039000000000000000e+03,4.498325519089082292e+00
1.040000000000000000e+03,4.468988613529806031e+00
1.041000000000000000e+03,4.227059611520428639e+00
1.042000000000000000e+03,4.843737441393168197e+00
1.043000000000000000e+03,4.496383121232418567e+00
1.044000000000000000e+03,4.578231748158071213e+00
1.045000000000000000e+03,4.413730743469525208e+00
1.046000000000000000e+03,4.631480241125250252e+00
1.047000000000000000e+03,4.670127260549230108e+00
1.048000000000000000e+03,4.720361687876757806e+00
1.049000000000000000e+03,4.776959142665774039e+00
1.050000000000000000e+03,6.080174146014735825e+00
1.051000000000000000e+03,5.725720026791695005e+00
1.052000000000000000e+03,6.081513730743470347e+00
1.053000000000000000e+03,5.164099129269925648e+00
1.054000000000000000e+03,4.535632953784326737e+00
1.055000000000000000e+03,4.364233087742799277e+00
1.056000000000000000e+03,4.825586068318821198e+00
1.057000000000000000e+03,4.974882786336236151e+00
1.058000000000000000e+03,5.236302746148695064e+00
1.059000000000000000e+03,4.595646349631613781e+00
1.060000000000000000e+03,4.611118553248492624e+00
1.061000000000000000e+03,6.134628265237775935e+00
1.062000000000000000e+03,4.599999999999999645e+00
1.063000000000000000e+03,4.428868050904219977e+00
1.064000000000000000e+03,4.926389819156061556e+00
1.065000000000000000e+03,5.278633623576690859e+00
1.066000000000000000e+03,5.276959142665774039e+00
1.067000000000000000e+03,4.747153382451440251e+00
1.068000000000000000e+03,4.928533154722035903e+00
1.069000000000000000e+03,4.812324179504353872e+00
1.070000000000000000e+03,4.589484259879437644e+00
1.071000000000000000e+03,4.821031480241125600e+00
1.072000000000000000e+03,4.300401875418620179e+00
1.073000000000000000e+03,4.464300066979236092e+00
1.074000000000000000e+03,4.406831882116543753e+00
1.075000000000000000e+03,5.509645010046885005e+00
1.076000000000000000e+03,4.896450100468855204e+00
1.077000000000000000e+03,4.939584728734092600e+00
1.078000000000000000e+03,5.889484259879437467e+00
1.079000000000000000e+03,6.333958472873409740e+00
1.080000000000000000e+03,5.333757535164098229e+00
1.081000000000000000e+03,4.716945746818486995e+00
1.082000000000000000e+03,4.946617548559946620e+00
1.083000000000000000e+03,4.618821165438713905e+00
1.084000000000000000e+03,4.829269926322839801e+00
1.085000000000000000e+03,5.033958472873409029e+00
1.086000000000000000e+03,4.725653047555257835e+00
1.087000000000000000e+03,4.701205626255861247e+00
1.088000000000000000e+03,4.522906898861353220e+00
1.089000000000000000e+03,4.585264567983925232e+00
1.090000000000000000e+03,5.002545210984594704e+00
1.091000000000000000e+03,4.751507032819826115e+00
1.092000000000000000e+03,4.761620897521768647e+00
1.093000000000000000e+03,4.880910917615540079e+00
1.094000000000000000e+03,4.265438713998659814e+00
1.095000000000000000e+03,6.452913596784997097e+00
1.096000000000000000e+03,7.452913596784996209e+00
1.097000000000000000e+03,5.449095780308104153e+00
1.098000000000000000e+03,5.329872739450769892e+00
1.099000000000000000e+03,4.893904889484260501e+00
1.100000000000000000e+03,4.573342263898191540e+00
1.101000000000000000e+03,7.077762893503012798e+00
1.102000000000000000e+03,1.059249832551908810e+01
1.103000000000000000e+03,9.590221031480242075e+00
1.104000000000000000e+03,5.960683188211653771e+00
1.105000000000000000e+03,4.968117883456128148e+00
1.106000000000000000e+03,4.618084393837909474e+00
1.107000000000000000e+03,4.562625586068318917e+00
1.108000000000000000e+03,5.012257200267916879e+00
1.109000000000000000e+03,4.482652377762893714e+00
1.110000000000000000e+03,5.074146014735432253e+00
1.111000000000000000e+03,4.441995981245813852e+00
1.112000000000000000e+03,7.633422638981915753e+00
1.113000000000000000e+03,7.634226389819155578e+00
1.114000000000000000e+03,8.628734092431347591e+00
1.115000000000000000e+03,7.640790354989953848e+00
1.116000000000000000e+03,7.640120562625586587e+00
1.117000000000000000e+03,7.639182853315473309e+00
1.118000000000000000e+03,7.636101808439383909e+00
1.119000000000000000e+03,6.644943067649029977e+00
1.120000000000000000e+03,7.638713998660415783e+00
1.121000000000000000e+03,5.431011386470193436e+00
1.122000000000000000e+03,4.447756195579370520e+00
1.123000000000000000e+03,4.359812458137977131e+00
1.124000000000000000e+03,4.337106496985934534e+00
1.125000000000000000e+03,7.022973878097790390e+00
1.126000000000000000e+03,6.022772940388479768e+00
1.127000000000000000e+03,6.971332886805091000e+00
1.128000000000000000e+03,6.966175485599464423e+00
1.129000000000000000e+03,6.711185532484929439e+00
1.130000000000000000e+03,5.718419290020093193e+00
1.131000000000000000e+03,5.198191560616209017e+00
1.132000000000000000e+03,4.963161419959812193e+00
1.133000000000000000e+03,4.419490957803080988e+00
1.134000000000000000e+03,5.095043536503683690e+00
1.135000000000000000e+03,4.725318151373073761e+00
1.136000000000000000e+03,4.899732083054254339e+00
1.137000000000000000e+03,5.192900200937708988e+00
1.138000000000000000e+03,5.475284661754856508e+00
1.139000000000000000e+03,4.655525787006028260e+00
1.140000000000000000e+03,4.891627595445412702e+00
1.141000000000000000e+03,6.333891493636972569e+00
1.142000000000000000e+03,5.861219022103148824e+00
1.143000000000000000e+03,5.942397856664434208e+00
1.144000000000000000e+03,4.141259209645009598e+00
1.145000000000000000e+03,4.432685867381112033e+00
1.146000000000000000e+03,4.688211654387139937e+00
1.147000000000000000e+03,4.738044206296048166e+00
1.148000000000000000e+03,4.364099129269926713e+00
1.149000000000000000e+03,5.140053583389149416e+00
1.150000000000000000e+03,4.554922973878097636e+00
1.151000000000000000e+03,4.715941058271935660e+00
1.152000000000000000e+03,4.193503014065639078e+00
1.153000000000000000e+03,4.405090421969189762e+00
1.154000000000000000e+03,4.680375083724045204e+00
1.155000000000000000e+03,5.138446081714667990e+00
1.156000000000000000e+03,5.141125251172136146e+00
1.157000000000000000e+03,4.349028801071668227e+00
1.158000000000000000e+03,6.926188881446751822e+00
1.159000000000000000e+03,4.475887474882786599e+00
1.160000000000000000e+03,4.089953114534493395e+00
1.161000000000000000e+03,4.979772270596114936e+00
1.162000000000000000e+03,9.591158740790353576e+00
1.163000000000000000e+03,5.807032819825854730e+00
1.164000000000000000e+03,7.025117213663763849e+00
1.165000000000000000e+03,4.572270596115203922e+00
1.166000000000000000e+03,4.328466175485599976e+00
1.167000000000000000e+03,5.721433355659744535e+00
1.168000000000000000e+03,5.025853985264568280e+00
1.169000000000000000e+03,5.705492297387809053e+00
1.170000000000000000e+03,4.965907568653717519e+00
1.171000000000000000e+03,6.648158070997991054e+00
1.172000000000000000e+03,7.642665773610180402e+00
1.173000000000000000e+03,7.640053583389148528e+00
1.174000000000000000e+03,7.637977227059611351e+00
1.175000000000000000e+03,7.638178164768921086e+00
1.176000000000000000e+03,7.638513060951104272e+00
1.177000000000000000e+03,7.643670462156731737e+00
1.178000000000000000e+03,7.642397856664432609e+00
1.179000000000000000e+03,7.643134628265237929e+00
1.180000000000000000e+03,7.641929002009377747e+00
1.181000000000000000e+03,7.643201607501674211e+00
1.182000000000000000e+03,7.641326188881446768e+00
1.183000000000000000e+03,7.639651707970529060e+00
1.184000000000000000e+03,7.643469524447422003e+00
1.185000000000000000e+03,6.712860013395848036e+00
1.186000000000000000e+03,6.969859343603483026e+00
1.187000000000000000e+03,4.980977896851975117e+00
1.188000000000000000e+03,4.619758874748828070e+00
1.189000000000000000e+03,4.293034159410582973e+00
1.190000000000000000e+03,5.977695914266577759e+00
1.191000000000000000e+03,4.557602143335565792e+00
1.192000000000000000e+03,5.980107166778299899e+00
1.193000000000000000e+03,5.978030810448760946e+00
1.194000000000000000e+03,5.981446751507032644e+00
1.195000000000000000e+03,5.979035498995312281e+00
1.196000000000000000e+03,5.982317481580710528e+00
1.197000000000000000e+03,5.982384460817146810e+00
1.198000000000000000e+03,5.979705291359678654e+00
1.199000000000000000e+03,5.980776959142665383e+00
1.200000000000000000e+03,5.979839249832552994e+00
1.201000000000000000e+03,5.976356329537844125e+00
1.202000000000000000e+03,5.980576021433355649e+00
1.203000000000000000e+03,5.981647689216343267e+00
1.204000000000000000e+03,5.980709979906229989e+00
1.205000000000000000e+03,5.982250502344273357e+00
1.206000000000000000e+03,5.980375083724045915e+00
1.207000000000000000e+03,5.979973208305425558e+00
1.208000000000000000e+03,4.657334226389818532e+00
1.209000000000000000e+03,4.564032150033489721e+00
1.210000000000000000e+03,4.470596115204286569e+00
1.211000000000000000e+03,4.408774279973208365e+00
1.212000000000000000e+03,4.836771600803751348e+00
1.213000000000000000e+03,5.691828533154721370e+00
1.214000000000000000e+03,4.693436034829202796e+00
1.215000000000000000e+03,5.437508372404554535e+00
1.216000000000000000e+03,5.598861352980576633e+00
1.217000000000000000e+03,4.932350971198927958e+00
1.218000000000000000e+03,6.133690555927661769e+00
1.219000000000000000e+03,5.133288680509042301e+00
1.220000000000000000e+03,5.568854655056933112e+00
1.221000000000000000e+03,4.861286001339584217e+00
1.222000000000000000e+03,6.891225720026790569e+00
1.223000000000000000e+03,5.385599464166109129e+00
1.224000000000000000e+03,4.730408573342264056e+00
1.225000000000000000e+03,5.386939048894842763e+00
1.226000000000000000e+03,5.384326858673810889e+00
1.227000000000000000e+03,5.386202277294039220e+00
1.228000000000000000e+03,5.382451440053583447e+00
1.229000000000000000e+03,7.785331547220361692e+00
1.230000000000000000e+03,6.788345612860013034e+00
1.231000000000000000e+03,7.785130609511051958e+00
1.232000000000000000e+03,7.785063630274613899e+00
1.233000000000000000e+03,4.853717347622237277e+00
1.234000000000000000e+03,4.635967849966510457e+00
1.235000000000000000e+03,4.879236436704621482e+00
1.236000000000000000e+03,4.429604822505023520e+00
1.237000000000000000e+03,4.490020093770930920e+00
1.238000000000000000e+03,6.080910917615540257e+00
1.239000000000000000e+03,5.431681178834561585e+00
1.240000000000000000e+03,5.913529805760213698e+00
1.241000000000000000e+03,5.906296048225050832e+00
1.242000000000000000e+03,5.911252511721366787e+00
1.243000000000000000e+03,5.510448760884126607e+00
1.244000000000000000e+03,4.985800401875418508e+00
1.245000000000000000e+03,5.910314802411251733e+00
1.246000000000000000e+03,6.278097789685197938e+00
1.247000000000000000e+03,4.501674480910917708e+00
1.248000000000000000e+03,5.904822505023443746e+00
1.249000000000000000e+03,5.910448760884125186e+00
1.250000000000000000e+03,5.232217012726055216e+00
1.251000000000000000e+03,4.747019423978565911e+00
1.252000000000000000e+03,5.598325519089081936e+00
1.253000000000000000e+03,4.798593436034829018e+00
1.254000000000000000e+03,5.153583389149363647e+00
1.255000000000000000e+03,4.517414601473543456e+00
1.256000000000000000e+03,4.973275284661754725e+00
1.257000000000000000e+03,4.425385130609511108e+00
1.258000000000000000e+03,4.689953114534494816e+00
1.259000000000000000e+03,4.656999330207636234e+00
1.260000000000000000e+03,5.346751507032819539e+00
1.261000000000000000e+03,6.788613529805760827e+00
1.262000000000000000e+03,7.784661754855994431e+00
1.263000000000000000e+03,7.781580709979905919e+00
1.264000000000000000e+03,5.805224380442063570e+00
1.265000000000000000e+03,7.789082384460817465e+00
1.266000000000000000e+03,7.788814467515070561e+00
1.267000000000000000e+03,7.786738111185532496e+00
1.268000000000000000e+03,7.787206965840589135e+00
1.269000000000000000e+03,7.784058941728064340e+00
1.270000000000000000e+03,7.786336235766912139e+00
1.271000000000000000e+03,7.786269256530476746e+00
1.272000000000000000e+03,7.787073007367716571e+00
1.273000000000000000e+03,5.983858004018753896e+00
1.274000000000000000e+03,4.985063630274614965e+00
1.275000000000000000e+03,5.078030810448760590e+00
1.276000000000000000e+03,5.128064300066979442e+00
1.277000000000000000e+03,4.596517079705290776e+00
1.278000000000000000e+03,4.327059611520428284e+00
1.279000000000000000e+03,4.539651707970529415e+00
1.280000000000000000e+03,4.223844608171466675e+00
1.281000000000000000e+03,4.515271265907568221e+00
1.282000000000000000e+03,4.456262558606831625e+00
1.283000000000000000e+03,4.524514400535833758e+00
1.284000000000000000e+03,4.616008037508372297e+00
1.285000000000000000e+03,4.637106496985935244e+00
1.286000000000000000e+03,4.867314132618888678e+00
1.287000000000000000e+03,4.520830542531815155e+00
1.288000000000000000e+03,4.752377762893502222e+00
1.289000000000000000e+03,4.374882786336235618e+00
1.290000000000000000e+03,4.787340924313462587e+00
1.291000000000000000e+03,7.202344273275285147e+00
1.292000000000000000e+03,6.433154722036169559e+00
1.293000000000000000e+03,5.432551908908238580e+00
1.294000000000000000e+03,8.406965840589418093e+00
1.295000000000000000e+03,7.408573342263898631e+00
1.296000000000000000e+03,4.631748158070998045e+00
1.297000000000000000e+03,4.007300736771600924e+00
1.298000000000000000e+03,4.684795713328868239e+00
1.299000000000000000e+03,4.822973878097789324e+00
1.300000000000000000e+03,4.621232417950435156e+00
1.301000000000000000e+03,4.739048894842598614e+00
1.302000000000000000e+03,4.462692565304755554e+00
1.303000000000000000e+03,4.748359008707300433e+00
1.304000000000000000e+03,4.808104487608841460e+00
1.305000000000000000e+03,4.551172136637641863e+00
1.306000000000000000e+03,3.932016075016744772e+00
1.307000000000000000e+03,5.613395847287340423e+00
1.308000000000000000e+03,4.615003348961821850e+00
1.309000000000000000e+03,4.984728734092430891e+00
1.310000000000000000e+03,6.795981245813797145e+00
1.311000000000000000e+03,6.797186872069659103e+00
1.312000000000000000e+03,6.798861352980576811e+00
1.313000000000000000e+03,7.790957803081045796e+00
1.314000000000000000e+03,6.800334896182183009e+00
1.315000000000000000e+03,6.797588747488279459e+00
1.316000000000000000e+03,6.798727394507702471e+00
1.317000000000000000e+03,6.796651038178164406e+00
1.318000000000000000e+03,7.790555927662424551e+00
1.319000000000000000e+03,6.798794373744139641e+00
1.320000000000000000e+03,6.793569993302075893e+00
1.321000000000000000e+03,4.852377762893503643e+00
1.322000000000000000e+03,4.620026791694574086e+00
1.323000000000000000e+03,5.358204956463496593e+00
1.324000000000000000e+03,6.260817146684528822e+00
1.325000000000000000e+03,5.263831212324179276e+00
1.326000000000000000e+03,5.267448091091761597e+00
1.327000000000000000e+03,5.269859343603482849e+00
1.328000000000000000e+03,5.234963161419959654e+00
1.329000000000000000e+03,5.524983255190890397e+00
1.330000000000000000e+03,4.435699933020763375e+00
1.331000000000000000e+03,4.476758204956462706e+00
1.332000000000000000e+03,4.568385800401875585e+00
1.333000000000000000e+03,4.739316811788345518e+00
1.334000000000000000e+03,4.618352310783657266e+00
1.335000000000000000e+03,4.575686537173476509e+00
1.336000000000000000e+03,4.739517749497656141e+00
1.337000000000000000e+03,4.826121902210314119e+00
1.338000000000000000e+03,4.640388479571333491e+00
1.339000000000000000e+03,4.465706630944407785e+00
1.340000000000000000e+03,4.454655056932350199e+00
1.341000000000000000e+03,5.239517749497656141e+00
1.342000000000000000e+03,4.442464835900871378e+00
1.343000000000000000e+03,4.449296718017414776e+00
1.344000000000000000e+03,4.415405224380442029e+00
1.345000000000000000e+03,5.800200937709310445e+00
1.346000000000000000e+03,4.042196918955124119e+00
1.347000000000000000e+03,6.471198928332216660e+00
1.348000000000000000e+03,5.467916945746818413e+00
1.349000000000000000e+03,4.926121902210314651e+00
1.350000000000000000e+03,4.391091761553918005e+00
1.351000000000000000e+03,4.475016744809108715e+00
1.352000000000000000e+03,4.523375753516409858e+00
1.353000000000000000e+03,4.703215003348962142e+00
1.354000000000000000e+03,3.983121232417950353e+00
1.355000000000000000e+03,4.677026121902210676e+00
1.356000000000000000e+03,4.701473543201607264e+00
1.357000000000000000e+03,4.433757535164099650e+00
1.358000000000000000e+03,4.563295378432686178e+00
1.359000000000000000e+03,4.780643000669792642e+00
1.360000000000000000e+03,4.401406563965171159e+00
1.361000000000000000e+03,4.482384460817146810e+00
1.362000000000000000e+03,4.114802411252511227e+00
1.363000000000000000e+03,4.037106496985933823e+00
1.364000000000000000e+03,4.689350301406563837e+00
1.365000000000000000e+03,4.480107166778299010e+00
1.366000000000000000e+03,4.174012056262558445e+00
1.367000000000000000e+03,4.630341594105827241e+00
1.368000000000000000e+03,4.348559946416610700e+00
1.369000000000000000e+03,5.446215673141326263e+00
1.370000000000000000e+03,5.421701272605492505e+00
1.371000000000000000e+03,5.778566644340254577e+00
1.372000000000000000e+03,7.036235766912255940e+00
1.373000000000000000e+03,5.418955123911587179e+00
1.374000000000000000e+03,5.063563295378433082e+00
1.375000000000000000e+03,5.996584058941727413e+00
1.376000000000000000e+03,5.669993302076355768e+00
1.377000000000000000e+03,4.655324849296717638e+00
1.378000000000000000e+03,4.847488278633623082e+00
1.379000000000000000e+03,5.834561286001339830e+00
1.380000000000000000e+03,5.838111185532484093e+00
1.381000000000000000e+03,5.835365036838580544e+00
1.382000000000000000e+03,5.831346282652377866e+00
1.383000000000000000e+03,5.836570663094440725e+00
1.384000000000000000e+03,5.840455458807769062e+00
1.385000000000000000e+03,5.838713998660415960e+00
1.386000000000000000e+03,5.836838580040187630e+00
1.387000000000000000e+03,5.833422638981915043e+00
1.388000000000000000e+03,5.834025452109846022e+00
1.389000000000000000e+03,5.840723375753516855e+00
1.390000000000000000e+03,5.837709310113865513e+00
1.391000000000000000e+03,5.835097119892833639e+00
1.392000000000000000e+03,5.837307434695245156e+00
1.393000000000000000e+03,5.834896182183523017e+00
1.394000000000000000e+03,5.833958472873407963e+00
1.395000000000000000e+03,6.838245144005358434e+00
1.396000000000000000e+03,5.918084393837911072e+00
1.397000000000000000e+03,6.498392498325517685e+00
1.398000000000000000e+03,6.835766912257200012e+00
1.399000000000000000e+03,6.833288680509041590e+00
1.400000000000000000e+03,6.497789685197587595e+00
1.401000000000000000e+03,6.840924313462826589e+00
1.402000000000000000e+03,6.497119892833222110e+00
1.403000000000000000e+03,5.920361687876757095e+00
1.404000000000000000e+03,5.845813797722705374e+00
1.405000000000000000e+03,6.803750837240455596e+00
1.406000000000000000e+03,6.837173476222370816e+00
1.407000000000000000e+03,6.837709310113865513e+00
1.408000000000000000e+03,6.551105157401205581e+00
1.409000000000000000e+03,5.463027461486938741e+00
1.410000000000000000e+03,4.666443402545210617e+00
1.411000000000000000e+03,8.673610180843938977e+00
1.412000000000000000e+03,4.469256530475552047e+00
1.413000000000000000e+03,6.081111855324849103e+00
1.414000000000000000e+03,6.540388479571332070e+00
1.415000000000000000e+03,5.740187541862023402e+00
1.416000000000000000e+03,4.734628265237775580e+00
1.417000000000000000e+03,5.137441393168117543e+00
1.418000000000000000e+03,5.118687206965840453e+00
1.419000000000000000e+03,4.682250502344273535e+00
1.420000000000000000e+03,4.806028131279303395e+00
1.421000000000000000e+03,4.921098459477562415e+00
1.422000000000000000e+03,4.928131279303415546e+00
1.423000000000000000e+03,4.717615539182853368e+00
1.424000000000000000e+03,4.667782987273945139e+00
1.425000000000000000e+03,5.050033489618217963e+00
1.426000000000000000e+03,5.612391158740789976e+00
1.427000000000000000e+03,5.535498995311453285e+00
1.428000000000000000e+03,6.612391158740789976e+00
1.429000000000000000e+03,5.042866711319491380e+00
1.430000000000000000e+03,4.819691895512391078e+00
1.431000000000000000e+03,4.541192230408573671e+00
1.432000000000000000e+03,4.691627595445412524e+00
1.433000000000000000e+03,5.310180843938379525e+00
1.434000000000000000e+03,5.867381111855324960e+00
1.435000000000000000e+03,4.481781647689216719e+00
1.436000000000000000e+03,4.669189551239115943e+00
1.437000000000000000e+03,5.910649698593434920e+00
1.438000000000000000e+03,4.569323509711988862e+00
1.439000000000000000e+03,5.428533154722035903e+00
1.440000000000000000e+03,4.878700602813128562e+00
1.441000000000000000e+03,5.306898861352979502e+00
1.442000000000000000e+03,4.020964501004688607e+00
1.443000000000000000e+03,4.646617548559945909e+00
1.444000000000000000e+03,5.767046215673142129e+00
1.445000000000000000e+03,4.797454789015405119e+00
1.446000000000000000e+03,5.129135967849966171e+00
1.447000000000000000e+03,5.182183523107836365e+00
1.448000000000000000e+03,6.891761553918285266e+00
1.449000000000000000e+03,7.887809778968519758e+00
1.450000000000000000e+03,5.099598124581379288e+00
1.451000000000000000e+03,5.506764902880106227e+00
1.452000000000000000e+03,5.791024782317481190e+00
1.453000000000000000e+03,4.682786336235766456e+00
1.454000000000000000e+03,6.300535833891494519e+00
1.455000000000000000e+03,6.212056262558605546e+00
1.456000000000000000e+03,4.670997990622907103e+00
1.457000000000000000e+03,6.109912926992631554e+00
1.458000000000000000e+03,6.412793034159411043e+00
1.459000000000000000e+03,5.518888144675151430e+00
1.460000000000000000e+03,4.566711319490957877e+00
1.461000000000000000e+03,5.478633623576691036e+00
1.462000000000000000e+03,5.493302076356329167e+00
1.463000000000000000e+03,5.362156731413262101e+00
1.464000000000000000e+03,4.550904219691895847e+00
1.465000000000000000e+03,5.042866711319491380e+00
1.466000000000000000e+03,4.564634963161419812e+00
1.467000000000000000e+03,4.980442062960482197e+00
1.468000000000000000e+03,5.055257870060281711e+00
1.469000000000000000e+03,4.534092431346282481e+00
1.470000000000000000e+03,4.555793703951774631e+00
1.471000000000000000e+03,4.501272605492297352e+00
1.472000000000000000e+03,4.987073007367716748e+00
1.473000000000000000e+03,4.567381111855325138e+00
1.474000000000000000e+03,7.126121902210313941e+00
1.475000000000000000e+03,4.713060951105156882e+00
1.476000000000000000e+03,4.685197588747488595e+00
1.477000000000000000e+03,5.908104487608841104e+00
1.478000000000000000e+03,4.267247153382451863e+00
1.479000000000000000e+03,4.552377762893502933e+00
1.480000000000000000e+03,4.582987273945076545e+00
1.481000000000000000e+03,4.800669792364367083e+00
1.482000000000000000e+03,6.000401875418619468e+00
1.483000000000000000e+03,7.399397186872069376e+00
1.484000000000000000e+03,7.490288010716676936e+00
1.485000000000000000e+03,4.735030140656395936e+00
1.486000000000000000e+03,4.387742799732082588e+00
1.487000000000000000e+03,5.667782987273945139e+00
1.488000000000000000e+03,1.005887474882786314e+01
1.489000000000000000e+03,4.623442732752845785e+00
1.490000000000000000e+03,4.635699933020763552e+00
1.491000000000000000e+03,4.908171466845277386e+00
1.492000000000000000e+03,5.623844608171467030e+00
1.493000000000000000e+03,5.454722036168787369e+00
1.494000000000000000e+03,7.391426657736101191e+00
1.495000000000000000e+03,7.393636972538513596e+00
1.496000000000000000e+03,4.803817816476891878e+00
1.497000000000000000e+03,5.198191560616209017e+00
1.498000000000000000e+03,5.145478901540522010e+00
1.499000000000000000e+03,5.724581379772270218e+00
1.500000000000000000e+03,5.795244474212993602e+00
1.501000000000000000e+03,5.534226389819155933e+00
1.502000000000000000e+03,5.090823844608171278e+00


==> figures/data-rec/sp_dist_douban.csv <==
ind,dist
0.000000000000000000e+00,1.963389711064129850e+00
1.000000000000000000e+00,2.458597603946441001e+00
2.000000000000000000e+00,2.824947145877378496e+00
3.000000000000000000e+00,2.853276955602537246e+00
4.000000000000000000e+00,2.358069062720225428e+00
5.000000000000000000e+00,2.898625792811838853e+00
6.000000000000000000e+00,2.401867512332628518e+00
7.000000000000000000e+00,2.690274841437632070e+00
8.000000000000000000e+00,2.807223396758280476e+00
9.000000000000000000e+00,2.355179704016913345e+00
1.000000000000000000e+01,2.499964763918252064e+00
1.100000000000000000e+01,2.780549682875264494e+00
1.200000000000000000e+01,2.356694855532064814e+00
1.300000000000000000e+01,2.556025369978858208e+00
1.400000000000000000e+01,2.666067653276955607e+00
1.500000000000000000e+01,2.279844961240310219e+00
1.600000000000000000e+01,2.422832980972515760e+00
1.700000000000000000e+01,2.420507399577167096e+00
1.800000000000000000e+01,2.617406624383368463e+00
1.900000000000000000e+01,2.652748414376321140e+00
2.000000000000000000e+01,2.175898520084566634e+00
2.100000000000000000e+01,2.547498238195912812e+00
2.200000000000000000e+01,2.765010570824524283e+00
2.300000000000000000e+01,2.522445384073290775e+00
2.400000000000000000e+01,2.739570119802677617e+00
2.500000000000000000e+01,2.425581395348836988e+00
2.600000000000000000e+01,2.464940098661029033e+00
2.700000000000000000e+01,2.512790697674418539e+00
2.800000000000000000e+01,2.655073995771670248e+00
2.900000000000000000e+01,2.714552501761803960e+00
3.000000000000000000e+01,2.879351656095841872e+00
3.100000000000000000e+01,2.658210007047216550e+00
3.200000000000000000e+01,2.528999295278365089e+00
3.300000000000000000e+01,2.116560958421423777e+00
3.400000000000000000e+01,2.305179704016913522e+00
3.500000000000000000e+01,2.298273431994362070e+00
3.600000000000000000e+01,2.221529245947850395e+00
3.700000000000000000e+01,2.612720225510923200e+00
3.800000000000000000e+01,2.851303735024665276e+00
3.900000000000000000e+01,2.445489781536293261e+00
4.000000000000000000e+01,2.409302325581395454e+00
4.100000000000000000e+01,2.482804792107117464e+00
4.200000000000000000e+01,2.608350951374207138e+00
4.300000000000000000e+01,2.142494714587737548e+00
4.400000000000000000e+01,2.563248766737138862e+00
4.500000000000000000e+01,2.385306553911205274e+00
4.600000000000000000e+01,2.474489076814658350e+00
4.700000000000000000e+01,2.381395348837209713e+00
4.800000000000000000e+01,2.416032417195207671e+00
4.900000000000000000e+01,2.372832980972515937e+00
5.000000000000000000e+01,2.215680056377730800e+00
5.100000000000000000e+01,2.396088794926004351e+00
5.200000000000000000e+01,2.181395348837209092e+00
5.300000000000000000e+01,2.349823819591261298e+00
5.400000000000000000e+01,2.716384778012685075e+00
5.500000000000000000e+01,2.652149400986610672e+00
5.600000000000000000e+01,2.279704016913318920e+00
5.700000000000000000e+01,2.333861874559548966e+00
5.800000000000000000e+01,2.177660324171951878e+00
5.900000000000000000e+01,2.461275546159266803e+00
6.000000000000000000e+01,2.371106412966878185e+00
6.100000000000000000e+01,2.620366455250176418e+00
6.200000000000000000e+01,2.388477801268499068e+00
6.300000000000000000e+01,2.402466525722339430e+00
6.400000000000000000e+01,2.874418604651162834e+00
6.500000000000000000e+01,2.575933756166314481e+00
6.600000000000000000e+01,2.823150105708245317e+00
6.700000000000000000e+01,2.663953488372092782e+00
6.800000000000000000e+01,2.424066243833685519e+00
6.900000000000000000e+01,2.640521494009866021e+00
7.000000000000000000e+01,2.996582100070471988e+00
7.100000000000000000e+01,2.489922480620154754e+00
7.200000000000000000e+01,3.042071881606765338e+00
7.300000000000000000e+01,2.802290345313600994e+00
7.400000000000000000e+01,2.556412966878083282e+00
7.500000000000000000e+01,2.542036645525017846e+00
7.600000000000000000e+01,2.877625088090204564e+00
7.700000000000000000e+01,3.390415785764623102e+00
7.800000000000000000e+01,2.688583509513741809e+00
7.900000000000000000e+01,2.510500352360817367e+00
8.000000000000000000e+01,2.188266384778012608e+00
8.100000000000000000e+01,2.665609584214235550e+00
8.200000000000000000e+01,2.380197322057787002e+00
8.300000000000000000e+01,2.794397463002114002e+00
8.400000000000000000e+01,2.984989429175476161e+00
8.500000000000000000e+01,3.222057787174066323e+00
8.600000000000000000e+01,2.673396758280479180e+00
8.700000000000000000e+01,2.353664552501761875e+00
8.800000000000000000e+01,2.658386187455954897e+00
8.900000000000000000e+01,2.703805496828752819e+00
9.000000000000000000e+01,2.185940803382663944e+00
9.100000000000000000e+01,2.964975334742776081e+00
9.200000000000000000e+01,2.655532064834390749e+00
9.300000000000000000e+01,3.215891472868217527e+00
9.400000000000000000e+01,2.960923185341790109e+00
9.500000000000000000e+01,2.841120507399577111e+00
9.600000000000000000e+01,2.823713883016208737e+00
9.700000000000000000e+01,2.861134601832276303e+00
9.800000000000000000e+01,2.747040169133192045e+00
9.900000000000000000e+01,2.672480620155038622e+00
1.000000000000000000e+02,2.403735024665257125e+00
1.010000000000000000e+02,2.331853417899929504e+00
1.020000000000000000e+02,2.997251585623678771e+00
1.030000000000000000e+02,2.443939393939394300e+00
1.040000000000000000e+02,2.904897815362931901e+00
1.050000000000000000e+02,2.759302325581395099e+00
1.060000000000000000e+02,2.738019732205778656e+00
1.070000000000000000e+02,2.723713883016208648e+00
1.080000000000000000e+02,2.100599013389711001e+00
1.090000000000000000e+02,2.709901338971106632e+00
1.100000000000000000e+02,2.739393939393939270e+00
1.110000000000000000e+02,2.804580690627202166e+00
1.120000000000000000e+02,2.834848484848484951e+00
1.130000000000000000e+02,2.894573643410852437e+00
1.140000000000000000e+02,2.825757575757575690e+00
1.150000000000000000e+02,2.518217054263566013e+00
1.160000000000000000e+02,2.763460183227624878e+00
1.170000000000000000e+02,2.295137420718815768e+00
1.180000000000000000e+02,2.784848484848484684e+00
1.190000000000000000e+02,2.514693446088795081e+00
1.200000000000000000e+02,2.921353065539111782e+00
1.210000000000000000e+02,2.867970401691331883e+00
1.220000000000000000e+02,2.650775193798449614e+00
1.230000000000000000e+02,2.466737138830162213e+00
1.240000000000000000e+02,3.418181818181817988e+00
1.250000000000000000e+02,2.768604651162791086e+00
1.260000000000000000e+02,2.608844256518675131e+00
1.270000000000000000e+02,2.678435517970401580e+00
1.280000000000000000e+02,2.662332628611698837e+00
1.290000000000000000e+02,2.284601832276250466e+00
1.300000000000000000e+02,2.614164904862579242e+00
1.310000000000000000e+02,2.493798449612402823e+00
1.320000000000000000e+02,2.176849894291754683e+00
1.330000000000000000e+02,2.436187455954898162e+00
1.340000000000000000e+02,2.866842847075405487e+00
1.350000000000000000e+02,2.717300916138125633e+00
1.360000000000000000e+02,2.866032417195208293e+00
1.370000000000000000e+02,2.804404510218463376e+00
1.380000000000000000e+02,2.618851303735024505e+00
1.390000000000000000e+02,2.676920366455250111e+00
1.400000000000000000e+02,2.932452431289640948e+00
1.410000000000000000e+02,2.256307258632840096e+00
1.420000000000000000e+02,2.156166314305849596e+00
1.430000000000000000e+02,2.546194503171247625e+00
1.440000000000000000e+02,2.549859055673008967e+00
1.450000000000000000e+02,2.606694855532064814e+00
1.460000000000000000e+02,2.441472868217054337e+00
1.470000000000000000e+02,2.659513742071881737e+00
1.480000000000000000e+02,2.879105003523607653e+00
1.490000000000000000e+02,2.740732910500352837e+00
1.500000000000000000e+02,2.608315715292459203e+00
1.510000000000000000e+02,2.697885835095137352e+00
1.520000000000000000e+02,2.976321353065539022e+00
1.530000000000000000e+02,2.539147286821705762e+00
1.540000000000000000e+02,2.644926004228330019e+00
1.550000000000000000e+02,2.465292459478506171e+00
1.560000000000000000e+02,2.609337561663142679e+00
1.570000000000000000e+02,2.636645525017617953e+00
1.580000000000000000e+02,2.545525017618041286e+00
1.590000000000000000e+02,2.584672304439746160e+00
1.600000000000000000e+02,2.403453136011275415e+00
1.610000000000000000e+02,1.969344608879492364e+00
1.620000000000000000e+02,2.570331219168428660e+00
1.630000000000000000e+02,3.173185341789992897e+00
1.640000000000000000e+02,2.891367159971811596e+00
1.650000000000000000e+02,2.634249471458773861e+00
1.660000000000000000e+02,2.690873854827342981e+00
1.670000000000000000e+02,3.366596194503171713e+00
1.680000000000000000e+02,2.589781536293163988e+00
1.690000000000000000e+02,2.620894996476391903e+00
1.700000000000000000e+02,2.602748414376321318e+00
1.710000000000000000e+02,2.465292459478506171e+00
1.720000000000000000e+02,2.406553911205074225e+00
1.730000000000000000e+02,2.237561663143058599e+00
1.740000000000000000e+02,2.363389711064129539e+00
1.750000000000000000e+02,2.540028188865398384e+00
1.760000000000000000e+02,2.937350246652572494e+00
1.770000000000000000e+02,2.520295983086680902e+00
1.780000000000000000e+02,2.732628611698379117e+00
1.790000000000000000e+02,2.900880902043692977e+00
1.800000000000000000e+02,2.566173361522198881e+00
1.810000000000000000e+02,2.516666666666666607e+00
1.820000000000000000e+02,2.439816772374912013e+00
1.830000000000000000e+02,2.705003523608174643e+00
1.840000000000000000e+02,2.733051444679351683e+00
1.850000000000000000e+02,2.825334742776603125e+00
1.860000000000000000e+02,2.925475687103594069e+00
1.870000000000000000e+02,3.180902043692741099e+00
1.880000000000000000e+02,2.676462297392530498e+00
1.890000000000000000e+02,2.688971106412966439e+00
1.900000000000000000e+02,3.163883016208596910e+00
1.910000000000000000e+02,2.500422832980972565e+00
1.920000000000000000e+02,2.864341085271318033e+00
1.930000000000000000e+02,2.575193798449612270e+00
1.940000000000000000e+02,3.107047216349541507e+00
1.950000000000000000e+02,2.905532064834390304e+00
1.960000000000000000e+02,3.077519379844961378e+00
1.970000000000000000e+02,2.536046511627906952e+00
1.980000000000000000e+02,3.040838618745595578e+00
1.990000000000000000e+02,2.417089499647639084e+00
2.000000000000000000e+02,2.843199436222692000e+00
2.010000000000000000e+02,3.096723044397462932e+00
2.020000000000000000e+02,2.864587737843552251e+00
2.030000000000000000e+02,2.579105003523608275e+00
2.040000000000000000e+02,2.554016913319238746e+00
2.050000000000000000e+02,2.978858350951374412e+00
2.060000000000000000e+02,2.762226920366455118e+00
2.070000000000000000e+02,2.403699788583509633e+00
2.080000000000000000e+02,2.530584918957011542e+00
2.090000000000000000e+02,2.627096546863988635e+00
2.100000000000000000e+02,2.361768851303735151e+00
2.110000000000000000e+02,2.537596899224806357e+00
2.120000000000000000e+02,2.510429880197322383e+00
2.130000000000000000e+02,2.521494009866102726e+00
2.140000000000000000e+02,2.841050035236081683e+00
2.150000000000000000e+02,2.800986610288936252e+00
2.160000000000000000e+02,2.378964059196617242e+00
2.170000000000000000e+02,2.926708949964763828e+00
2.180000000000000000e+02,2.442318534178999467e+00
2.190000000000000000e+02,2.565891472868217171e+00
2.200000000000000000e+02,2.401937984496124390e+00
2.210000000000000000e+02,3.173819591261451301e+00
2.220000000000000000e+02,2.889464411557434609e+00
2.230000000000000000e+02,2.630232558139534937e+00
2.240000000000000000e+02,2.858174770965468792e+00
2.250000000000000000e+02,2.384989429175475628e+00
2.260000000000000000e+02,2.758668076109936695e+00
2.270000000000000000e+02,2.984848484848484862e+00
2.280000000000000000e+02,2.671811134601832283e+00
2.290000000000000000e+02,2.511804087385482553e+00
2.300000000000000000e+02,2.623925299506695286e+00
2.310000000000000000e+02,2.518252290345313504e+00
2.320000000000000000e+02,2.661134601832276125e+00
2.330000000000000000e+02,2.891226215644819852e+00
2.340000000000000000e+02,2.824665257223396786e+00
2.350000000000000000e+02,2.794926004228329930e+00
2.360000000000000000e+02,2.969837914023960579e+00
2.370000000000000000e+02,2.682734319943622214e+00
2.380000000000000000e+02,3.173220577871739945e+00
2.390000000000000000e+02,2.923114869626497470e+00
2.400000000000000000e+02,2.673925299506695108e+00
2.410000000000000000e+02,3.162121212121211666e+00
2.420000000000000000e+02,2.926427061310782562e+00
2.430000000000000000e+02,2.814799154334037823e+00
2.440000000000000000e+02,3.151021846370682944e+00
2.450000000000000000e+02,2.705954897815363136e+00
2.460000000000000000e+02,3.091226215644820030e+00
2.470000000000000000e+02,2.756272022551092604e+00
2.480000000000000000e+02,2.724066243833685785e+00
2.490000000000000000e+02,2.702114164904862559e+00
2.500000000000000000e+02,2.837350246652571961e+00
2.510000000000000000e+02,2.945560253699788689e+00
2.520000000000000000e+02,2.558527131782945663e+00
2.530000000000000000e+02,2.687174066243833703e+00
2.540000000000000000e+02,2.498978153629316523e+00
2.550000000000000000e+02,2.517864693446088875e+00
2.560000000000000000e+02,2.690098661028893723e+00
2.570000000000000000e+02,2.926920366455249667e+00
2.580000000000000000e+02,2.798907681465820918e+00
2.590000000000000000e+02,3.137878787878788156e+00
2.600000000000000000e+02,2.774594785059901536e+00
2.610000000000000000e+02,2.749295278365045725e+00
2.620000000000000000e+02,2.713988724453840984e+00
2.630000000000000000e+02,2.585764622973925064e+00
2.640000000000000000e+02,2.544644115574348220e+00
2.650000000000000000e+02,2.848837209302325757e+00
2.660000000000000000e+02,2.602114164904862470e+00
2.670000000000000000e+02,2.611627906976744296e+00
2.680000000000000000e+02,2.416208597603946906e+00
2.690000000000000000e+02,2.743939393939393678e+00
2.700000000000000000e+02,2.726039464411557312e+00
2.710000000000000000e+02,2.435870331219168516e+00
2.720000000000000000e+02,2.806412966878083282e+00
2.730000000000000000e+02,2.647921071176885022e+00
2.740000000000000000e+02,2.442071881606765249e+00
2.750000000000000000e+02,3.011028893587032851e+00
2.760000000000000000e+02,2.552995066948555269e+00
2.770000000000000000e+02,2.836751233262861494e+00
2.780000000000000000e+02,2.532346723044397230e+00
2.790000000000000000e+02,3.098343904157857764e+00
2.800000000000000000e+02,2.772198731501057001e+00
2.810000000000000000e+02,2.603030303030303028e+00
2.820000000000000000e+02,2.580831571529246027e+00
2.830000000000000000e+02,2.099859055673009234e+00
2.840000000000000000e+02,2.502995066948555447e+00
2.850000000000000000e+02,2.492741367159971855e+00
2.860000000000000000e+02,2.497110641296687472e+00
2.870000000000000000e+02,2.675088090204368996e+00
2.880000000000000000e+02,2.744573643410852970e+00
2.890000000000000000e+02,2.869943622269203853e+00
2.900000000000000000e+02,2.603206483439041374e+00
2.910000000000000000e+02,2.857822410147991654e+00
2.920000000000000000e+02,2.459443269908386132e+00
2.930000000000000000e+02,2.534637068357998846e+00
2.940000000000000000e+02,2.736257928118393412e+00
2.950000000000000000e+02,2.893446088794925597e+00
2.960000000000000000e+02,2.887491190979563527e+00
2.970000000000000000e+02,2.372621564482029655e+00
2.980000000000000000e+02,2.790133897110641303e+00
2.990000000000000000e+02,2.518217054263566013e+00
3.000000000000000000e+02,2.649964763918252419e+00
3.010000000000000000e+02,2.530373502466526148e+00
3.020000000000000000e+02,2.956201550387597354e+00
3.030000000000000000e+02,2.485059901338971144e+00
3.040000000000000000e+02,2.784390415785764628e+00
3.050000000000000000e+02,2.819556025369978514e+00
3.060000000000000000e+02,2.220859760394644056e+00
3.070000000000000000e+02,2.492459478505990145e+00
3.080000000000000000e+02,2.603241719520789310e+00
3.090000000000000000e+02,2.423995771670190535e+00
3.100000000000000000e+02,2.487737843551796946e+00
3.110000000000000000e+02,2.852396053558844180e+00
3.120000000000000000e+02,2.926427061310782562e+00
3.130000000000000000e+02,2.273502466525722632e+00
3.140000000000000000e+02,2.950176180408738524e+00
3.150000000000000000e+02,2.426145172656800408e+00
3.160000000000000000e+02,2.776427061310782207e+00
3.170000000000000000e+02,3.026673713883016426e+00
3.180000000000000000e+02,2.902924594785059931e+00
3.190000000000000000e+02,3.212720225510923289e+00
3.200000000000000000e+02,2.404968287526427329e+00
3.210000000000000000e+02,2.763812544045102015e+00
3.220000000000000000e+02,3.018322762508808932e+00
3.230000000000000000e+02,2.487174066243833970e+00
3.240000000000000000e+02,2.616349541930937050e+00
3.250000000000000000e+02,2.634390415785764716e+00
3.260000000000000000e+02,2.612085976039464352e+00
3.270000000000000000e+02,2.727026074700493297e+00
3.280000000000000000e+02,2.753276955602536713e+00
3.290000000000000000e+02,3.357293868921775726e+00
3.300000000000000000e+02,2.819379844961240167e+00
3.310000000000000000e+02,2.756166314305849241e+00
3.320000000000000000e+02,2.815151515151514960e+00
3.330000000000000000e+02,2.716878083157153068e+00
3.340000000000000000e+02,2.763319238900634023e+00
3.350000000000000000e+02,2.718357998590556601e+00
3.360000000000000000e+02,2.825405214940098553e+00
3.370000000000000000e+02,2.622692036645525082e+00
3.380000000000000000e+02,3.099506694855532096e+00
3.390000000000000000e+02,2.643727977448907751e+00
3.400000000000000000e+02,2.990591966173361094e+00
3.410000000000000000e+02,3.024665257223396964e+00
3.420000000000000000e+02,2.795066948555320341e+00
3.430000000000000000e+02,2.636539816772375033e+00
3.440000000000000000e+02,2.711804087385482731e+00
3.450000000000000000e+02,2.957293868921775815e+00
3.460000000000000000e+02,2.369309372797745006e+00
3.470000000000000000e+02,2.451338971106412856e+00
3.480000000000000000e+02,2.784813248766737193e+00
3.490000000000000000e+02,2.816983791402396076e+00
3.500000000000000000e+02,2.768040873854827222e+00
3.510000000000000000e+02,3.062931642001409660e+00
3.520000000000000000e+02,2.533544749823819942e+00
3.530000000000000000e+02,3.157928118393234840e+00
3.540000000000000000e+02,2.889605355884425908e+00
3.550000000000000000e+02,2.782769556025369795e+00
3.560000000000000000e+02,2.625264270613107964e+00
3.570000000000000000e+02,2.659478505990133801e+00
3.580000000000000000e+02,2.417512332628611649e+00
3.590000000000000000e+02,2.908879492600422889e+00
3.600000000000000000e+02,2.397603946441155820e+00
3.610000000000000000e+02,2.713143058491895410e+00
3.620000000000000000e+02,2.702995066948555181e+00
3.630000000000000000e+02,2.696264975334742964e+00
3.640000000000000000e+02,2.893058491895701412e+00
3.650000000000000000e+02,2.822515856236786913e+00
3.660000000000000000e+02,3.134813248766736837e+00
3.670000000000000000e+02,2.515045806906271775e+00
3.680000000000000000e+02,2.731747709654686052e+00
3.690000000000000000e+02,2.612825933756166119e+00
3.700000000000000000e+02,2.622797744890768001e+00
3.710000000000000000e+02,2.656589147286821717e+00
3.720000000000000000e+02,2.840239605355884489e+00
3.730000000000000000e+02,2.539112050739957827e+00
3.740000000000000000e+02,2.876497533474277724e+00
3.750000000000000000e+02,3.175123326286116932e+00
3.760000000000000000e+02,2.837033121916842759e+00
3.770000000000000000e+02,2.595419309372797301e+00
3.780000000000000000e+02,2.440098661028893723e+00
3.790000000000000000e+02,3.306095842142354080e+00
3.800000000000000000e+02,2.667230443974629939e+00
3.810000000000000000e+02,2.588407329105003374e+00
3.820000000000000000e+02,2.713213530655391281e+00
3.830000000000000000e+02,2.747216349541931280e+00
3.840000000000000000e+02,2.627307963354474918e+00
3.850000000000000000e+02,2.719908386187456006e+00
3.860000000000000000e+02,2.463284002818886709e+00
3.870000000000000000e+02,2.552396053558844358e+00
3.880000000000000000e+02,2.313107822410148007e+00
3.890000000000000000e+02,2.681677237491191246e+00
3.900000000000000000e+02,2.807681465821000533e+00
3.910000000000000000e+02,2.303206483439041552e+00
3.920000000000000000e+02,2.820824524312896209e+00
3.930000000000000000e+02,2.838830162085976383e+00
3.940000000000000000e+02,2.750246652572233774e+00
3.950000000000000000e+02,2.738935870331219213e+00
3.960000000000000000e+02,2.995665961945031874e+00
3.970000000000000000e+02,2.668675123326285981e+00
3.980000000000000000e+02,2.442036645525017757e+00
3.990000000000000000e+02,2.816525722339676019e+00
4.000000000000000000e+02,2.515856236786469413e+00
4.010000000000000000e+02,3.003171247357293794e+00
4.020000000000000000e+02,2.759760394644116044e+00
4.030000000000000000e+02,2.910077519379844713e+00
4.040000000000000000e+02,2.718146582100070763e+00
4.050000000000000000e+02,2.762790697674418539e+00
4.060000000000000000e+02,2.744644115574348398e+00
4.070000000000000000e+02,3.056272022551092427e+00
4.080000000000000000e+02,3.243587033121916541e+00
4.090000000000000000e+02,2.430338266384777679e+00
4.100000000000000000e+02,2.632452431289640682e+00
4.110000000000000000e+02,2.858949964763918050e+00
4.120000000000000000e+02,2.511346018322762941e+00
4.130000000000000000e+02,2.380091613812544082e+00
4.140000000000000000e+02,2.625546159267089230e+00
4.150000000000000000e+02,2.819626497533474385e+00
4.160000000000000000e+02,2.622093023255814170e+00
4.170000000000000000e+02,2.846229739252994939e+00
4.180000000000000000e+02,2.676356589147286691e+00
4.190000000000000000e+02,2.307223396758280476e+00
4.200000000000000000e+02,2.369027484143763296e+00
4.210000000000000000e+02,2.886892177589852171e+00
4.220000000000000000e+02,2.860429880197322028e+00
4.230000000000000000e+02,3.112121212121212288e+00
4.240000000000000000e+02,2.803875968992247891e+00
4.250000000000000000e+02,2.644362226920366599e+00
4.260000000000000000e+02,2.868957011980267424e+00
4.270000000000000000e+02,2.669415081042988191e+00
4.280000000000000000e+02,2.550775193798449525e+00
4.290000000000000000e+02,2.510007047216349374e+00
4.300000000000000000e+02,2.547110641296687739e+00
4.310000000000000000e+02,2.396687808315714818e+00
4.320000000000000000e+02,3.109971811134601971e+00
4.330000000000000000e+02,2.755073995771669892e+00
4.340000000000000000e+02,2.790169133192388795e+00
4.350000000000000000e+02,2.815292459478505815e+00
4.360000000000000000e+02,3.098026779422128563e+00
4.370000000000000000e+02,2.541402396053558999e+00
4.380000000000000000e+02,2.690310077519380005e+00
4.390000000000000000e+02,2.885623678646934476e+00
4.400000000000000000e+02,2.591895701198026369e+00
4.410000000000000000e+02,2.792036645525017846e+00
4.420000000000000000e+02,2.811486962649753174e+00
4.430000000000000000e+02,2.757364341085271064e+00
4.440000000000000000e+02,2.671670190274841428e+00
4.450000000000000000e+02,2.671423537702607653e+00
4.460000000000000000e+02,2.677026074700493030e+00
4.470000000000000000e+02,2.606659619450317322e+00
4.480000000000000000e+02,2.594291754756871349e+00
4.490000000000000000e+02,3.241437632135306668e+00
4.500000000000000000e+02,2.627202255109231999e+00
4.510000000000000000e+02,2.600916138125440646e+00
4.520000000000000000e+02,2.446405919661733375e+00
4.530000000000000000e+02,2.686081747709654799e+00
4.540000000000000000e+02,2.706976744186046613e+00
4.550000000000000000e+02,2.479950669485553316e+00
4.560000000000000000e+02,2.592248062015503951e+00
4.570000000000000000e+02,3.015257223396758057e+00
4.580000000000000000e+02,2.609689922480620261e+00
4.590000000000000000e+02,2.742036645525017580e+00
4.600000000000000000e+02,2.567195207892882358e+00
4.610000000000000000e+02,3.052783650458069431e+00
4.620000000000000000e+02,2.946370683579985439e+00
4.630000000000000000e+02,2.177237491190979757e+00
4.640000000000000000e+02,2.941578576462296812e+00
4.650000000000000000e+02,2.956553911205074048e+00
4.660000000000000000e+02,2.838513037350246737e+00
4.670000000000000000e+02,2.580232558139535115e+00
4.680000000000000000e+02,2.668322762508808843e+00
4.690000000000000000e+02,2.740451021846370683e+00
4.700000000000000000e+02,2.948590556730091183e+00
4.710000000000000000e+02,2.478365045806906419e+00
4.720000000000000000e+02,2.886997885835095090e+00
4.730000000000000000e+02,2.576990838618745450e+00
4.740000000000000000e+02,2.906906272022551363e+00
4.750000000000000000e+02,2.885165609584214419e+00
4.760000000000000000e+02,2.415856236786469324e+00
4.770000000000000000e+02,2.727801268498942999e+00
4.780000000000000000e+02,2.828964059196617420e+00
4.790000000000000000e+02,2.955778717406624345e+00
4.800000000000000000e+02,2.489393939393939270e+00
4.810000000000000000e+02,2.598590556730091539e+00
4.820000000000000000e+02,2.618357998590556512e+00
4.830000000000000000e+02,2.603312191684285182e+00
4.840000000000000000e+02,2.673784355179704253e+00
4.850000000000000000e+02,2.820014094432699459e+00
4.860000000000000000e+02,2.842353770260747314e+00
4.870000000000000000e+02,2.578999295278364912e+00
4.880000000000000000e+02,2.871634954193093670e+00
4.890000000000000000e+02,3.167547568710359585e+00
4.900000000000000000e+02,2.835306553911205008e+00
4.910000000000000000e+02,2.689746300211416585e+00
4.920000000000000000e+02,3.089992952783650271e+00
4.930000000000000000e+02,2.720507399577166918e+00
4.940000000000000000e+02,2.650704721634954630e+00
4.950000000000000000e+02,2.623044397463002220e+00
4.960000000000000000e+02,2.368217054263566101e+00
4.970000000000000000e+02,2.824066243833685874e+00
4.980000000000000000e+02,2.782452431289640593e+00
4.990000000000000000e+02,2.742706131078223919e+00
5.000000000000000000e+02,3.009478505990133890e+00
5.010000000000000000e+02,2.794961240310077422e+00
5.020000000000000000e+02,2.935835095137420581e+00
5.030000000000000000e+02,2.953382663847780254e+00
5.040000000000000000e+02,2.978153629316420137e+00
5.050000000000000000e+02,3.024171952078928971e+00
5.060000000000000000e+02,2.675264270613107787e+00
5.070000000000000000e+02,2.672727272727272396e+00
5.080000000000000000e+02,2.606730091613812306e+00
5.090000000000000000e+02,2.965644820295983308e+00
5.100000000000000000e+02,2.823291050035236172e+00
5.110000000000000000e+02,2.917758985200844979e+00
5.120000000000000000e+02,2.865961945031712421e+00
5.130000000000000000e+02,2.954897815362931723e+00
5.140000000000000000e+02,2.828928823114869484e+00
5.150000000000000000e+02,2.884355179704016781e+00
5.160000000000000000e+02,2.926215644820295392e+00
5.170000000000000000e+02,2.776145172656800497e+00
5.180000000000000000e+02,2.484707540521494007e+00
5.190000000000000000e+02,2.726638477801268667e+00
5.200000000000000000e+02,2.917970401691332150e+00
5.210000000000000000e+02,2.763072586328400249e+00
5.220000000000000000e+02,2.661627906976744118e+00
5.230000000000000000e+02,2.744926004228330108e+00
5.240000000000000000e+02,2.514517265680056735e+00
5.250000000000000000e+02,2.652149400986610228e+00
5.260000000000000000e+02,3.172480620155038622e+00
5.270000000000000000e+02,3.207188160676532895e+00
5.280000000000000000e+02,2.867970401691331883e+00
5.290000000000000000e+02,2.830831571529246027e+00
5.300000000000000000e+02,2.700140944326991033e+00
5.310000000000000000e+02,2.857082452431289443e+00
5.320000000000000000e+02,3.093727977448907485e+00
5.330000000000000000e+02,2.534390415785764628e+00
5.340000000000000000e+02,3.295243128964059132e+00
5.350000000000000000e+02,2.970824524312896564e+00
5.360000000000000000e+02,2.803911205073995827e+00
5.370000000000000000e+02,2.728682170542635621e+00
5.380000000000000000e+02,2.783720930232558288e+00
5.390000000000000000e+02,3.117019027484143390e+00
5.400000000000000000e+02,3.115116279069767735e+00
5.410000000000000000e+02,2.455567300916138063e+00
5.420000000000000000e+02,2.868534178999295303e+00
5.430000000000000000e+02,2.705391120507399716e+00
5.440000000000000000e+02,2.868463706835799876e+00
5.450000000000000000e+02,2.877343199436222410e+00
5.460000000000000000e+02,2.657293868921775992e+00
5.470000000000000000e+02,2.984319943622269378e+00
5.480000000000000000e+02,2.838160676532769600e+00
5.490000000000000000e+02,2.454193093727977448e+00
5.500000000000000000e+02,2.794608879492600284e+00
5.510000000000000000e+02,2.494820295983086300e+00
5.520000000000000000e+02,2.637808315715292284e+00
5.530000000000000000e+02,2.402607470049330285e+00
5.540000000000000000e+02,3.029668780831571873e+00
5.550000000000000000e+02,2.832205778717406641e+00
5.560000000000000000e+02,2.543622269203664743e+00
5.570000000000000000e+02,2.866878083157152535e+00
5.580000000000000000e+02,3.098273431994361893e+00
5.590000000000000000e+02,2.606835799859055669e+00
5.600000000000000000e+02,3.009760394644116044e+00
5.610000000000000000e+02,2.825616631430584835e+00
5.620000000000000000e+02,2.521670190274841516e+00
5.630000000000000000e+02,2.700035236081747669e+00
5.640000000000000000e+02,2.873185341789992631e+00
5.650000000000000000e+02,2.423185341789992897e+00
5.660000000000000000e+02,2.572057787174066412e+00
5.670000000000000000e+02,2.801268498942917073e+00
5.680000000000000000e+02,3.077519379844961378e+00
5.690000000000000000e+02,2.843305144467935364e+00
5.700000000000000000e+02,2.728224101479915564e+00
5.710000000000000000e+02,2.986328400281888396e+00
5.720000000000000000e+02,3.175299506694855722e+00
5.730000000000000000e+02,2.899541930937279854e+00
5.740000000000000000e+02,3.162473572938688804e+00
5.750000000000000000e+02,2.816948555320648140e+00
5.760000000000000000e+02,3.036081747709655332e+00
5.770000000000000000e+02,2.958456659619450591e+00
5.780000000000000000e+02,2.589781536293163988e+00
5.790000000000000000e+02,2.931289640591966172e+00
5.800000000000000000e+02,2.219520789288230933e+00
5.810000000000000000e+02,2.670577871740662523e+00
5.820000000000000000e+02,3.339429175475686851e+00
5.830000000000000000e+02,2.747780126849894256e+00
5.840000000000000000e+02,2.715327695560253662e+00
5.850000000000000000e+02,2.987455954897815236e+00
5.860000000000000000e+02,2.521071176885130605e+00
5.870000000000000000e+02,2.847744890768146409e+00
5.880000000000000000e+02,2.843904157857646275e+00
5.890000000000000000e+02,3.003664552501762230e+00
5.900000000000000000e+02,2.452677942212825979e+00
5.910000000000000000e+02,2.735130373502466572e+00
5.920000000000000000e+02,2.534813248766736749e+00
5.930000000000000000e+02,2.597533474277660570e+00
5.940000000000000000e+02,2.679316420014094202e+00
5.950000000000000000e+02,2.702078928823115067e+00
5.960000000000000000e+02,2.711205073995771375e+00
5.970000000000000000e+02,2.529105003523608453e+00
5.980000000000000000e+02,2.847392529950669271e+00
5.990000000000000000e+02,2.429527836504580485e+00
6.000000000000000000e+02,2.823643410852713309e+00
6.010000000000000000e+02,2.669908386187455740e+00
6.020000000000000000e+02,2.844644115574348042e+00
6.030000000000000000e+02,2.755391120507399538e+00
6.040000000000000000e+02,2.765503875968992276e+00
6.050000000000000000e+02,2.502642706131078310e+00
6.060000000000000000e+02,2.270295983086680458e+00
6.070000000000000000e+02,2.678294573643410725e+00
6.080000000000000000e+02,2.449224806201550475e+00
6.090000000000000000e+02,2.412367864693446329e+00
6.100000000000000000e+02,2.957470049330514161e+00
6.110000000000000000e+02,2.704686398872445441e+00
6.120000000000000000e+02,2.628083157152924620e+00
6.130000000000000000e+02,2.592424242424242298e+00
6.140000000000000000e+02,2.590697674418604546e+00
6.150000000000000000e+02,2.744573643410852970e+00
6.160000000000000000e+02,2.779809725158562284e+00
6.170000000000000000e+02,2.579668780831571695e+00
6.180000000000000000e+02,2.688689217758985173e+00
6.190000000000000000e+02,2.732840028188864956e+00
6.200000000000000000e+02,2.807188160676532984e+00
6.210000000000000000e+02,2.479492600422833259e+00
6.220000000000000000e+02,2.858315715292459203e+00
6.230000000000000000e+02,2.898731501057082660e+00
6.240000000000000000e+02,2.811169837914023972e+00
6.250000000000000000e+02,3.119097956307258723e+00
6.260000000000000000e+02,2.528541226215645032e+00
6.270000000000000000e+02,3.142847075405215573e+00
6.280000000000000000e+02,2.750000000000000000e+00
6.290000000000000000e+02,2.405813953488372015e+00
6.300000000000000000e+02,2.528153629316419959e+00
6.310000000000000000e+02,3.120366455250176418e+00
6.320000000000000000e+02,2.673431994362226671e+00
6.330000000000000000e+02,2.578329809725158128e+00
6.340000000000000000e+02,2.713847780126849685e+00
6.350000000000000000e+02,2.489992952783650626e+00
6.360000000000000000e+02,2.736680761099365533e+00
6.370000000000000000e+02,2.852748414376321318e+00
6.380000000000000000e+02,2.600352360817477226e+00
6.390000000000000000e+02,3.141331923890062772e+00
6.400000000000000000e+02,2.987632135306553582e+00
6.410000000000000000e+02,2.917089499647639528e+00
6.420000000000000000e+02,2.788865398167723608e+00
6.430000000000000000e+02,2.976532769556025748e+00
6.440000000000000000e+02,2.770295983086680902e+00
6.450000000000000000e+02,2.666525722339676108e+00
6.460000000000000000e+02,2.852607470049330463e+00
6.470000000000000000e+02,2.951656095842142058e+00
6.480000000000000000e+02,2.756448202959830507e+00
6.490000000000000000e+02,2.791684284707540264e+00
6.500000000000000000e+02,2.908527131782945752e+00
6.510000000000000000e+02,2.831959126145172867e+00
6.520000000000000000e+02,2.860042283298097399e+00
6.530000000000000000e+02,2.779915433403805203e+00
6.540000000000000000e+02,2.499788583509513717e+00
6.550000000000000000e+02,2.853417899929528101e+00
6.560000000000000000e+02,2.809478505990134156e+00
6.570000000000000000e+02,2.591613812544045103e+00
6.580000000000000000e+02,2.586610288935870194e+00
6.590000000000000000e+02,2.614622973925299299e+00
6.600000000000000000e+02,2.644538407329105389e+00
6.610000000000000000e+02,2.510218463706835657e+00
6.620000000000000000e+02,2.807681465821000533e+00
6.630000000000000000e+02,2.590169133192389062e+00
6.640000000000000000e+02,2.778928823114869662e+00
6.650000000000000000e+02,3.063847780126850218e+00
6.660000000000000000e+02,2.568886539816772174e+00
6.670000000000000000e+02,2.734742776603241499e+00
6.680000000000000000e+02,3.121811134601832460e+00
6.690000000000000000e+02,3.065081042988019977e+00
6.700000000000000000e+02,2.923854827343199236e+00
6.710000000000000000e+02,2.830866807610993519e+00
6.720000000000000000e+02,2.892424242424242564e+00
6.730000000000000000e+02,2.625475687103594247e+00
6.740000000000000000e+02,2.834249471458774039e+00
6.750000000000000000e+02,2.695842142353770399e+00
6.760000000000000000e+02,2.686997885835094912e+00
6.770000000000000000e+02,2.840697674418604990e+00
6.780000000000000000e+02,2.631536293164200124e+00
6.790000000000000000e+02,3.043939393939394389e+00
6.800000000000000000e+02,2.858879492600422623e+00
6.810000000000000000e+02,2.724101479915433277e+00
6.820000000000000000e+02,2.918675123326286425e+00
6.830000000000000000e+02,3.142600422832980467e+00
6.840000000000000000e+02,2.760993657505285803e+00
6.850000000000000000e+02,2.455673009161380982e+00
6.860000000000000000e+02,3.093516560958422090e+00
6.870000000000000000e+02,2.651198026779422179e+00
6.880000000000000000e+02,3.042565186751232886e+00
6.890000000000000000e+02,3.004228329809725206e+00
6.900000000000000000e+02,2.799048625792812217e+00
6.910000000000000000e+02,2.725158562367864690e+00
6.920000000000000000e+02,2.532417195207893101e+00
6.930000000000000000e+02,2.660112755461592648e+00
6.940000000000000000e+02,2.824418604651162568e+00
6.950000000000000000e+02,2.433333333333333126e+00
6.960000000000000000e+02,2.599929527836504661e+00
6.970000000000000000e+02,2.786152219873149871e+00
6.980000000000000000e+02,3.137420718816067655e+00
6.990000000000000000e+02,2.758527131782945840e+00
7.000000000000000000e+02,3.107399577167019533e+00
7.010000000000000000e+02,2.932417195207893013e+00
7.020000000000000000e+02,3.143305144467935630e+00
7.030000000000000000e+02,2.848343904157857320e+00
7.040000000000000000e+02,2.571740662438336766e+00
7.050000000000000000e+02,2.750880902043692622e+00
7.060000000000000000e+02,2.801303735024665453e+00
7.070000000000000000e+02,2.463847780126849685e+00
7.080000000000000000e+02,2.617970401691331883e+00
7.090000000000000000e+02,2.702924594785059753e+00
7.100000000000000000e+02,2.744009866102889550e+00
7.110000000000000000e+02,2.714341085271317677e+00
7.120000000000000000e+02,2.819626497533473941e+00
7.130000000000000000e+02,2.836610288935870194e+00
7.140000000000000000e+02,2.631395348837209269e+00
7.150000000000000000e+02,2.746018322762509012e+00
7.160000000000000000e+02,2.956307258632839829e+00
7.170000000000000000e+02,3.069485553206483530e+00
7.180000000000000000e+02,2.741930937279774216e+00
7.190000000000000000e+02,3.090732910500352482e+00
7.200000000000000000e+02,2.757117688513037734e+00
7.210000000000000000e+02,3.457188160676532895e+00
7.220000000000000000e+02,2.832452431289640415e+00
7.230000000000000000e+02,2.841367159971810885e+00
7.240000000000000000e+02,2.638442565186751132e+00
7.250000000000000000e+02,2.649048625792811862e+00
7.260000000000000000e+02,2.870084566596194708e+00
7.270000000000000000e+02,2.618498942917547812e+00
7.280000000000000000e+02,2.691613812544045192e+00
7.290000000000000000e+02,3.171599718111346000e+00
7.300000000000000000e+02,3.074031007751938827e+00
7.310000000000000000e+02,2.858844256518675131e+00
7.320000000000000000e+02,2.769873150105708337e+00
7.330000000000000000e+02,3.049471458773784338e+00
7.340000000000000000e+02,3.085764622973925952e+00
7.350000000000000000e+02,2.690732910500352570e+00
7.360000000000000000e+02,3.288407329105003551e+00
7.370000000000000000e+02,2.899541930937279854e+00
7.380000000000000000e+02,2.806166314305849063e+00
7.390000000000000000e+02,3.278576462297392524e+00
7.400000000000000000e+02,2.661522198731500755e+00
7.410000000000000000e+02,3.154721634954193110e+00
7.420000000000000000e+02,2.561240310077518956e+00
7.430000000000000000e+02,3.259760394644115156e+00
7.440000000000000000e+02,2.793763213530655154e+00
7.450000000000000000e+02,3.283298097251585723e+00
7.460000000000000000e+02,2.820436927413671580e+00
7.470000000000000000e+02,2.457011980267794105e+00
7.480000000000000000e+02,3.022163495419309065e+00
7.490000000000000000e+02,3.126814658210006925e+00
7.500000000000000000e+02,2.829034531360112403e+00
7.510000000000000000e+02,2.657152924594785137e+00
7.520000000000000000e+02,2.990239605355883956e+00
7.530000000000000000e+02,2.912015503875968747e+00
7.540000000000000000e+02,2.742882311486962266e+00
7.550000000000000000e+02,2.662720225510923466e+00
7.560000000000000000e+02,2.649788583509514073e+00
7.570000000000000000e+02,2.749788583509513717e+00
7.580000000000000000e+02,2.567970401691331617e+00
7.590000000000000000e+02,2.893340380549682678e+00
7.600000000000000000e+02,2.945489781536292817e+00
7.610000000000000000e+02,2.576885130373502530e+00
7.620000000000000000e+02,2.893375616631431058e+00
7.630000000000000000e+02,2.550916138125440380e+00
7.640000000000000000e+02,2.893058491895701412e+00
7.650000000000000000e+02,2.869062720225511232e+00
7.660000000000000000e+02,2.844326990838618840e+00
7.670000000000000000e+02,2.687209302325581195e+00
7.680000000000000000e+02,2.872797744890768001e+00
7.690000000000000000e+02,2.715926708949965018e+00
7.700000000000000000e+02,3.126356589147286424e+00
7.710000000000000000e+02,3.217935165609584036e+00
7.720000000000000000e+02,2.839006342494714730e+00
7.730000000000000000e+02,2.713883016208597621e+00
7.740000000000000000e+02,2.852536997885835035e+00
7.750000000000000000e+02,3.843692741367159993e+00
7.760000000000000000e+02,2.619203664552501643e+00
7.770000000000000000e+02,2.311874559548977803e+00
7.780000000000000000e+02,2.489816772374911835e+00
7.790000000000000000e+02,2.788618745595489390e+00
7.800000000000000000e+02,2.538125440451021841e+00
7.810000000000000000e+02,2.586892177589851904e+00
7.820000000000000000e+02,2.991367159971811240e+00
7.830000000000000000e+02,2.518146582100070585e+00
7.840000000000000000e+02,2.441402396053558910e+00
7.850000000000000000e+02,2.409267089499647518e+00
7.860000000000000000e+02,2.480162085976039599e+00
7.870000000000000000e+02,2.584918957011980378e+00
7.880000000000000000e+02,2.553347427766032407e+00
7.890000000000000000e+02,2.732980972515856699e+00
7.900000000000000000e+02,2.762367864693446418e+00
7.910000000000000000e+02,2.265257223396758057e+00
7.920000000000000000e+02,2.600704721634954364e+00
7.930000000000000000e+02,2.944644115574348131e+00
7.940000000000000000e+02,2.725828047921071473e+00
7.950000000000000000e+02,2.804439746300211311e+00
7.960000000000000000e+02,2.596828752642705851e+00
7.970000000000000000e+02,2.662473572938689248e+00
7.980000000000000000e+02,2.467618040873854834e+00
7.990000000000000000e+02,3.003382663847780076e+00
8.000000000000000000e+02,2.844538407329105123e+00
8.010000000000000000e+02,3.110993657505285448e+00
8.020000000000000000e+02,2.758139534883721211e+00
8.030000000000000000e+02,2.803594080338266181e+00
8.040000000000000000e+02,2.880937279774489213e+00
8.050000000000000000e+02,2.998696264975334369e+00
8.060000000000000000e+02,2.393622269203664388e+00
8.070000000000000000e+02,2.749612403100774927e+00
8.080000000000000000e+02,3.420155038759690402e+00
8.090000000000000000e+02,2.586257928118393057e+00
8.100000000000000000e+02,2.533016208597604013e+00
8.110000000000000000e+02,2.892036645525017935e+00
8.120000000000000000e+02,2.951515151515152091e+00
8.130000000000000000e+02,2.890944326990838587e+00
8.140000000000000000e+02,3.068428470754052562e+00
8.150000000000000000e+02,2.722269203664552606e+00
8.160000000000000000e+02,3.034848484848485572e+00
8.170000000000000000e+02,3.198661028893586611e+00
8.180000000000000000e+02,3.492565186751233952e+00
8.190000000000000000e+02,2.764904862579280920e+00
8.200000000000000000e+02,3.146194503171247270e+00
8.210000000000000000e+02,2.692071881606765249e+00
8.220000000000000000e+02,3.018217054263566013e+00
8.230000000000000000e+02,2.613953488372093403e+00
8.240000000000000000e+02,3.266138125440450679e+00
8.250000000000000000e+02,3.073854827343199592e+00
8.260000000000000000e+02,2.647991543340380449e+00
8.270000000000000000e+02,3.209020436927413122e+00
8.280000000000000000e+02,2.795207892882311640e+00
8.290000000000000000e+02,2.953911205073996182e+00
8.300000000000000000e+02,2.760535588442564858e+00
8.310000000000000000e+02,2.404545454545454763e+00
8.320000000000000000e+02,2.729316420014094469e+00
8.330000000000000000e+02,2.918534178999295126e+00
8.340000000000000000e+02,2.855743481324876765e+00
8.350000000000000000e+02,2.938054968287526769e+00
8.360000000000000000e+02,2.832699083861874634e+00
8.370000000000000000e+02,2.913389711064129806e+00
8.380000000000000000e+02,2.373713883016208559e+00
8.390000000000000000e+02,2.725017618040873835e+00
8.400000000000000000e+02,3.105532064834390482e+00
8.410000000000000000e+02,2.774735729386892391e+00
8.420000000000000000e+02,2.516948555320648317e+00
8.430000000000000000e+02,3.129809725158562372e+00
8.440000000000000000e+02,2.867124735729386753e+00
8.450000000000000000e+02,2.899189570119803161e+00
8.460000000000000000e+02,2.848872445384073249e+00
8.470000000000000000e+02,2.695595489781536624e+00
8.480000000000000000e+02,2.635694150810429903e+00
8.490000000000000000e+02,3.178611698379139927e+00
8.500000000000000000e+02,2.544890768146581994e+00
8.510000000000000000e+02,2.605743481324876765e+00
8.520000000000000000e+02,2.958949964763918139e+00
8.530000000000000000e+02,2.729704016913319098e+00
8.540000000000000000e+02,2.909055673009161236e+00
8.550000000000000000e+02,2.582769556025370061e+00
8.560000000000000000e+02,2.569626497533474385e+00
8.570000000000000000e+02,2.449400986610288822e+00
8.580000000000000000e+02,2.711945031712473586e+00
8.590000000000000000e+02,2.608174770965468792e+00
8.600000000000000000e+02,2.543587033121916807e+00
8.610000000000000000e+02,2.930197322057786824e+00
8.620000000000000000e+02,2.762755461592671047e+00
8.630000000000000000e+02,2.707540521494010033e+00
8.640000000000000000e+02,2.701797040169132913e+00
8.650000000000000000e+02,2.824031007751937938e+00
8.660000000000000000e+02,2.774559548978153600e+00
8.670000000000000000e+02,2.461134601832276392e+00
8.680000000000000000e+02,2.616807610993657551e+00
8.690000000000000000e+02,2.402466525722339430e+00
8.700000000000000000e+02,2.960852713178294238e+00
8.710000000000000000e+02,3.179950669485553494e+00
8.720000000000000000e+02,2.784989429175475539e+00
8.730000000000000000e+02,2.683544749823819409e+00
8.740000000000000000e+02,2.739605355884425553e+00
8.750000000000000000e+02,3.000528541226215484e+00
8.760000000000000000e+02,2.495031712473573027e+00
8.770000000000000000e+02,2.662720225510923022e+00
8.780000000000000000e+02,3.370683579985905620e+00
8.790000000000000000e+02,2.733439041578576312e+00
8.800000000000000000e+02,2.888090204369273994e+00
8.810000000000000000e+02,2.321388301620859629e+00
8.820000000000000000e+02,2.855003523608174554e+00
8.830000000000000000e+02,2.856906272022551097e+00
8.840000000000000000e+02,3.108809020436927639e+00
8.850000000000000000e+02,2.975440451021845956e+00
8.860000000000000000e+02,3.193551797040168783e+00
8.870000000000000000e+02,2.915503875968992631e+00
8.880000000000000000e+02,3.012790697674418539e+00
8.890000000000000000e+02,3.440451021846370860e+00
8.900000000000000000e+02,2.936610288935870283e+00
8.910000000000000000e+02,2.968428470754052029e+00
8.920000000000000000e+02,3.068146582100070852e+00
8.930000000000000000e+02,2.522128259337561573e+00
8.940000000000000000e+02,3.205109231853417562e+00
8.950000000000000000e+02,2.697498238195912723e+00
8.960000000000000000e+02,2.695595489781536624e+00
8.970000000000000000e+02,2.561134601832276037e+00
8.980000000000000000e+02,2.786997885835095001e+00
8.990000000000000000e+02,2.644573643410852881e+00
9.000000000000000000e+02,2.753276955602537157e+00
9.010000000000000000e+02,2.875193798449612981e+00
9.020000000000000000e+02,2.750775193798449703e+00
9.030000000000000000e+02,2.669978858350951612e+00
9.040000000000000000e+02,2.780866807610993696e+00
9.050000000000000000e+02,2.705496828752643079e+00
9.060000000000000000e+02,2.543340380549683033e+00
9.070000000000000000e+02,2.971176885130373702e+00
9.080000000000000000e+02,2.986011275546159638e+00
9.090000000000000000e+02,3.233474277660324248e+00
9.100000000000000000e+02,3.015257223396758057e+00
9.110000000000000000e+02,3.224453840732910415e+00
9.120000000000000000e+02,2.809443269908386220e+00
9.130000000000000000e+02,3.230690627202255527e+00
9.140000000000000000e+02,2.867723749119098109e+00
9.150000000000000000e+02,2.974524312896406286e+00
9.160000000000000000e+02,2.872128259337561662e+00
9.170000000000000000e+02,2.797533474277660304e+00
9.180000000000000000e+02,3.107998590556730001e+00
9.190000000000000000e+02,2.672163495419309420e+00
9.200000000000000000e+02,2.844749823819590961e+00
9.210000000000000000e+02,2.921106412966878008e+00
9.220000000000000000e+02,3.018322762508808932e+00
9.230000000000000000e+02,2.977202255109231643e+00
9.240000000000000000e+02,2.642882311486962621e+00
9.250000000000000000e+02,2.641261451726568232e+00
9.260000000000000000e+02,3.063565891472868064e+00
9.270000000000000000e+02,2.747991543340380094e+00
9.280000000000000000e+02,2.954862579281183788e+00
9.290000000000000000e+02,2.813178294573643434e+00
9.300000000000000000e+02,2.623854827343199414e+00
9.310000000000000000e+02,2.874700493305144544e+00
9.320000000000000000e+02,2.727413671599717926e+00
9.330000000000000000e+02,2.808773784355179437e+00
9.340000000000000000e+02,3.571071176885130427e+00
9.350000000000000000e+02,3.123150105708245139e+00
9.360000000000000000e+02,2.946370683579985439e+00
9.370000000000000000e+02,2.786469344608879517e+00
9.380000000000000000e+02,2.805884425651867797e+00
9.390000000000000000e+02,2.952607470049330551e+00
9.400000000000000000e+02,2.989006342494714197e+00
9.410000000000000000e+02,2.961064129668780964e+00
9.420000000000000000e+02,2.556518675123326201e+00
9.430000000000000000e+02,2.998696264975334369e+00
9.440000000000000000e+02,3.221247357293869573e+00
9.450000000000000000e+02,3.055144467935165586e+00
9.460000000000000000e+02,2.947709654686399006e+00
9.470000000000000000e+02,3.097110641296688005e+00
9.480000000000000000e+02,2.673537702607470035e+00
9.490000000000000000e+02,3.097921071176885199e+00
9.500000000000000000e+02,3.219027484143763385e+00
9.510000000000000000e+02,3.161980267794221700e+00
9.520000000000000000e+02,2.661839323467230400e+00
9.530000000000000000e+02,2.963777307963354701e+00
9.540000000000000000e+02,2.574876673713883068e+00
9.550000000000000000e+02,3.063706835799858919e+00
9.560000000000000000e+02,2.884038054968287579e+00
9.570000000000000000e+02,3.229386892177589896e+00
9.580000000000000000e+02,3.132170542635658972e+00
9.590000000000000000e+02,2.818040873854827488e+00
9.600000000000000000e+02,3.107610993657505816e+00
9.610000000000000000e+02,3.019943622269203320e+00
9.620000000000000000e+02,2.802149400986610139e+00
9.630000000000000000e+02,3.211346018322762230e+00
9.640000000000000000e+02,2.637914023960535648e+00
9.650000000000000000e+02,2.760112755461592737e+00
9.660000000000000000e+02,2.971846370683579597e+00
9.670000000000000000e+02,2.732241014799154488e+00
9.680000000000000000e+02,2.888513037350246559e+00
9.690000000000000000e+02,2.606377730796335612e+00
9.700000000000000000e+02,2.848062015503875610e+00
9.710000000000000000e+02,2.971282593375616621e+00
9.720000000000000000e+02,3.039182522903453254e+00
9.730000000000000000e+02,2.446335447498238391e+00
9.740000000000000000e+02,2.612861169837914055e+00
9.750000000000000000e+02,2.819097956307258457e+00
9.760000000000000000e+02,2.791825229034531564e+00
9.770000000000000000e+02,2.925334742776603214e+00
9.780000000000000000e+02,3.660500352360817278e+00
9.790000000000000000e+02,2.781888653981677173e+00
9.800000000000000000e+02,2.584813248766737459e+00
9.810000000000000000e+02,2.989217758985200923e+00
9.820000000000000000e+02,2.722973925299506881e+00
9.830000000000000000e+02,2.901726568005637219e+00
9.840000000000000000e+02,3.136434108527132114e+00
9.850000000000000000e+02,3.502008456659619906e+00
9.860000000000000000e+02,2.381148696264975051e+00
9.870000000000000000e+02,3.120789288231148539e+00
9.880000000000000000e+02,3.219344608879492586e+00
9.890000000000000000e+02,2.830796335447498091e+00
9.900000000000000000e+02,2.951162790697674509e+00
9.910000000000000000e+02,2.996370683579986149e+00
9.920000000000000000e+02,2.888548273431994495e+00
9.930000000000000000e+02,2.820049330514446506e+00
9.940000000000000000e+02,3.349471458773784160e+00
9.950000000000000000e+02,2.610852713178294593e+00
9.960000000000000000e+02,3.147004933051444908e+00
9.970000000000000000e+02,2.774982381959126165e+00
9.980000000000000000e+02,3.106025369978858031e+00
9.990000000000000000e+02,3.084848484848484507e+00
1.000000000000000000e+03,3.690944326990838409e+00
1.001000000000000000e+03,2.647533474277660392e+00
1.002000000000000000e+03,2.723150105708244784e+00
1.003000000000000000e+03,3.036821705426356655e+00
1.004000000000000000e+03,3.158703312191684986e+00
1.005000000000000000e+03,2.933791402396053627e+00
1.006000000000000000e+03,2.960606060606060908e+00
1.007000000000000000e+03,2.777695560253699902e+00
1.008000000000000000e+03,2.766349541930936962e+00
1.009000000000000000e+03,2.865257223396758590e+00
1.010000000000000000e+03,3.057822410147990944e+00
1.011000000000000000e+03,2.855708245243128829e+00
1.012000000000000000e+03,2.532100070472163456e+00
1.013000000000000000e+03,2.929245947850599219e+00
1.014000000000000000e+03,2.861909795630726006e+00
1.015000000000000000e+03,2.738019732205778656e+00
1.016000000000000000e+03,2.651973220577871881e+00
1.017000000000000000e+03,2.872163495419309154e+00
1.018000000000000000e+03,2.717688513037350262e+00
1.019000000000000000e+03,3.302219873150106011e+00
1.020000000000000000e+03,2.865186751233262719e+00
1.021000000000000000e+03,2.844608879492600551e+00
1.022000000000000000e+03,2.984707540521494007e+00
1.023000000000000000e+03,2.960782241014798810e+00
1.024000000000000000e+03,2.889922480620154666e+00
1.025000000000000000e+03,2.856412966878083104e+00
1.026000000000000000e+03,2.626215644820296458e+00
1.027000000000000000e+03,2.659548978153629228e+00
1.028000000000000000e+03,2.903171247357294149e+00
1.029000000000000000e+03,2.718675123326286247e+00
1.030000000000000000e+03,2.352008456659619551e+00
1.031000000000000000e+03,2.703488372093023173e+00
1.032000000000000000e+03,2.586821705426356477e+00
1.033000000000000000e+03,2.920542635658914588e+00
1.034000000000000000e+03,3.070824524312896209e+00
1.035000000000000000e+03,2.955532064834390127e+00
1.036000000000000000e+03,3.023537702607469679e+00
1.037000000000000000e+03,2.511416490486257924e+00
1.038000000000000000e+03,3.033333333333332771e+00
1.039000000000000000e+03,2.843833685694150848e+00
1.040000000000000000e+03,2.955813953488372281e+00
1.041000000000000000e+03,3.027695560253699902e+00
1.042000000000000000e+03,2.827625088090204297e+00
1.043000000000000000e+03,3.238301620859759922e+00
1.044000000000000000e+03,2.676145172656800408e+00
1.045000000000000000e+03,2.890873854827343159e+00
1.046000000000000000e+03,2.889112050739957471e+00
1.047000000000000000e+03,2.861346018322762585e+00
1.048000000000000000e+03,2.719133192389006748e+00
1.049000000000000000e+03,2.582628611698379206e+00
1.050000000000000000e+03,2.988689217758984995e+00
1.051000000000000000e+03,3.057258632840027968e+00
1.052000000000000000e+03,2.869732205778717127e+00
1.053000000000000000e+03,3.085940803382663855e+00
1.054000000000000000e+03,3.112332628611698127e+00
1.055000000000000000e+03,2.931642001409443310e+00
1.056000000000000000e+03,2.971388301620859540e+00
1.057000000000000000e+03,2.930866807610993607e+00
1.058000000000000000e+03,2.405813953488372015e+00
1.059000000000000000e+03,3.015257223396758057e+00
1.060000000000000000e+03,2.867864693446088964e+00
1.061000000000000000e+03,3.130725863284002930e+00
1.062000000000000000e+03,2.835482734319943798e+00
1.063000000000000000e+03,3.276391825229035160e+00
1.064000000000000000e+03,2.647322057787173666e+00
1.065000000000000000e+03,2.485799859055673355e+00
1.066000000000000000e+03,2.587949260042283317e+00
1.067000000000000000e+03,2.962755461592670780e+00
1.068000000000000000e+03,2.802607470049330640e+00
1.069000000000000000e+03,2.866349541930937495e+00
1.070000000000000000e+03,3.177871740662438160e+00
1.071000000000000000e+03,2.759337561663143035e+00
1.072000000000000000e+03,2.689429175475686939e+00
1.073000000000000000e+03,2.767300916138125455e+00
1.074000000000000000e+03,2.597463002114165143e+00
1.075000000000000000e+03,2.464270613107822694e+00
1.076000000000000000e+03,2.425158562367864867e+00
1.077000000000000000e+03,2.404615926708949747e+00
1.078000000000000000e+03,2.384355179704016781e+00
1.079000000000000000e+03,2.495525017618041019e+00
1.080000000000000000e+03,2.751338971106412679e+00
1.081000000000000000e+03,2.619415081042987925e+00
1.082000000000000000e+03,2.806412966878083282e+00
1.083000000000000000e+03,2.557963354474982243e+00
1.084000000000000000e+03,2.849964763918252597e+00
1.085000000000000000e+03,3.641719520789287845e+00
1.086000000000000000e+03,3.183791402396054515e+00
1.087000000000000000e+03,3.285341789992953121e+00
1.088000000000000000e+03,3.062403100775193288e+00
1.089000000000000000e+03,3.378188865398167540e+00
1.090000000000000000e+03,2.982064834390415253e+00
1.091000000000000000e+03,3.011275546159267069e+00
1.092000000000000000e+03,2.774594785059901536e+00
1.093000000000000000e+03,2.646124031007752286e+00
1.094000000000000000e+03,2.990873854827342804e+00
1.095000000000000000e+03,3.712649753347427861e+00
1.096000000000000000e+03,2.853171247357293883e+00
1.097000000000000000e+03,2.936539816772374856e+00
1.098000000000000000e+03,2.853629316420014383e+00
1.099000000000000000e+03,2.802748414376321495e+00
1.100000000000000000e+03,2.645806906272022641e+00
1.101000000000000000e+03,2.947251585623678505e+00
1.102000000000000000e+03,2.713530655391120483e+00
1.103000000000000000e+03,2.894926004228329575e+00
1.104000000000000000e+03,3.176603241719520909e+00
1.105000000000000000e+03,2.889499647639182545e+00
1.106000000000000000e+03,2.649612403100775282e+00
1.107000000000000000e+03,2.739323467230443843e+00
1.108000000000000000e+03,2.373854827343199414e+00
1.109000000000000000e+03,2.945172656800563615e+00
1.110000000000000000e+03,2.502078928823114889e+00
1.111000000000000000e+03,2.619908386187455918e+00
1.112000000000000000e+03,2.834637068357998668e+00
1.113000000000000000e+03,2.964940098661029033e+00
1.114000000000000000e+03,3.175898520084566190e+00
1.115000000000000000e+03,2.744080338266384977e+00
1.116000000000000000e+03,2.901409443269908461e+00
1.117000000000000000e+03,2.650493305144467904e+00
1.118000000000000000e+03,2.982875264270613780e+00
1.119000000000000000e+03,3.063213530655390926e+00
1.120000000000000000e+03,2.812121212121212022e+00
1.121000000000000000e+03,2.766560958421423688e+00
1.122000000000000000e+03,2.917547568710359585e+00
1.123000000000000000e+03,3.111768851303735151e+00
1.124000000000000000e+03,2.617300916138125100e+00
1.125000000000000000e+03,3.175299506694855722e+00
1.126000000000000000e+03,3.175863284002819142e+00
1.127000000000000000e+03,3.042212825933755749e+00
1.128000000000000000e+03,2.978365045806905975e+00
1.129000000000000000e+03,2.418146582100070940e+00
1.130000000000000000e+03,2.488125440451022019e+00
1.131000000000000000e+03,2.427906976744186096e+00
1.132000000000000000e+03,2.539288231148696173e+00
1.133000000000000000e+03,2.754087385482734351e+00
1.134000000000000000e+03,3.138407329105003196e+00
1.135000000000000000e+03,2.992635658914728936e+00
1.136000000000000000e+03,2.692001409443270266e+00
1.137000000000000000e+03,2.515609584214235195e+00
1.138000000000000000e+03,2.492600422832981000e+00
1.139000000000000000e+03,2.654298801973220545e+00
1.140000000000000000e+03,2.409161381254404599e+00
1.141000000000000000e+03,3.130902043692741277e+00
1.142000000000000000e+03,2.420366455250176241e+00
1.143000000000000000e+03,2.748520084566596022e+00
1.144000000000000000e+03,2.573220577871740744e+00
1.145000000000000000e+03,2.665186751233262985e+00
1.146000000000000000e+03,3.014094432699083725e+00
1.147000000000000000e+03,3.070859760394643700e+00
1.148000000000000000e+03,3.173467230443974163e+00
1.149000000000000000e+03,3.033157152924594424e+00
1.150000000000000000e+03,2.856377730796335168e+00
1.151000000000000000e+03,3.060288935870330906e+00
1.152000000000000000e+03,2.815680056377730889e+00
1.153000000000000000e+03,2.344855532064834769e+00
1.154000000000000000e+03,2.615644820295983219e+00
1.155000000000000000e+03,2.641472868217054071e+00
1.156000000000000000e+03,2.943551797040169671e+00
1.157000000000000000e+03,3.169097956307258546e+00
1.158000000000000000e+03,2.659055673009161680e+00
1.159000000000000000e+03,3.110007047216349907e+00
1.160000000000000000e+03,2.849647639182522507e+00
1.161000000000000000e+03,3.176215644820295392e+00
1.162000000000000000e+03,3.034918957011980556e+00
1.163000000000000000e+03,2.437455954897814969e+00
1.164000000000000000e+03,3.044186046511628607e+00
1.165000000000000000e+03,3.051374207188160437e+00
1.166000000000000000e+03,3.175123326286116932e+00
1.167000000000000000e+03,2.483861874559548877e+00
1.168000000000000000e+03,2.873220577871740122e+00
1.169000000000000000e+03,3.074630021141648850e+00
1.170000000000000000e+03,2.992283298097250910e+00
1.171000000000000000e+03,2.901127554615926751e+00
1.172000000000000000e+03,2.789288231148696173e+00
1.173000000000000000e+03,2.998801973220577288e+00
1.174000000000000000e+03,2.841226215644820030e+00
1.175000000000000000e+03,2.865574348132487792e+00
1.176000000000000000e+03,2.609267089499647252e+00
1.177000000000000000e+03,2.568287526427061263e+00
1.178000000000000000e+03,3.094397463002113824e+00
1.179000000000000000e+03,2.660324171952078931e+00
1.180000000000000000e+03,2.367653276955602237e+00
1.181000000000000000e+03,3.004193093727977271e+00
1.182000000000000000e+03,3.115503875968991920e+00
1.183000000000000000e+03,3.046687808315715174e+00
1.184000000000000000e+03,2.911945031712473764e+00
1.185000000000000000e+03,2.937103594080338276e+00
1.186000000000000000e+03,2.756800563777308088e+00
1.187000000000000000e+03,2.566948555320648140e+00
1.188000000000000000e+03,2.666032417195208115e+00
1.189000000000000000e+03,2.655496828752642813e+00
1.190000000000000000e+03,2.701973220577872148e+00
1.191000000000000000e+03,2.778646934460887952e+00
1.192000000000000000e+03,2.643587033121916896e+00
1.193000000000000000e+03,3.535165609584213886e+00
1.194000000000000000e+03,3.204545454545454586e+00
1.195000000000000000e+03,2.591825229034531386e+00
1.196000000000000000e+03,2.952149400986610495e+00
1.197000000000000000e+03,2.992424242424242209e+00
1.198000000000000000e+03,2.802431289640591849e+00
1.199000000000000000e+03,3.126180408738547634e+00
1.200000000000000000e+03,2.744362226920366243e+00
1.201000000000000000e+03,3.135095137420718547e+00
1.202000000000000000e+03,2.673890063424947172e+00
1.203000000000000000e+03,2.619450317124735861e+00
1.204000000000000000e+03,3.041190979563073160e+00
1.205000000000000000e+03,2.866666666666666696e+00
1.206000000000000000e+03,3.053382663847780343e+00
1.207000000000000000e+03,3.106131078224101838e+00
1.208000000000000000e+03,2.942071881606765249e+00
1.209000000000000000e+03,2.954334038054968747e+00
1.210000000000000000e+03,3.132064834390416053e+00
1.211000000000000000e+03,2.905003523608175264e+00
1.212000000000000000e+03,3.135482734319943621e+00
1.213000000000000000e+03,3.079950669485552961e+00
1.214000000000000000e+03,3.219485553206483885e+00
1.215000000000000000e+03,2.551198026779422090e+00
1.216000000000000000e+03,3.396088794926004351e+00
1.217000000000000000e+03,3.014693446088795081e+00
1.218000000000000000e+03,3.414059196617336145e+00
1.219000000000000000e+03,2.838372093023255882e+00
1.220000000000000000e+03,2.659654686398872592e+00
1.221000000000000000e+03,3.218604651162791264e+00
1.222000000000000000e+03,2.821494009866102548e+00
1.223000000000000000e+03,2.922339675828048211e+00
1.224000000000000000e+03,2.817582804792106987e+00
1.225000000000000000e+03,2.869626497533474208e+00
1.226000000000000000e+03,3.098062015503875610e+00
1.227000000000000000e+03,3.039605355884425375e+00
1.228000000000000000e+03,2.524665257223396964e+00
1.229000000000000000e+03,2.898132487667371304e+00
1.230000000000000000e+03,2.867477096546863891e+00
1.231000000000000000e+03,3.212015503875969458e+00
1.232000000000000000e+03,2.809126145172657019e+00
1.233000000000000000e+03,2.665468639887244695e+00
1.234000000000000000e+03,3.108527131782945929e+00
1.235000000000000000e+03,3.133932346723044660e+00
1.236000000000000000e+03,3.010218463706835657e+00
1.237000000000000000e+03,2.887596899224806002e+00
1.238000000000000000e+03,3.002043692741366954e+00
1.239000000000000000e+03,2.461381254404510166e+00
1.240000000000000000e+03,2.672374911909795259e+00
1.241000000000000000e+03,2.897040169133191956e+00
1.242000000000000000e+03,3.035870331219168161e+00
1.243000000000000000e+03,3.183051444679351860e+00
1.244000000000000000e+03,2.792811839323467105e+00
1.245000000000000000e+03,3.089640591966174021e+00
1.246000000000000000e+03,3.293164200140944242e+00
1.247000000000000000e+03,2.863213530655391192e+00
1.248000000000000000e+03,2.994326990838619196e+00
1.249000000000000000e+03,3.294115574348132736e+00
1.250000000000000000e+03,2.806518675123326645e+00
1.251000000000000000e+03,3.250176180408738347e+00
1.252000000000000000e+03,2.758280479210711622e+00
1.253000000000000000e+03,2.606941508104298588e+00
1.254000000000000000e+03,2.917512332628611649e+00
1.255000000000000000e+03,2.688301620859760099e+00
1.256000000000000000e+03,2.941261451726567611e+00
1.257000000000000000e+03,2.999224806201550297e+00
1.258000000000000000e+03,3.098661028893586966e+00
1.259000000000000000e+03,2.942001409443269822e+00
1.260000000000000000e+03,2.524489076814658173e+00
1.261000000000000000e+03,2.748555320648343958e+00
1.262000000000000000e+03,2.427871740662438604e+00
1.263000000000000000e+03,2.862050739957716861e+00
1.264000000000000000e+03,3.131677237491191423e+00
1.265000000000000000e+03,2.818393234672304182e+00
1.266000000000000000e+03,2.491437632135306668e+00
1.267000000000000000e+03,2.636645525017617953e+00
1.268000000000000000e+03,2.570683579985905798e+00
1.269000000000000000e+03,2.774136715997181035e+00
1.270000000000000000e+03,3.045771670190275504e+00
1.271000000000000000e+03,2.926250880902043772e+00
1.272000000000000000e+03,2.804298801973220012e+00
1.273000000000000000e+03,2.888125440451021930e+00
1.274000000000000000e+03,2.773396758280479268e+00
1.275000000000000000e+03,2.890909090909090651e+00
1.276000000000000000e+03,2.939711064129668650e+00
1.277000000000000000e+03,3.090979563072586700e+00
1.278000000000000000e+03,3.103030303030303028e+00
1.279000000000000000e+03,2.677942212825933588e+00
1.280000000000000000e+03,2.784496124031007547e+00
1.281000000000000000e+03,2.921740662438336855e+00
1.282000000000000000e+03,3.022586328400281186e+00
1.283000000000000000e+03,2.666138125440451034e+00
1.284000000000000000e+03,3.028787878787879251e+00
1.285000000000000000e+03,2.720366455250176063e+00
1.286000000000000000e+03,2.987773079633544437e+00
1.287000000000000000e+03,2.582064834390415786e+00
1.288000000000000000e+03,3.152818886539817012e+00
1.289000000000000000e+03,2.841296687808315902e+00
1.290000000000000000e+03,2.659548978153629228e+00
1.291000000000000000e+03,3.391719520789287845e+00
1.292000000000000000e+03,3.040380549682875522e+00
1.293000000000000000e+03,2.639393939393939625e+00
1.294000000000000000e+03,3.220542635658914410e+00
1.295000000000000000e+03,2.829034531360112403e+00
1.296000000000000000e+03,2.830866807610993519e+00
1.297000000000000000e+03,2.609478505990133979e+00
1.298000000000000000e+03,3.114975334742776436e+00
1.299000000000000000e+03,3.002008456659619906e+00
1.300000000000000000e+03,2.556871035940803338e+00
1.301000000000000000e+03,3.284073291050035426e+00
1.302000000000000000e+03,3.242424242424242209e+00
1.303000000000000000e+03,3.067265680056377786e+00
1.304000000000000000e+03,2.842565186751233153e+00
1.305000000000000000e+03,3.197040169133192222e+00
1.306000000000000000e+03,3.270507399577167185e+00
1.307000000000000000e+03,3.416525722339676108e+00
1.308000000000000000e+03,2.601761804087385332e+00
1.309000000000000000e+03,2.887773079633544793e+00
1.310000000000000000e+03,2.703875968992247802e+00
1.311000000000000000e+03,2.897533474277660392e+00
1.312000000000000000e+03,3.332980972515856344e+00
1.313000000000000000e+03,2.843375616631430791e+00
1.314000000000000000e+03,2.952219873150106366e+00
1.315000000000000000e+03,2.807364341085271331e+00
1.316000000000000000e+03,3.749436222692037024e+00
1.317000000000000000e+03,3.446863988724453876e+00
1.318000000000000000e+03,3.120965468639887774e+00
1.319000000000000000e+03,2.999119097956307378e+00
1.320000000000000000e+03,3.050599013389710734e+00
1.321000000000000000e+03,3.476568005637773240e+00
1.322000000000000000e+03,2.937068357998590340e+00
1.323000000000000000e+03,2.733298097251585457e+00
1.324000000000000000e+03,2.836504580690627275e+00
1.325000000000000000e+03,2.873678646934461067e+00
1.326000000000000000e+03,2.918639887244538489e+00
1.327000000000000000e+03,3.343481324876673266e+00
1.328000000000000000e+03,2.792177589852008701e+00
1.329000000000000000e+03,2.773431994362226760e+00
1.330000000000000000e+03,2.951233262861169937e+00
1.331000000000000000e+03,2.953276955602536891e+00
1.332000000000000000e+03,2.807258632840027968e+00
1.333000000000000000e+03,2.643305144467935630e+00
1.334000000000000000e+03,2.654334038054968481e+00
1.335000000000000000e+03,2.624242424242424487e+00
1.336000000000000000e+03,2.750704721634954275e+00
1.337000000000000000e+03,3.221106412966878274e+00
1.338000000000000000e+03,2.987315010570824381e+00
1.339000000000000000e+03,2.839464411557434786e+00
1.340000000000000000e+03,2.787033121916842937e+00
1.341000000000000000e+03,2.752924594785060020e+00
1.342000000000000000e+03,2.805073995771669715e+00
1.343000000000000000e+03,2.851162790697674421e+00
1.344000000000000000e+03,2.668569415081043061e+00
1.345000000000000000e+03,2.737209302325581461e+00
1.346000000000000000e+03,2.548026779422128296e+00
1.347000000000000000e+03,2.663037350246652668e+00
1.348000000000000000e+03,2.979175475687103614e+00
1.349000000000000000e+03,3.174383368569415609e+00
1.350000000000000000e+03,2.745207892882311373e+00
1.351000000000000000e+03,2.970789288231148628e+00
1.352000000000000000e+03,2.897709654686399183e+00
1.353000000000000000e+03,3.203488372093023173e+00
1.354000000000000000e+03,3.648872445384073071e+00
1.355000000000000000e+03,3.277131782945736482e+00
1.356000000000000000e+03,2.671247357293868863e+00
1.357000000000000000e+03,3.276462297392529255e+00
1.358000000000000000e+03,2.740697674418604901e+00
1.359000000000000000e+03,2.672797744890767824e+00
1.360000000000000000e+03,2.921458773784354701e+00
1.361000000000000000e+03,2.967371388301620616e+00
1.362000000000000000e+03,2.940803382663847998e+00
1.363000000000000000e+03,2.952748414376321406e+00
1.364000000000000000e+03,2.745454545454545592e+00
1.365000000000000000e+03,2.754404510218463553e+00
1.366000000000000000e+03,3.050563777307963242e+00
1.367000000000000000e+03,3.054474982381959247e+00
1.368000000000000000e+03,2.830761099365750155e+00
1.369000000000000000e+03,3.007117688513037734e+00
1.370000000000000000e+03,3.184002818886539909e+00
1.371000000000000000e+03,2.852818886539816745e+00
1.372000000000000000e+03,2.814658210007047412e+00
1.373000000000000000e+03,2.947145877378435586e+00
1.374000000000000000e+03,3.064658210007047412e+00
1.375000000000000000e+03,3.002783650458069609e+00
1.376000000000000000e+03,3.618710359408034538e+00
1.377000000000000000e+03,3.347075405214940069e+00
1.378000000000000000e+03,2.630831571529245849e+00
1.379000000000000000e+03,2.459090909090908994e+00
1.380000000000000000e+03,3.218569415081042884e+00
1.381000000000000000e+03,2.878435517970401758e+00
1.382000000000000000e+03,3.142529950669485483e+00
1.383000000000000000e+03,3.071071176885130427e+00
1.384000000000000000e+03,3.613777307963354168e+00
1.385000000000000000e+03,3.474524312896406286e+00
1.386000000000000000e+03,2.832135306553911214e+00
1.387000000000000000e+03,2.884108527131783006e+00
1.388000000000000000e+03,2.666878083157153245e+00
1.389000000000000000e+03,2.989675828047921424e+00
1.390000000000000000e+03,2.745630725863283939e+00
1.391000000000000000e+03,2.913460183227624789e+00
1.392000000000000000e+03,2.928083157152924887e+00
1.393000000000000000e+03,3.118604651162790731e+00
1.394000000000000000e+03,2.873255813953488502e+00
1.395000000000000000e+03,2.952536997885834680e+00
1.396000000000000000e+03,4.004545454545454852e+00
1.397000000000000000e+03,3.004721634954193643e+00
1.398000000000000000e+03,2.925546159267089941e+00
1.399000000000000000e+03,2.670824524312896298e+00
1.400000000000000000e+03,2.842600422832981089e+00
1.401000000000000000e+03,3.597709654686398473e+00
1.402000000000000000e+03,2.904334038054968481e+00
1.403000000000000000e+03,2.937174066243834147e+00
1.404000000000000000e+03,2.920648343904157507e+00
1.405000000000000000e+03,2.796617336152219746e+00
1.406000000000000000e+03,2.537949260042283051e+00
1.407000000000000000e+03,3.131148696264975495e+00
1.408000000000000000e+03,2.558914728682170292e+00
1.409000000000000000e+03,2.827202255109231732e+00
1.410000000000000000e+03,3.071987315010570541e+00
1.411000000000000000e+03,2.864975334742776880e+00
1.412000000000000000e+03,2.676074700493304981e+00
1.413000000000000000e+03,3.037808315715292196e+00
1.414000000000000000e+03,2.801761804087385510e+00
1.415000000000000000e+03,2.655532064834390304e+00
1.416000000000000000e+03,2.588125440451022108e+00
1.417000000000000000e+03,2.974453840732910415e+00
1.418000000000000000e+03,3.250422832980972565e+00
1.419000000000000000e+03,3.230514446793516736e+00
1.420000000000000000e+03,2.742529950669485572e+00
1.421000000000000000e+03,3.236046511627906686e+00
1.422000000000000000e+03,2.754474982381958981e+00
1.423000000000000000e+03,2.636997885835095090e+00
1.424000000000000000e+03,2.586786469344608985e+00
1.425000000000000000e+03,2.538231148696264761e+00
1.426000000000000000e+03,2.740451021846370683e+00
1.427000000000000000e+03,2.358386187455955074e+00
1.428000000000000000e+03,2.616314305849189559e+00
1.429000000000000000e+03,2.571987315010570541e+00
1.430000000000000000e+03,2.874277660324172423e+00
1.431000000000000000e+03,2.932875264270613069e+00
1.432000000000000000e+03,2.858350951374207138e+00
1.433000000000000000e+03,2.923960535588442600e+00
1.434000000000000000e+03,2.903805496828752553e+00
1.435000000000000000e+03,2.725722339675828110e+00
1.436000000000000000e+03,2.683086680761099352e+00
1.437000000000000000e+03,2.873396758280479357e+00
1.438000000000000000e+03,3.097145877378435941e+00
1.439000000000000000e+03,2.931923890063424576e+00
1.440000000000000000e+03,2.950775193798449436e+00
1.441000000000000000e+03,3.013953488372092426e+00
1.442000000000000000e+03,2.651902748414376454e+00
1.443000000000000000e+03,2.878611698379140105e+00
1.444000000000000000e+03,2.947392529950669804e+00
1.445000000000000000e+03,2.726568005637773240e+00
1.446000000000000000e+03,2.973326286116984019e+00
1.447000000000000000e+03,2.457364341085271242e+00
1.448000000000000000e+03,3.004862579281183610e+00
1.449000000000000000e+03,3.038583509513741898e+00
1.450000000000000000e+03,3.057011980267793749e+00
1.451000000000000000e+03,2.686962649753347421e+00
1.452000000000000000e+03,3.100246652572233863e+00
1.453000000000000000e+03,2.842882311486962799e+00
1.454000000000000000e+03,2.799859055673008967e+00
1.455000000000000000e+03,2.760500352360817367e+00
1.456000000000000000e+03,2.717899929527836544e+00
1.457000000000000000e+03,2.988160676532769511e+00
1.458000000000000000e+03,3.014411557434813815e+00
1.459000000000000000e+03,2.872903453136011365e+00
1.460000000000000000e+03,2.840239605355884489e+00
1.461000000000000000e+03,2.448026779422128207e+00
1.462000000000000000e+03,2.603276955602537246e+00
1.463000000000000000e+03,2.912544045102184231e+00
1.464000000000000000e+03,2.820930232558140016e+00
1.465000000000000000e+03,3.099718111346018379e+00
1.466000000000000000e+03,2.663248766737138951e+00
1.467000000000000000e+03,2.975933756166314392e+00
1.468000000000000000e+03,2.767089499647639617e+00
1.469000000000000000e+03,2.788195912614517269e+00
1.470000000000000000e+03,2.319661733615222321e+00
1.471000000000000000e+03,2.382311486962649827e+00
1.472000000000000000e+03,2.676885130373502619e+00
1.473000000000000000e+03,3.076286116983791619e+00
1.474000000000000000e+03,2.665715292459478469e+00
1.475000000000000000e+03,3.124770965468640860e+00
1.476000000000000000e+03,2.960570824524312528e+00
1.477000000000000000e+03,2.761310782241015005e+00
1.478000000000000000e+03,2.759901338971106455e+00
1.479000000000000000e+03,2.885447498238195685e+00
1.480000000000000000e+03,2.533685694150810352e+00
1.481000000000000000e+03,2.943833685694150937e+00
1.482000000000000000e+03,2.897921071176885022e+00
1.483000000000000000e+03,2.595736434108527391e+00
1.484000000000000000e+03,3.402078928823114357e+00
1.485000000000000000e+03,2.883368569415081240e+00
1.486000000000000000e+03,2.769379844961240345e+00
1.487000000000000000e+03,2.969168428470754240e+00
1.488000000000000000e+03,3.067794221282593270e+00
1.489000000000000000e+03,2.595595489781536536e+00
1.490000000000000000e+03,3.180443974630021486e+00
1.491000000000000000e+03,2.895137420718815857e+00
1.492000000000000000e+03,2.901021846370682944e+00
1.493000000000000000e+03,2.554193093727977537e+00
1.494000000000000000e+03,2.714305849189570186e+00
1.495000000000000000e+03,3.095489781536293172e+00
1.496000000000000000e+03,2.945842142353769955e+00
1.497000000000000000e+03,2.465891472868217082e+00
1.498000000000000000e+03,3.194996476391825713e+00
1.499000000000000000e+03,2.928541226215644944e+00
1.500000000000000000e+03,2.951021846370683654e+00
1.501000000000000000e+03,3.054228329809725029e+00
1.502000000000000000e+03,3.017547568710359229e+00
1.503000000000000000e+03,3.102149400986610850e+00
1.504000000000000000e+03,2.926744186046511764e+00
1.505000000000000000e+03,3.590063424947145254e+00
1.506000000000000000e+03,2.853171247357293883e+00
1.507000000000000000e+03,2.855073995771669981e+00
1.508000000000000000e+03,3.272339675828047856e+00
1.509000000000000000e+03,3.405285412262156530e+00
1.510000000000000000e+03,2.768710359408034005e+00
1.511000000000000000e+03,2.691543340380549765e+00
1.512000000000000000e+03,3.045419309372797478e+00
1.513000000000000000e+03,2.872445384073290864e+00
1.514000000000000000e+03,3.134707540521494362e+00
1.515000000000000000e+03,2.699154334038055048e+00
1.516000000000000000e+03,2.696124031007752109e+00
1.517000000000000000e+03,3.004756871035940691e+00
1.518000000000000000e+03,3.078893587033121992e+00
1.519000000000000000e+03,2.942952783650458315e+00
1.520000000000000000e+03,2.564129668780831484e+00
1.521000000000000000e+03,3.019415081042988280e+00
1.522000000000000000e+03,3.346476391825229602e+00
1.523000000000000000e+03,2.618181818181818166e+00
1.524000000000000000e+03,3.080690627202255172e+00
1.525000000000000000e+03,3.297251585623678150e+00
1.526000000000000000e+03,2.905179704016913167e+00
1.527000000000000000e+03,3.243234672304439403e+00
1.528000000000000000e+03,2.640063424947145965e+00
1.529000000000000000e+03,2.554263565891472965e+00
1.530000000000000000e+03,2.541930937279774483e+00
1.531000000000000000e+03,2.763213530655391104e+00
1.532000000000000000e+03,2.921952078928823138e+00
1.533000000000000000e+03,3.344150810429880494e+00
1.534000000000000000e+03,2.988865398167724230e+00
1.535000000000000000e+03,2.717265680056377697e+00
1.536000000000000000e+03,3.607011980267794460e+00
1.537000000000000000e+03,3.607223396758280298e+00
1.538000000000000000e+03,3.271846370683579863e+00
1.539000000000000000e+03,3.388830162085976205e+00
1.540000000000000000e+03,3.085588442565186718e+00
1.541000000000000000e+03,3.047110641296687294e+00
1.542000000000000000e+03,2.545877378435518423e+00
1.543000000000000000e+03,2.993657505285412412e+00
1.544000000000000000e+03,2.889570119802677972e+00
1.545000000000000000e+03,2.863213530655391192e+00
1.546000000000000000e+03,3.090451021846370772e+00
1.547000000000000000e+03,2.929386892177590074e+00
1.548000000000000000e+03,2.637491190979563527e+00
1.549000000000000000e+03,3.384038054968287579e+00
1.550000000000000000e+03,2.901550387596898872e+00
1.551000000000000000e+03,2.736504580690627186e+00
1.552000000000000000e+03,3.183509513742071473e+00
1.553000000000000000e+03,3.218040873854826955e+00
1.554000000000000000e+03,2.583720930232558111e+00
1.555000000000000000e+03,2.877448907681465329e+00
1.556000000000000000e+03,2.862966878083157418e+00
1.557000000000000000e+03,3.085341789992952943e+00
1.558000000000000000e+03,3.194045102184636775e+00
1.559000000000000000e+03,3.379880197322057800e+00
1.560000000000000000e+03,3.289112050739957827e+00
1.561000000000000000e+03,2.878787878787878896e+00
1.562000000000000000e+03,3.167124735729386575e+00
1.563000000000000000e+03,3.229739252995067034e+00
1.564000000000000000e+03,3.334108527131782740e+00
1.565000000000000000e+03,2.674524312896406020e+00
1.566000000000000000e+03,2.845102184637068099e+00
1.567000000000000000e+03,2.953382663847780254e+00
1.568000000000000000e+03,2.516138125440451123e+00
1.569000000000000000e+03,2.891402396053558643e+00
1.570000000000000000e+03,2.875792811839323448e+00
1.571000000000000000e+03,2.633791402396053360e+00
1.572000000000000000e+03,3.190204369274136642e+00
1.573000000000000000e+03,2.895595489781536358e+00
1.574000000000000000e+03,2.617159971811134689e+00
1.575000000000000000e+03,3.341684284707540975e+00
1.576000000000000000e+03,2.986610288935870550e+00
1.577000000000000000e+03,2.902360817477096511e+00
1.578000000000000000e+03,2.848766737138830329e+00
1.579000000000000000e+03,2.977378435517970878e+00
1.580000000000000000e+03,3.008562367864693332e+00
1.581000000000000000e+03,2.832875264270613425e+00
1.582000000000000000e+03,2.510887949260041996e+00
1.583000000000000000e+03,3.082452431289640415e+00
1.584000000000000000e+03,3.351585623678646542e+00
1.585000000000000000e+03,3.058139534883721034e+00
1.586000000000000000e+03,3.180761099365750688e+00
1.587000000000000000e+03,2.791331923890063571e+00
1.588000000000000000e+03,3.074136715997180858e+00
1.589000000000000000e+03,3.087773079633544082e+00
1.590000000000000000e+03,3.172727272727272840e+00
1.591000000000000000e+03,2.631642001409443488e+00
1.592000000000000000e+03,2.777167019027484418e+00
1.593000000000000000e+03,2.852078928823114534e+00
1.594000000000000000e+03,2.884707540521493918e+00
1.595000000000000000e+03,3.080831571529246027e+00
1.596000000000000000e+03,2.933967582804792418e+00
1.597000000000000000e+03,2.885377026074700257e+00
1.598000000000000000e+03,3.088477801268499245e+00
1.599000000000000000e+03,2.875898520084566812e+00
1.600000000000000000e+03,3.483650458069062150e+00
1.601000000000000000e+03,3.018357998590556868e+00
1.602000000000000000e+03,2.863777307963354612e+00
1.603000000000000000e+03,2.590873854827342893e+00
1.604000000000000000e+03,2.534038054968287490e+00
1.605000000000000000e+03,2.732945736434108763e+00
1.606000000000000000e+03,2.883861874559549232e+00
1.607000000000000000e+03,2.725334742776603036e+00
1.608000000000000000e+03,2.726356589147286513e+00
1.609000000000000000e+03,3.758949964763917961e+00
1.610000000000000000e+03,2.919908386187456184e+00
1.611000000000000000e+03,2.701409443269908728e+00
1.612000000000000000e+03,2.969943622269203942e+00
1.613000000000000000e+03,2.793058491895701323e+00
1.614000000000000000e+03,2.960958421423538045e+00
1.615000000000000000e+03,2.783192389006341916e+00
1.616000000000000000e+03,2.984390415785764805e+00
1.617000000000000000e+03,2.704651162790697949e+00
1.618000000000000000e+03,2.926955602536998047e+00
1.619000000000000000e+03,3.046934460887949392e+00
1.620000000000000000e+03,2.852431289640592116e+00
1.621000000000000000e+03,2.821846370683579686e+00
1.622000000000000000e+03,3.420542635658914588e+00
1.623000000000000000e+03,3.223079633544749800e+00
1.624000000000000000e+03,3.177589852008456450e+00
1.625000000000000000e+03,2.944326990838618929e+00
1.626000000000000000e+03,3.153664552501761253e+00
1.627000000000000000e+03,2.853981677237491521e+00
1.628000000000000000e+03,2.974841437632135488e+00
1.629000000000000000e+03,2.543305144467935097e+00
1.630000000000000000e+03,2.813812544045102282e+00
1.631000000000000000e+03,2.959231853417899849e+00
1.632000000000000000e+03,2.788372093023255616e+00
1.633000000000000000e+03,2.892036645525017935e+00
1.634000000000000000e+03,3.096476391825228713e+00
1.635000000000000000e+03,2.832593375616631715e+00
1.636000000000000000e+03,3.056800563777307467e+00
1.637000000000000000e+03,2.990591966173361094e+00
1.638000000000000000e+03,2.943904157857645920e+00
1.639000000000000000e+03,3.599753347427765426e+00
1.640000000000000000e+03,2.859337561663142679e+00
1.641000000000000000e+03,2.766138125440450679e+00
1.642000000000000000e+03,3.019873150105708781e+00
1.643000000000000000e+03,2.700493305144467726e+00
1.644000000000000000e+03,3.268992248062015271e+00
1.645000000000000000e+03,2.682840028188865134e+00
1.646000000000000000e+03,3.705179704016912989e+00
1.647000000000000000e+03,2.945489781536292817e+00
1.648000000000000000e+03,2.930338266384777679e+00
1.649000000000000000e+03,3.189570119802677794e+00
1.650000000000000000e+03,3.109548978153629406e+00
1.651000000000000000e+03,2.955849189570119329e+00
1.652000000000000000e+03,2.547463002114165320e+00
1.653000000000000000e+03,2.898132487667371304e+00
1.654000000000000000e+03,2.900211416490486194e+00
1.655000000000000000e+03,3.203417899929527746e+00
1.656000000000000000e+03,3.267195207892882092e+00
1.657000000000000000e+03,2.832417195207892924e+00
1.658000000000000000e+03,2.993093727977449436e+00
1.659000000000000000e+03,3.100211416490485927e+00
1.660000000000000000e+03,3.255320648343903667e+00
1.661000000000000000e+03,2.972163495419309243e+00
1.662000000000000000e+03,3.147674418604650803e+00
1.663000000000000000e+03,2.642283298097251709e+00
1.664000000000000000e+03,3.004721634954192755e+00
1.665000000000000000e+03,2.852818886539816745e+00
1.666000000000000000e+03,3.186011275546158927e+00
1.667000000000000000e+03,3.278611698379140016e+00
1.668000000000000000e+03,4.277801268498942378e+00
1.669000000000000000e+03,3.040169133192388795e+00
1.670000000000000000e+03,2.820965468639887064e+00
1.671000000000000000e+03,3.368534178999295303e+00
1.672000000000000000e+03,3.340803382663847909e+00
1.673000000000000000e+03,2.700916138125439847e+00
1.674000000000000000e+03,2.937632135306553760e+00
1.675000000000000000e+03,3.401338971106413034e+00
1.676000000000000000e+03,3.075123326286116399e+00
1.677000000000000000e+03,2.788125440451021841e+00
1.678000000000000000e+03,2.979351656095841960e+00
1.679000000000000000e+03,2.896194503171247714e+00
1.680000000000000000e+03,2.626074700493304714e+00
1.681000000000000000e+03,3.200563777307963598e+00
1.682000000000000000e+03,2.889816772374911746e+00
1.683000000000000000e+03,2.873713883016208559e+00
1.684000000000000000e+03,3.214693446088794815e+00
1.685000000000000000e+03,2.803805496828752908e+00
1.686000000000000000e+03,3.065116279069767025e+00
1.687000000000000000e+03,2.983544749823819231e+00
1.688000000000000000e+03,2.686187455954897718e+00
1.689000000000000000e+03,3.105743481324876765e+00
1.690000000000000000e+03,2.532804792107117287e+00
1.691000000000000000e+03,2.876215644820296458e+00
1.692000000000000000e+03,2.794291754756871082e+00
1.693000000000000000e+03,3.095912614517265737e+00
1.694000000000000000e+03,3.248449612403101039e+00
1.695000000000000000e+03,3.220119802677942289e+00
1.696000000000000000e+03,2.867300916138125544e+00
1.697000000000000000e+03,3.055813953488372814e+00
1.698000000000000000e+03,2.914869626497533783e+00
1.699000000000000000e+03,2.859936575052853591e+00
1.700000000000000000e+03,2.820648343904157862e+00
1.701000000000000000e+03,3.272163495419309065e+00
1.702000000000000000e+03,3.228470754052149339e+00
1.703000000000000000e+03,3.063883016208597265e+00
1.704000000000000000e+03,2.674418604651162656e+00
1.705000000000000000e+03,3.038301620859760632e+00
1.706000000000000000e+03,2.779704016913319364e+00
1.707000000000000000e+03,2.732452431289640327e+00
1.708000000000000000e+03,3.044714587737843203e+00
1.709000000000000000e+03,2.917477096546863713e+00
1.710000000000000000e+03,2.746723044397462843e+00
1.711000000000000000e+03,3.369062720225511232e+00
1.712000000000000000e+03,2.799330514446793483e+00
1.713000000000000000e+03,3.013565891472868241e+00
1.714000000000000000e+03,3.025616631430585013e+00
1.715000000000000000e+03,3.242424242424242209e+00
1.716000000000000000e+03,3.237808315715292817e+00
1.717000000000000000e+03,2.784778012684989701e+00
1.718000000000000000e+03,2.847815362931641836e+00
1.719000000000000000e+03,2.542494714587737903e+00
1.720000000000000000e+03,3.698520084566596200e+00
1.721000000000000000e+03,2.889147286821705851e+00
1.722000000000000000e+03,2.811945031712473231e+00
1.723000000000000000e+03,2.730408738548273373e+00
1.724000000000000000e+03,3.005673009161381248e+00
1.725000000000000000e+03,2.687984496124030898e+00
1.726000000000000000e+03,3.106941508104298588e+00
1.727000000000000000e+03,2.941085271317829708e+00
1.728000000000000000e+03,2.881642001409443488e+00
1.729000000000000000e+03,3.210747004933050874e+00
1.730000000000000000e+03,2.914059196617335701e+00
1.731000000000000000e+03,2.928893587033122081e+00
1.732000000000000000e+03,2.690768146582100062e+00
1.733000000000000000e+03,3.076180408738548699e+00
1.734000000000000000e+03,2.913706835799858563e+00
1.735000000000000000e+03,2.648520084566596378e+00
1.736000000000000000e+03,2.826427061310782030e+00
1.737000000000000000e+03,2.875193798449612093e+00
1.738000000000000000e+03,3.180443974630021486e+00
1.739000000000000000e+03,3.022304439746299920e+00
1.740000000000000000e+03,3.086575052854122703e+00
1.741000000000000000e+03,3.072797744890768179e+00
1.742000000000000000e+03,3.122586328400281719e+00
1.743000000000000000e+03,2.563706835799858919e+00
1.744000000000000000e+03,2.896934460887949481e+00
1.745000000000000000e+03,2.667265680056377875e+00
1.746000000000000000e+03,2.628188865398167540e+00
1.747000000000000000e+03,3.124348132487667407e+00
1.748000000000000000e+03,2.997040169133192045e+00
1.749000000000000000e+03,2.834742776603241587e+00
1.750000000000000000e+03,2.731007751937984729e+00
1.751000000000000000e+03,2.890486257928118530e+00
1.752000000000000000e+03,3.184002818886539909e+00
1.753000000000000000e+03,2.936116983791401847e+00
1.754000000000000000e+03,2.754933051444679482e+00
1.755000000000000000e+03,2.677307963354475184e+00
1.756000000000000000e+03,2.782769556025369795e+00
1.757000000000000000e+03,2.905813953488372459e+00
1.758000000000000000e+03,2.941543340380549765e+00
1.759000000000000000e+03,2.998907681465820652e+00
1.760000000000000000e+03,3.002360817477096600e+00
1.761000000000000000e+03,3.163002114164905176e+00
1.762000000000000000e+03,2.864129668780831306e+00
1.763000000000000000e+03,2.843410852713178283e+00
1.764000000000000000e+03,2.917019027484143656e+00
1.765000000000000000e+03,2.819696969696969813e+00
1.766000000000000000e+03,2.793551797040169316e+00
1.767000000000000000e+03,3.075722339675827754e+00
1.768000000000000000e+03,3.124312896405919471e+00
1.769000000000000000e+03,2.976250880902044038e+00
1.770000000000000000e+03,3.538336856941507680e+00
1.771000000000000000e+03,2.963002114164904999e+00
1.772000000000000000e+03,3.248555320648343958e+00
1.773000000000000000e+03,3.172656800563777413e+00
1.774000000000000000e+03,3.071423537702607565e+00
1.775000000000000000e+03,3.095243128964059398e+00
1.776000000000000000e+03,2.651057082452431768e+00
1.777000000000000000e+03,3.113742071881607121e+00
1.778000000000000000e+03,2.835729386892178017e+00
1.779000000000000000e+03,3.136680761099365444e+00
1.780000000000000000e+03,3.400704721634954630e+00
1.781000000000000000e+03,2.893622269203664832e+00
1.782000000000000000e+03,2.959830866807611205e+00
1.783000000000000000e+03,2.754615926708949836e+00
1.784000000000000000e+03,2.741649048625792950e+00
1.785000000000000000e+03,3.091367159971810885e+00
1.786000000000000000e+03,3.364305849189570541e+00
1.787000000000000000e+03,3.012367864693446418e+00
1.788000000000000000e+03,2.894186046511628252e+00
1.789000000000000000e+03,3.215116279069767380e+00
1.790000000000000000e+03,3.035517970401691024e+00
1.791000000000000000e+03,2.975405214940098908e+00
1.792000000000000000e+03,3.021705426356588564e+00
1.793000000000000000e+03,3.400704721634954630e+00
1.794000000000000000e+03,3.232593375616630738e+00
1.795000000000000000e+03,3.710993657505285093e+00
1.796000000000000000e+03,2.647885835095137530e+00
1.797000000000000000e+03,3.305813953488371926e+00
1.798000000000000000e+03,3.291155743481324780e+00
1.799000000000000000e+03,2.862861169837914499e+00
1.800000000000000000e+03,2.974947145877378851e+00
1.801000000000000000e+03,2.742529950669485128e+00
1.802000000000000000e+03,3.063988724453840184e+00
1.803000000000000000e+03,2.968569415081043328e+00
1.804000000000000000e+03,2.887420718816067655e+00
1.805000000000000000e+03,2.913213530655391459e+00
1.806000000000000000e+03,2.990169133192388529e+00
1.807000000000000000e+03,2.929598308668076356e+00
1.808000000000000000e+03,3.207892882311487170e+00
1.809000000000000000e+03,2.745947850599013584e+00
1.810000000000000000e+03,3.231923890063425286e+00
1.811000000000000000e+03,3.101515151515151114e+00
1.812000000000000000e+03,3.084460887949260322e+00
1.813000000000000000e+03,3.021846370683579863e+00
1.814000000000000000e+03,2.694467935165609340e+00
1.815000000000000000e+03,3.222656800563777235e+00
1.816000000000000000e+03,2.628047921071176685e+00
1.817000000000000000e+03,2.893692741367159815e+00
1.818000000000000000e+03,2.981712473572939004e+00
1.819000000000000000e+03,3.302854122621564414e+00
1.820000000000000000e+03,2.767159971811135044e+00
1.821000000000000000e+03,3.107258632840028234e+00
1.822000000000000000e+03,3.131360112755461778e+00
1.823000000000000000e+03,3.404721634954193110e+00
1.824000000000000000e+03,2.604545454545454941e+00
1.825000000000000000e+03,3.053136011275546124e+00
1.826000000000000000e+03,2.733368569415081328e+00
1.827000000000000000e+03,3.145771670190275149e+00
1.828000000000000000e+03,3.887068357998590518e+00
1.829000000000000000e+03,3.100704721634953920e+00
1.830000000000000000e+03,3.687068357998590340e+00
1.831000000000000000e+03,2.868393234672304448e+00
1.832000000000000000e+03,2.992424242424242209e+00
1.833000000000000000e+03,3.029492600422833082e+00
1.834000000000000000e+03,2.864164904862579242e+00
1.835000000000000000e+03,2.983544749823819231e+00
1.836000000000000000e+03,2.961275546159266359e+00
1.837000000000000000e+03,3.089534883720929770e+00
1.838000000000000000e+03,2.803946441155743763e+00
1.839000000000000000e+03,2.900493305144467904e+00
1.840000000000000000e+03,3.514446793516560863e+00
1.841000000000000000e+03,2.959126145172656930e+00
1.842000000000000000e+03,2.765856236786469413e+00
1.843000000000000000e+03,2.790310077519379650e+00
1.844000000000000000e+03,2.614763918252290598e+00
1.845000000000000000e+03,2.969097956307258368e+00
1.846000000000000000e+03,2.745630725863283939e+00
1.847000000000000000e+03,2.569591261451726449e+00
1.848000000000000000e+03,3.156166314305849596e+00
1.849000000000000000e+03,2.713495419309372547e+00
1.850000000000000000e+03,3.139393939393939625e+00
1.851000000000000000e+03,2.881501057082452188e+00
1.852000000000000000e+03,2.859795630725863624e+00
1.853000000000000000e+03,2.880232558139534937e+00
1.854000000000000000e+03,2.922832980972515760e+00
1.855000000000000000e+03,2.853488372093023084e+00
1.856000000000000000e+03,3.053206483439041552e+00
1.857000000000000000e+03,3.052607470049330196e+00
1.858000000000000000e+03,2.943199436222691645e+00
1.859000000000000000e+03,3.293868921775898517e+00
1.860000000000000000e+03,2.881536293164200124e+00
1.861000000000000000e+03,3.092248062015503507e+00
1.862000000000000000e+03,3.103946441155743585e+00
1.863000000000000000e+03,2.834143763213530676e+00
1.864000000000000000e+03,2.816737138830162301e+00
1.865000000000000000e+03,2.878646934460888041e+00
1.866000000000000000e+03,3.787103594080337921e+00
1.867000000000000000e+03,2.821740662438336766e+00
1.868000000000000000e+03,2.626849894291754861e+00
1.869000000000000000e+03,2.844221282593375477e+00
1.870000000000000000e+03,2.999647639182522862e+00
1.871000000000000000e+03,3.072374911909796058e+00
1.872000000000000000e+03,2.757047216349541863e+00
1.873000000000000000e+03,2.901656095842142236e+00
1.874000000000000000e+03,2.858210007047216283e+00
1.875000000000000000e+03,3.119837914023960490e+00
1.876000000000000000e+03,3.474207188160677084e+00
1.877000000000000000e+03,2.853911205073995649e+00
1.878000000000000000e+03,2.730690627202255527e+00
1.879000000000000000e+03,2.829950669485552961e+00
1.880000000000000000e+03,2.633544749823819586e+00
1.881000000000000000e+03,2.797709654686399094e+00
1.882000000000000000e+03,2.770260747004932966e+00
1.883000000000000000e+03,2.899718111346018201e+00
1.884000000000000000e+03,3.084848484848484507e+00
1.885000000000000000e+03,2.871846370683579952e+00
1.886000000000000000e+03,3.022022551092318654e+00
1.887000000000000000e+03,3.014799154334038001e+00
1.888000000000000000e+03,3.206659619450316967e+00
1.889000000000000000e+03,3.257082452431289799e+00
1.890000000000000000e+03,2.871846370683579952e+00
1.891000000000000000e+03,3.169696969696969902e+00
1.892000000000000000e+03,3.144150810429880316e+00
1.893000000000000000e+03,2.713389711064129628e+00
1.894000000000000000e+03,3.113460183227624967e+00
1.895000000000000000e+03,3.332100070472163278e+00
1.896000000000000000e+03,2.871670190274841605e+00
1.897000000000000000e+03,3.703488372093023173e+00
1.898000000000000000e+03,3.137843551797040220e+00
1.899000000000000000e+03,3.575123326286117287e+00
1.900000000000000000e+03,2.871388301620859895e+00
1.901000000000000000e+03,3.088935870331218858e+00
1.902000000000000000e+03,3.224312896405920004e+00
1.903000000000000000e+03,3.097463002114165143e+00
1.904000000000000000e+03,2.796335447498238036e+00
1.905000000000000000e+03,2.780232558139534849e+00
1.906000000000000000e+03,2.689041578576462310e+00
1.907000000000000000e+03,3.041613812544045281e+00
1.908000000000000000e+03,3.254298801973220634e+00
1.909000000000000000e+03,2.835130373502466217e+00
1.910000000000000000e+03,2.930479210711768978e+00
1.911000000000000000e+03,3.225651867512332682e+00
1.912000000000000000e+03,2.788759689922480689e+00
1.913000000000000000e+03,2.970049330514446861e+00
1.914000000000000000e+03,2.998731501057082749e+00
1.915000000000000000e+03,3.383368569415081240e+00
1.916000000000000000e+03,3.130549682875264139e+00
1.917000000000000000e+03,2.860465116279069964e+00
1.918000000000000000e+03,2.914763918252289976e+00
1.919000000000000000e+03,2.938019732205778389e+00
1.920000000000000000e+03,2.919732205778717837e+00
1.921000000000000000e+03,2.981571529245947261e+00
1.922000000000000000e+03,3.144926004228329575e+00
1.923000000000000000e+03,3.167159971811134511e+00
1.924000000000000000e+03,2.776885130373502708e+00
1.925000000000000000e+03,2.875687103594080085e+00
1.926000000000000000e+03,3.172022551092319009e+00
1.927000000000000000e+03,3.121529245947851194e+00
1.928000000000000000e+03,2.947040169133192666e+00
1.929000000000000000e+03,3.192318534178999023e+00
1.930000000000000000e+03,3.407681465821000621e+00
1.931000000000000000e+03,2.918745595489781408e+00
1.932000000000000000e+03,3.006342494714587588e+00
1.933000000000000000e+03,3.184038054968287401e+00
1.934000000000000000e+03,3.303875968992247891e+00
1.935000000000000000e+03,2.840063424947146142e+00
1.936000000000000000e+03,2.777625088090204031e+00
1.937000000000000000e+03,2.905391120507399449e+00
1.938000000000000000e+03,3.240274841437632780e+00
1.939000000000000000e+03,3.436152219873149782e+00
1.940000000000000000e+03,3.395207892882310841e+00
1.941000000000000000e+03,2.883403805496828731e+00
1.942000000000000000e+03,2.792529950669485839e+00
1.943000000000000000e+03,2.788794926004228625e+00
1.944000000000000000e+03,2.964622973925298943e+00
1.945000000000000000e+03,2.865468639887244429e+00
1.946000000000000000e+03,2.761909795630725473e+00
1.947000000000000000e+03,2.897744890768146231e+00
1.948000000000000000e+03,3.388442565186751132e+00
1.949000000000000000e+03,2.835059901338970789e+00
1.950000000000000000e+03,2.881289640591965906e+00
1.951000000000000000e+03,3.134918957011980645e+00
1.952000000000000000e+03,3.226885130373502442e+00
1.953000000000000000e+03,2.822832980972515671e+00
1.954000000000000000e+03,3.157329105003523484e+00
1.955000000000000000e+03,4.234954193093727781e+00
1.956000000000000000e+03,3.235940803382663766e+00
1.957000000000000000e+03,2.806060606060606144e+00
1.958000000000000000e+03,3.651585623678647252e+00
1.959000000000000000e+03,3.397674418604651247e+00
1.960000000000000000e+03,2.958773784355179792e+00
1.961000000000000000e+03,2.880056377730796147e+00
1.962000000000000000e+03,3.191860465116278966e+00
1.963000000000000000e+03,3.532945736434108586e+00
1.964000000000000000e+03,2.843199436222692000e+00
1.965000000000000000e+03,2.881747709654686407e+00
1.966000000000000000e+03,3.543551797040168427e+00
1.967000000000000000e+03,2.893833685694151114e+00
1.968000000000000000e+03,2.363883016208597976e+00
1.969000000000000000e+03,3.659795630725863447e+00
1.970000000000000000e+03,2.784778012684989257e+00
1.971000000000000000e+03,2.936610288935870283e+00
1.972000000000000000e+03,2.949436222692036758e+00
1.973000000000000000e+03,2.810183227625087987e+00
1.974000000000000000e+03,2.901761804087385599e+00
1.975000000000000000e+03,3.002959830866807511e+00
1.976000000000000000e+03,2.914235377026074048e+00
1.977000000000000000e+03,3.289605355884426263e+00
1.978000000000000000e+03,2.722656800563777235e+00
1.979000000000000000e+03,2.813918252290345201e+00
1.980000000000000000e+03,2.973150105708244784e+00
1.981000000000000000e+03,2.914376321353065347e+00
1.982000000000000000e+03,2.996793516560958714e+00
1.983000000000000000e+03,3.110288935870331173e+00
1.984000000000000000e+03,3.059408033826638729e+00
1.985000000000000000e+03,3.323326286116984107e+00
1.986000000000000000e+03,2.812191684284707449e+00
1.987000000000000000e+03,2.900176180408738702e+00
1.988000000000000000e+03,3.510500352360817367e+00
1.989000000000000000e+03,3.044467935165608985e+00
1.990000000000000000e+03,3.037632135306553849e+00
1.991000000000000000e+03,2.791754756871036136e+00
1.992000000000000000e+03,2.792706131078224185e+00
1.993000000000000000e+03,3.534742776603241321e+00
1.994000000000000000e+03,3.534778012684989701e+00
1.995000000000000000e+03,3.280021141649049010e+00
1.996000000000000000e+03,3.692494714587737370e+00
1.997000000000000000e+03,3.791613812544045281e+00
1.998000000000000000e+03,2.701479915433403711e+00
1.999000000000000000e+03,2.799612403100775193e+00
2.000000000000000000e+03,2.884143763213530054e+00
2.001000000000000000e+03,3.094890768146581816e+00
2.002000000000000000e+03,3.142811839323467193e+00
2.003000000000000000e+03,2.969027484143763385e+00
2.004000000000000000e+03,2.815503875968992098e+00
2.005000000000000000e+03,2.955778717406624345e+00
2.006000000000000000e+03,3.094679351656095978e+00
2.007000000000000000e+03,2.705496828752643079e+00
2.008000000000000000e+03,3.546934460887949392e+00
2.009000000000000000e+03,3.254228329809725206e+00
2.010000000000000000e+03,3.702783650458068898e+00
2.011000000000000000e+03,3.039957716701903401e+00
2.012000000000000000e+03,3.494538407329105034e+00
2.013000000000000000e+03,2.873009161381254284e+00
2.014000000000000000e+03,2.603629316420014383e+00
2.015000000000000000e+03,3.367019027484143834e+00
2.016000000000000000e+03,2.646582100070472343e+00
2.017000000000000000e+03,2.610077519379844890e+00
2.018000000000000000e+03,3.175898520084566634e+00
2.019000000000000000e+03,2.993269908386187783e+00
2.020000000000000000e+03,3.219168428470754240e+00
2.021000000000000000e+03,2.667441860465116665e+00
2.022000000000000000e+03,3.279633544749823937e+00
2.023000000000000000e+03,3.762262156448202610e+00
2.024000000000000000e+03,3.129774489076814437e+00
2.025000000000000000e+03,2.577977448907680991e+00
2.026000000000000000e+03,2.570225510923185297e+00
2.027000000000000000e+03,3.360535588442565391e+00
2.028000000000000000e+03,3.186751233262861138e+00
2.029000000000000000e+03,3.168921775898519755e+00
2.030000000000000000e+03,3.402713178294574092e+00
2.031000000000000000e+03,2.791895701198026547e+00
2.032000000000000000e+03,2.596441155743481666e+00
2.033000000000000000e+03,3.446828752642706384e+00
2.034000000000000000e+03,3.446546863988724674e+00
2.035000000000000000e+03,2.728964059196617331e+00
2.036000000000000000e+03,3.104193093727977804e+00
2.037000000000000000e+03,2.857082452431289443e+00
2.038000000000000000e+03,2.894679351656095356e+00
2.039000000000000000e+03,3.483403805496829264e+00
2.040000000000000000e+03,2.671529245947850573e+00
2.041000000000000000e+03,3.142811839323467193e+00
2.042000000000000000e+03,3.162050739957717127e+00
2.043000000000000000e+03,3.106166314305848886e+00
2.044000000000000000e+03,4.014482029598307911e+00
2.045000000000000000e+03,3.333615221987314747e+00
2.046000000000000000e+03,2.876885130373502797e+00
2.047000000000000000e+03,3.297780126849894966e+00
2.048000000000000000e+03,2.788935870331219036e+00
2.049000000000000000e+03,3.087878787878787890e+00
2.050000000000000000e+03,3.302995066948555714e+00
2.051000000000000000e+03,2.952995066948555625e+00
2.052000000000000000e+03,3.425687103594079908e+00
2.053000000000000000e+03,3.084918957011980378e+00
2.054000000000000000e+03,3.120366455250175530e+00
2.055000000000000000e+03,3.308033826638478114e+00
2.056000000000000000e+03,3.023467230443974252e+00
2.057000000000000000e+03,2.882628611698379473e+00
2.058000000000000000e+03,2.668921775898519755e+00
2.059000000000000000e+03,3.170683579985905443e+00
2.060000000000000000e+03,2.830303030303030543e+00
2.061000000000000000e+03,3.070613107822410814e+00
2.062000000000000000e+03,3.231007751937983841e+00
2.063000000000000000e+03,3.178012684989429459e+00
2.064000000000000000e+03,3.423925299506694220e+00
2.065000000000000000e+03,3.464200140944326822e+00
2.066000000000000000e+03,3.432452431289640504e+00
2.067000000000000000e+03,2.795560253699788333e+00
2.068000000000000000e+03,3.159866102889358874e+00
2.069000000000000000e+03,3.039252995066949126e+00
2.070000000000000000e+03,2.835271317829457516e+00
2.071000000000000000e+03,2.508668076109936695e+00
2.072000000000000000e+03,3.008809020436927550e+00
2.073000000000000000e+03,3.839640591966173133e+00
2.074000000000000000e+03,2.831782945736434076e+00
2.075000000000000000e+03,4.106377730796335612e+00
2.076000000000000000e+03,4.106976744186047412e+00
2.077000000000000000e+03,3.276673713883016426e+00
2.078000000000000000e+03,3.626180408738547634e+00
2.079000000000000000e+03,3.048942917547568410e+00
2.080000000000000000e+03,3.084496124031007369e+00
2.081000000000000000e+03,2.777695560253699902e+00
2.082000000000000000e+03,2.882029598308667673e+00
2.083000000000000000e+03,2.900035236081747403e+00
2.084000000000000000e+03,3.024136715997181035e+00
2.085000000000000000e+03,3.946370683579985439e+00
2.086000000000000000e+03,2.952677942212825979e+00
2.087000000000000000e+03,3.812403100775193732e+00
2.088000000000000000e+03,2.864129668780831750e+00
2.089000000000000000e+03,3.359830866807611116e+00
2.090000000000000000e+03,3.095419309372797301e+00
2.091000000000000000e+03,2.741402396053558732e+00
2.092000000000000000e+03,3.137596899224806002e+00
2.093000000000000000e+03,2.506131078224101305e+00
2.094000000000000000e+03,2.979034531360112759e+00
2.095000000000000000e+03,3.142600422832981355e+00
2.096000000000000000e+03,2.777906976744185741e+00
2.097000000000000000e+03,2.929880197322057622e+00
2.098000000000000000e+03,3.566314305849189736e+00
2.099000000000000000e+03,2.956307258632839829e+00
2.100000000000000000e+03,2.750775193798449703e+00
2.101000000000000000e+03,3.819450317124736483e+00
2.102000000000000000e+03,2.624876673713882891e+00
2.103000000000000000e+03,2.732029598308668206e+00
2.104000000000000000e+03,3.084038054968287312e+00
2.105000000000000000e+03,3.254545454545454408e+00
2.106000000000000000e+03,3.304827343199435497e+00
2.107000000000000000e+03,3.251338971106413567e+00
2.108000000000000000e+03,3.143622269203663944e+00
2.109000000000000000e+03,2.942071881606764805e+00
2.110000000000000000e+03,3.031642001409442955e+00
2.111000000000000000e+03,2.887773079633544793e+00
2.112000000000000000e+03,2.942952783650457427e+00
2.113000000000000000e+03,2.891472868217054071e+00
2.114000000000000000e+03,2.879105003523608541e+00
2.115000000000000000e+03,3.725193798449611737e+00
2.116000000000000000e+03,2.962085976039464885e+00
2.117000000000000000e+03,3.119344608879492053e+00
2.118000000000000000e+03,2.839041578576462221e+00
2.119000000000000000e+03,2.828964059196617420e+00
2.120000000000000000e+03,2.810147991543340051e+00
2.121000000000000000e+03,3.167582804792106632e+00
2.122000000000000000e+03,2.964693446088794815e+00
2.123000000000000000e+03,3.057610993657505105e+00
2.124000000000000000e+03,3.183579985905567344e+00
2.125000000000000000e+03,2.904052149400986771e+00
2.126000000000000000e+03,3.161592670894996182e+00
2.127000000000000000e+03,2.902466525722339874e+00
2.128000000000000000e+03,2.953735024665256947e+00
2.129000000000000000e+03,3.873291050035235994e+00
2.130000000000000000e+03,2.834989429175475806e+00
2.131000000000000000e+03,3.060359408033826334e+00
2.132000000000000000e+03,2.556342494714587410e+00
2.133000000000000000e+03,4.105391120507399627e+00
2.134000000000000000e+03,2.985236081747709935e+00
2.135000000000000000e+03,2.949718111346018024e+00
2.136000000000000000e+03,3.535976039464411080e+00
2.137000000000000000e+03,3.536187455954898251e+00
2.138000000000000000e+03,3.195278365045806535e+00
2.139000000000000000e+03,3.140239605355884311e+00
2.140000000000000000e+03,3.243622269203664477e+00
2.141000000000000000e+03,2.680937279774489035e+00
2.142000000000000000e+03,3.449224806201550919e+00
2.143000000000000000e+03,3.195983086680761254e+00
2.144000000000000000e+03,2.848555320648344047e+00
2.145000000000000000e+03,2.873749119097956495e+00
2.146000000000000000e+03,3.391437632135305691e+00
2.147000000000000000e+03,2.684214235377026192e+00
2.148000000000000000e+03,3.244467935165609163e+00
2.149000000000000000e+03,2.887244538407329308e+00
2.150000000000000000e+03,2.782910500352360650e+00
2.151000000000000000e+03,3.121000704721634822e+00
2.152000000000000000e+03,3.033967582804792062e+00
2.153000000000000000e+03,3.387033121916842582e+00
2.154000000000000000e+03,3.373114869626498091e+00
2.155000000000000000e+03,3.204827343199435852e+00
2.156000000000000000e+03,3.358386187455954186e+00
2.157000000000000000e+03,3.050845665961944952e+00
2.158000000000000000e+03,3.479668780831571162e+00
2.159000000000000000e+03,3.134425651867512208e+00
2.160000000000000000e+03,2.956307258632839829e+00
2.161000000000000000e+03,3.147216349541930747e+00
2.162000000000000000e+03,2.802889358703312350e+00
2.163000000000000000e+03,3.247181113460183344e+00
2.164000000000000000e+03,3.129985905567300719e+00
2.165000000000000000e+03,3.209478505990134067e+00
2.166000000000000000e+03,3.086011275546158839e+00
2.167000000000000000e+03,3.035658914728682323e+00
2.168000000000000000e+03,2.955179704016912989e+00
2.169000000000000000e+03,3.225158562367864690e+00
2.170000000000000000e+03,2.739252995066948415e+00
2.171000000000000000e+03,3.174418604651162656e+00
2.172000000000000000e+03,3.097322057787174288e+00
2.173000000000000000e+03,3.008315715292459558e+00
2.174000000000000000e+03,3.256412966878083459e+00
2.175000000000000000e+03,2.952677942212825979e+00
2.176000000000000000e+03,2.870084566596194708e+00
2.177000000000000000e+03,2.565926708949965107e+00
2.178000000000000000e+03,2.907540521494010211e+00
2.179000000000000000e+03,3.727061310782240788e+00
2.180000000000000000e+03,3.097533474277660126e+00
2.181000000000000000e+03,2.798766737138830063e+00
2.182000000000000000e+03,3.304122621564482110e+00
2.183000000000000000e+03,3.108315715292459203e+00
2.184000000000000000e+03,3.006025369978857942e+00
2.185000000000000000e+03,3.025757575757575424e+00
2.186000000000000000e+03,3.422973925299506615e+00
2.187000000000000000e+03,3.010535588442565746e+00
2.188000000000000000e+03,3.245560253699788511e+00
2.189000000000000000e+03,2.901057082452431768e+00
2.190000000000000000e+03,2.704334038054968303e+00
2.191000000000000000e+03,3.064834390415785759e+00
2.192000000000000000e+03,2.824594785059901803e+00
2.193000000000000000e+03,2.914305849189569919e+00
2.194000000000000000e+03,2.865081042988019799e+00
2.195000000000000000e+03,3.202607470049330551e+00
2.196000000000000000e+03,2.904439746300210956e+00
2.197000000000000000e+03,2.874735729386892036e+00
2.198000000000000000e+03,2.838372093023255438e+00
2.199000000000000000e+03,3.497603946441155909e+00
2.200000000000000000e+03,3.087667371388301163e+00
2.201000000000000000e+03,3.227413671599717926e+00
2.202000000000000000e+03,2.972515856236786380e+00
2.203000000000000000e+03,3.790627202255108852e+00
2.204000000000000000e+03,2.898273431994362159e+00
2.205000000000000000e+03,2.734073291050035159e+00
2.206000000000000000e+03,3.331818181818182012e+00
2.207000000000000000e+03,3.215045806906271952e+00
2.208000000000000000e+03,2.813213530655390926e+00
2.209000000000000000e+03,2.631078224101480068e+00
2.210000000000000000e+03,3.474770965468640505e+00
2.211000000000000000e+03,3.487561663143058599e+00
2.212000000000000000e+03,3.279457364341084702e+00
2.213000000000000000e+03,3.691754756871036047e+00
2.214000000000000000e+03,2.929668780831572228e+00
2.215000000000000000e+03,3.283086680761099885e+00
2.216000000000000000e+03,3.135236081747709402e+00
2.217000000000000000e+03,2.814094432699083548e+00
2.218000000000000000e+03,3.547357293868921513e+00
2.219000000000000000e+03,2.721282593375616621e+00
2.220000000000000000e+03,2.566631430584918938e+00
2.221000000000000000e+03,3.045348837209302495e+00
2.222000000000000000e+03,3.493023255813953565e+00
2.223000000000000000e+03,2.781712473572938382e+00
2.224000000000000000e+03,2.924947145877378585e+00
2.225000000000000000e+03,3.106377730796336056e+00
2.226000000000000000e+03,3.046934460887949392e+00
2.227000000000000000e+03,3.413495419309372725e+00
2.228000000000000000e+03,3.316490486257928527e+00
2.229000000000000000e+03,3.530267794221283228e+00
2.230000000000000000e+03,3.241437632135306668e+00
2.231000000000000000e+03,2.922410147991543194e+00
2.232000000000000000e+03,2.993164200140944420e+00
2.233000000000000000e+03,2.707223396758280387e+00
2.234000000000000000e+03,3.318498942917546657e+00
2.235000000000000000e+03,3.315221987315010832e+00
2.236000000000000000e+03,3.450599013389710645e+00
2.237000000000000000e+03,2.974277660324172068e+00
2.238000000000000000e+03,3.252713178294573737e+00
2.239000000000000000e+03,3.149577167019027346e+00
2.240000000000000000e+03,3.075898520084566545e+00
2.241000000000000000e+03,4.075581395348836899e+00
2.242000000000000000e+03,3.604263565891472787e+00
2.243000000000000000e+03,3.186152219873150671e+00
2.244000000000000000e+03,3.161275546159267424e+00
2.245000000000000000e+03,3.444503171247357276e+00
2.246000000000000000e+03,3.358456659619450058e+00
2.247000000000000000e+03,2.938125440451022197e+00
2.248000000000000000e+03,2.959548978153629495e+00
2.249000000000000000e+03,2.821705426356589275e+00
2.250000000000000000e+03,3.321212121212121282e+00
2.251000000000000000e+03,3.277801268498943266e+00
2.252000000000000000e+03,3.166279069767441889e+00
2.253000000000000000e+03,2.634319943622269289e+00
2.254000000000000000e+03,2.973044397463002309e+00
2.255000000000000000e+03,3.487174066243833970e+00
2.256000000000000000e+03,3.023009161381254195e+00
2.257000000000000000e+03,3.148343904157857587e+00
2.258000000000000000e+03,3.121670190274841161e+00
2.259000000000000000e+03,3.155813953488372459e+00
2.260000000000000000e+03,3.875546159267089230e+00
2.261000000000000000e+03,3.233333333333333393e+00
2.262000000000000000e+03,2.555637773079633579e+00
2.263000000000000000e+03,2.807892882311486815e+00
2.264000000000000000e+03,3.419344608879492764e+00
2.265000000000000000e+03,2.752466525722339519e+00
2.266000000000000000e+03,2.723114869626497292e+00
2.267000000000000000e+03,2.973431994362226938e+00
2.268000000000000000e+03,3.486293164200140904e+00
2.269000000000000000e+03,3.232663847780126609e+00
2.270000000000000000e+03,3.027096546863989435e+00
2.271000000000000000e+03,2.927202255109231821e+00
2.272000000000000000e+03,3.363424947145877031e+00
2.273000000000000000e+03,2.797463002114164876e+00
2.274000000000000000e+03,3.037667371388301341e+00
2.275000000000000000e+03,3.052536997885834769e+00
2.276000000000000000e+03,3.137632135306553938e+00
2.277000000000000000e+03,3.556060606060605700e+00
2.278000000000000000e+03,2.794256518675123591e+00
2.279000000000000000e+03,3.316314305849189736e+00
2.280000000000000000e+03,2.721705426356589186e+00
2.281000000000000000e+03,3.233756166314306402e+00
2.282000000000000000e+03,2.943340380549682944e+00
2.283000000000000000e+03,3.002572233967583326e+00
2.284000000000000000e+03,2.990627202255109029e+00
2.285000000000000000e+03,3.174700493305144366e+00
2.286000000000000000e+03,2.968816067653277102e+00
2.287000000000000000e+03,3.148590556730091805e+00
2.288000000000000000e+03,2.876885130373502797e+00
2.289000000000000000e+03,2.751726568005637308e+00
2.290000000000000000e+03,3.117441860465115955e+00
2.291000000000000000e+03,2.978752642706131493e+00
2.292000000000000000e+03,3.176180408738548344e+00
2.293000000000000000e+03,2.661099365750528634e+00
2.294000000000000000e+03,3.044538407329104857e+00
2.295000000000000000e+03,2.900810429880197105e+00
2.296000000000000000e+03,3.065116279069767025e+00
2.297000000000000000e+03,3.108245243128964219e+00
2.298000000000000000e+03,3.276462297392530143e+00
2.299000000000000000e+03,3.484531360112754772e+00
2.300000000000000000e+03,3.269802677942212910e+00
2.301000000000000000e+03,3.362121212121212288e+00
2.302000000000000000e+03,2.906659619450317145e+00
2.303000000000000000e+03,2.814305849189570274e+00
2.304000000000000000e+03,3.111028893587032496e+00
2.305000000000000000e+03,3.744785059901339253e+00
2.306000000000000000e+03,2.812966878083157596e+00
2.307000000000000000e+03,3.410183227625088076e+00
2.308000000000000000e+03,3.581465821000704874e+00
2.309000000000000000e+03,3.581324876673713575e+00
2.310000000000000000e+03,2.994503171247357098e+00
2.311000000000000000e+03,3.531571529245947971e+00
2.312000000000000000e+03,3.677730796335447305e+00
2.313000000000000000e+03,3.427766032417195241e+00
2.314000000000000000e+03,2.608562367864693421e+00
2.315000000000000000e+03,2.719097956307258812e+00
2.316000000000000000e+03,3.092917547568710734e+00
2.317000000000000000e+03,3.169309372797744828e+00
2.318000000000000000e+03,2.915891472868216816e+00
2.319000000000000000e+03,3.874735729386892036e+00
2.320000000000000000e+03,2.875898520084566812e+00
2.321000000000000000e+03,3.175193798449612803e+00
2.322000000000000000e+03,3.115398167723749001e+00
2.323000000000000000e+03,2.935271317829457161e+00
2.324000000000000000e+03,2.850140944326990944e+00
2.325000000000000000e+03,3.202677942212825979e+00
2.326000000000000000e+03,2.924207188160677262e+00
2.327000000000000000e+03,3.017124735729387108e+00
2.328000000000000000e+03,3.185236081747710113e+00
2.329000000000000000e+03,2.937385482734319542e+00
2.330000000000000000e+03,3.163107822410148540e+00
2.331000000000000000e+03,3.065856236786469236e+00
2.332000000000000000e+03,2.731818181818181479e+00
2.333000000000000000e+03,3.130373502466525792e+00
2.334000000000000000e+03,3.254968287526426529e+00
2.335000000000000000e+03,3.200739957716701500e+00
2.336000000000000000e+03,2.836821705426356477e+00
2.337000000000000000e+03,3.182699083861874723e+00
2.338000000000000000e+03,2.800669485553206162e+00
2.339000000000000000e+03,2.508104298801973275e+00
2.340000000000000000e+03,2.758562367864693332e+00
2.341000000000000000e+03,3.427448907681466039e+00
2.342000000000000000e+03,3.454933051444678771e+00
2.343000000000000000e+03,3.199577167019027168e+00
2.344000000000000000e+03,2.839746300211416496e+00
2.345000000000000000e+03,4.077625088090203853e+00
2.346000000000000000e+03,3.537244538407328776e+00
2.347000000000000000e+03,2.830021141649048833e+00
2.348000000000000000e+03,2.608033826638477937e+00
2.349000000000000000e+03,3.335905567300915919e+00
2.350000000000000000e+03,3.275546159267089585e+00
2.351000000000000000e+03,3.093199436222692000e+00
2.352000000000000000e+03,3.062085976039464530e+00
2.353000000000000000e+03,3.166560958421423599e+00
2.354000000000000000e+03,2.714693446088794815e+00
2.355000000000000000e+03,3.136680761099365444e+00
2.356000000000000000e+03,3.743904157857646631e+00
2.357000000000000000e+03,3.258139534883721211e+00
2.358000000000000000e+03,2.703946441155743230e+00
2.359000000000000000e+03,2.931254404510218237e+00
2.360000000000000000e+03,2.893023255813953920e+00
2.361000000000000000e+03,2.787315010570824203e+00
2.362000000000000000e+03,2.879704016913319897e+00
2.363000000000000000e+03,3.812544045102184587e+00
2.364000000000000000e+03,3.284425651867512563e+00
2.365000000000000000e+03,2.834460887949259877e+00
2.366000000000000000e+03,3.097639182522903045e+00
2.367000000000000000e+03,3.342847075405214863e+00
2.368000000000000000e+03,3.956412966878082749e+00
2.369000000000000000e+03,2.932170542635658794e+00
2.370000000000000000e+03,3.209337561663143212e+00
2.371000000000000000e+03,3.744961240310077599e+00
2.372000000000000000e+03,3.346828752642705851e+00
2.373000000000000000e+03,2.844009866102889639e+00
2.374000000000000000e+03,2.989957716701902690e+00
2.375000000000000000e+03,3.376039464411557223e+00
2.376000000000000000e+03,3.143939393939394034e+00
2.377000000000000000e+03,2.648837209302325579e+00
2.378000000000000000e+03,3.888019732205778123e+00
2.379000000000000000e+03,3.611945031712473941e+00
2.380000000000000000e+03,3.182029598308667495e+00
2.381000000000000000e+03,2.881148696264975051e+00
2.382000000000000000e+03,3.484460887949259789e+00
2.383000000000000000e+03,3.253065539112050875e+00
2.384000000000000000e+03,3.192600422832981177e+00
2.385000000000000000e+03,2.965961945031712510e+00
2.386000000000000000e+03,2.792177589852008701e+00
2.387000000000000000e+03,2.799612403100774749e+00
2.388000000000000000e+03,3.203770260747004883e+00
2.389000000000000000e+03,3.312156448202959513e+00
2.390000000000000000e+03,2.773291050035236349e+00
2.391000000000000000e+03,3.212297392529950724e+00
2.392000000000000000e+03,3.074383368569414632e+00
2.393000000000000000e+03,2.896405919661733552e+00
2.394000000000000000e+03,2.980091613812544171e+00
2.395000000000000000e+03,2.956025369978858564e+00
2.396000000000000000e+03,3.419168428470753973e+00
2.397000000000000000e+03,2.793234672304439670e+00
2.398000000000000000e+03,2.907399577167019356e+00
2.399000000000000000e+03,3.415468639887243807e+00
2.400000000000000000e+03,2.943516560958421735e+00
2.401000000000000000e+03,3.036786469344609607e+00
2.402000000000000000e+03,3.394503171247357454e+00
2.403000000000000000e+03,2.844785059901338897e+00
2.404000000000000000e+03,3.170119802677942022e+00
2.405000000000000000e+03,3.375581395348837610e+00
2.406000000000000000e+03,3.454087385482734085e+00
2.407000000000000000e+03,3.453981677237491166e+00
2.408000000000000000e+03,3.436821705426356122e+00
2.409000000000000000e+03,3.360817477096546657e+00
2.410000000000000000e+03,2.974242424242423688e+00
2.411000000000000000e+03,2.804474982381958803e+00
2.412000000000000000e+03,3.640732910500352748e+00
2.413000000000000000e+03,3.633932346723043771e+00
2.414000000000000000e+03,3.483967582804792240e+00
2.415000000000000000e+03,2.957646229739252952e+00
2.416000000000000000e+03,3.576744186046511231e+00
2.417000000000000000e+03,3.202149400986610051e+00
2.418000000000000000e+03,3.040556730091613868e+00
2.419000000000000000e+03,3.136539816772375033e+00
2.420000000000000000e+03,3.483544749823819231e+00
2.421000000000000000e+03,2.606976744186046524e+00
2.422000000000000000e+03,2.915609584214235550e+00
2.423000000000000000e+03,3.017477096546863358e+00
2.424000000000000000e+03,2.810077519379845068e+00
2.425000000000000000e+03,3.477625088090204208e+00
2.426000000000000000e+03,3.612614517265680281e+00
2.427000000000000000e+03,3.165680056377730978e+00
2.428000000000000000e+03,3.562649753347427506e+00
2.429000000000000000e+03,2.799048625792812217e+00
2.430000000000000000e+03,3.219696969696969724e+00
2.431000000000000000e+03,2.897603946441156264e+00
2.432000000000000000e+03,3.541649048625793217e+00
2.433000000000000000e+03,3.024066243833685608e+00
2.434000000000000000e+03,3.352783650458069253e+00
2.435000000000000000e+03,2.367089499647638817e+00
2.436000000000000000e+03,2.917336152219872858e+00
2.437000000000000000e+03,3.042917547568710024e+00
2.438000000000000000e+03,2.776250880902043860e+00
2.439000000000000000e+03,3.618745595489781586e+00
2.440000000000000000e+03,2.821212121212120838e+00
2.441000000000000000e+03,3.042424242424242919e+00
2.442000000000000000e+03,3.081888653981676995e+00
2.443000000000000000e+03,3.399436222692036935e+00
2.444000000000000000e+03,3.508738548273432567e+00
2.445000000000000000e+03,3.384637068357998047e+00
2.446000000000000000e+03,3.233509513742072183e+00
2.447000000000000000e+03,3.150317124735729557e+00
2.448000000000000000e+03,3.153276955602537068e+00
2.449000000000000000e+03,2.868287526427061085e+00
2.450000000000000000e+03,3.825017618040873923e+00
2.451000000000000000e+03,3.107681465821000799e+00
2.452000000000000000e+03,2.664869626497533339e+00
2.453000000000000000e+03,2.854756871035940335e+00
2.454000000000000000e+03,3.175722339675828287e+00
2.455000000000000000e+03,3.084319943622269466e+00
2.456000000000000000e+03,3.129633544749823582e+00
2.457000000000000000e+03,3.035517970401691024e+00
2.458000000000000000e+03,3.145806906272022196e+00
2.459000000000000000e+03,2.954756871035940868e+00
2.460000000000000000e+03,3.585341789992952499e+00
2.461000000000000000e+03,4.003558844256518867e+00
2.462000000000000000e+03,3.393305144467934742e+00
2.463000000000000000e+03,3.352572233967582083e+00
2.464000000000000000e+03,2.838971106412966794e+00
2.465000000000000000e+03,2.774348132487667318e+00
2.466000000000000000e+03,3.185658914728682234e+00
2.467000000000000000e+03,2.607399577167019089e+00
2.468000000000000000e+03,3.385447498238196573e+00
2.469000000000000000e+03,2.712861169837914144e+00
2.470000000000000000e+03,3.428541226215644944e+00
2.471000000000000000e+03,3.206412966878082749e+00
2.472000000000000000e+03,2.614940098661028944e+00
2.473000000000000000e+03,3.630303030303029921e+00
2.474000000000000000e+03,3.133685694150810885e+00
2.475000000000000000e+03,3.599788583509513362e+00
2.476000000000000000e+03,3.637350246652572672e+00
2.477000000000000000e+03,3.048872445384073426e+00
2.478000000000000000e+03,3.361064129668780875e+00
2.479000000000000000e+03,2.824348132487667584e+00
2.480000000000000000e+03,3.220894996476391547e+00
2.481000000000000000e+03,3.794221282593375655e+00
2.482000000000000000e+03,2.723749119097956140e+00
2.483000000000000000e+03,3.454968287526427151e+00
2.484000000000000000e+03,3.411486962649753263e+00
2.485000000000000000e+03,2.871035940803382758e+00
2.486000000000000000e+03,2.920859760394644677e+00
2.487000000000000000e+03,3.647463002114164965e+00
2.488000000000000000e+03,3.182910500352361005e+00
2.489000000000000000e+03,3.818252290345313327e+00
2.490000000000000000e+03,3.175088090204368996e+00
2.491000000000000000e+03,2.945348837209302850e+00
2.492000000000000000e+03,2.479457364341085324e+00
2.493000000000000000e+03,3.871705426356589097e+00
2.494000000000000000e+03,4.872692036645525526e+00
2.495000000000000000e+03,3.804016913319238746e+00
2.496000000000000000e+03,3.163636363636362692e+00
2.497000000000000000e+03,3.700704721634953565e+00
2.498000000000000000e+03,4.155532064834390304e+00
2.499000000000000000e+03,3.607399577167018645e+00
2.500000000000000000e+03,2.995207892882311373e+00
2.501000000000000000e+03,3.913424947145877297e+00
2.502000000000000000e+03,4.253241719520788777e+00
2.503000000000000000e+03,3.583509513742071828e+00
2.504000000000000000e+03,3.634355179704016781e+00
2.505000000000000000e+03,3.347533474277660126e+00
2.506000000000000000e+03,2.950211416490486460e+00
2.507000000000000000e+03,3.508632840028188760e+00
2.508000000000000000e+03,3.118005637773080263e+00
2.509000000000000000e+03,3.528682170542635443e+00
2.510000000000000000e+03,2.868534178999295303e+00
2.511000000000000000e+03,3.191754756871036047e+00
2.512000000000000000e+03,2.835165609584214153e+00
2.513000000000000000e+03,2.645701198026779277e+00
2.514000000000000000e+03,3.182522903453135932e+00
2.515000000000000000e+03,2.966067653276955873e+00
2.516000000000000000e+03,3.782135306553911391e+00
2.517000000000000000e+03,3.180232558139534760e+00
2.518000000000000000e+03,3.416560958421423599e+00
2.519000000000000000e+03,2.817758985200845334e+00
2.520000000000000000e+03,3.498625792811839386e+00
2.521000000000000000e+03,3.066279069767441356e+00
2.522000000000000000e+03,3.226074700493305247e+00
2.523000000000000000e+03,3.601198026779422356e+00
2.524000000000000000e+03,2.753488372093022996e+00
2.525000000000000000e+03,2.928047921071176507e+00
2.526000000000000000e+03,3.252607470049330374e+00
2.527000000000000000e+03,3.320049330514446506e+00
2.528000000000000000e+03,2.865081042988019799e+00
2.529000000000000000e+03,4.167336152219872858e+00
2.530000000000000000e+03,3.432487667371387996e+00
2.531000000000000000e+03,2.898801973220578088e+00
2.532000000000000000e+03,3.517582804792107165e+00
2.533000000000000000e+03,3.305179704016912634e+00
2.534000000000000000e+03,2.902713178294573648e+00
2.535000000000000000e+03,2.902184637068357720e+00
2.536000000000000000e+03,2.928576462297392879e+00
2.537000000000000000e+03,2.969133192389006748e+00
2.538000000000000000e+03,2.830584918957011809e+00
2.539000000000000000e+03,2.935588442565186806e+00
2.540000000000000000e+03,2.860923185341790020e+00
2.541000000000000000e+03,2.944996476391825269e+00
2.542000000000000000e+03,2.863918252290345468e+00
2.543000000000000000e+03,2.948167723749119506e+00
2.544000000000000000e+03,2.823502466525722454e+00
2.545000000000000000e+03,2.918357998590556335e+00
2.546000000000000000e+03,2.639992952783650537e+00
2.547000000000000000e+03,2.766525722339675752e+00
2.548000000000000000e+03,2.792107117688512830e+00
2.549000000000000000e+03,2.874277660324171979e+00
2.550000000000000000e+03,2.968992248062015449e+00
2.551000000000000000e+03,2.582311486962649560e+00
2.552000000000000000e+03,2.631148696264975495e+00
2.553000000000000000e+03,2.913002114164905176e+00
2.554000000000000000e+03,2.910147991543340584e+00
2.555000000000000000e+03,2.941966173361521886e+00
2.556000000000000000e+03,2.830796335447498091e+00
2.557000000000000000e+03,2.697885835095137352e+00
2.558000000000000000e+03,2.853594080338266448e+00
2.559000000000000000e+03,2.744080338266384977e+00
2.560000000000000000e+03,2.967265680056377697e+00
2.561000000000000000e+03,2.968463706835799965e+00
2.562000000000000000e+03,2.935306553911205096e+00
2.563000000000000000e+03,3.163354474982381426e+00
2.564000000000000000e+03,2.985095137420719080e+00
2.565000000000000000e+03,2.938054968287526769e+00
2.566000000000000000e+03,2.854897815362931635e+00
2.567000000000000000e+03,3.194080338266384711e+00
2.568000000000000000e+03,3.141472868217054071e+00
2.569000000000000000e+03,3.053241719520789488e+00
2.570000000000000000e+03,3.350704721634953920e+00
2.571000000000000000e+03,3.383403805496828287e+00
2.572000000000000000e+03,3.186116983791401847e+00
2.573000000000000000e+03,3.146687808315714818e+00
2.574000000000000000e+03,3.025158562367864512e+00
2.575000000000000000e+03,3.122374911909795436e+00
2.576000000000000000e+03,3.581782945736434076e+00
2.577000000000000000e+03,2.835517970401691290e+00
2.578000000000000000e+03,2.992494714587738081e+00
2.579000000000000000e+03,2.963424947145877564e+00
2.580000000000000000e+03,3.524630021141649472e+00
2.581000000000000000e+03,2.968393234672304093e+00
2.582000000000000000e+03,3.098661028893586966e+00
2.583000000000000000e+03,2.794644115574348220e+00
2.584000000000000000e+03,3.121564482029598242e+00
2.585000000000000000e+03,2.569274136715997248e+00
2.586000000000000000e+03,3.410042283298096777e+00
2.587000000000000000e+03,2.872304439746300009e+00
2.588000000000000000e+03,3.400000000000000355e+00
2.589000000000000000e+03,3.675968992248062506e+00
2.590000000000000000e+03,3.942071881606764805e+00
2.591000000000000000e+03,3.503629316420014295e+00
2.592000000000000000e+03,3.927167019027483885e+00
2.593000000000000000e+03,3.971458773784354968e+00
2.594000000000000000e+03,3.272973925299507147e+00
2.595000000000000000e+03,2.863072586328400337e+00
2.596000000000000000e+03,3.617829457364341028e+00
2.597000000000000000e+03,3.423326286116984196e+00
2.598000000000000000e+03,3.186257928118393146e+00
2.599000000000000000e+03,2.921599718111346000e+00
2.600000000000000000e+03,3.242917547568710201e+00
2.601000000000000000e+03,3.349929527836504661e+00
2.602000000000000000e+03,3.733298097251585013e+00
2.603000000000000000e+03,3.576004228329809909e+00
2.604000000000000000e+03,3.105038759689922045e+00
2.605000000000000000e+03,3.345137420718816035e+00
2.606000000000000000e+03,2.933615221987314392e+00
2.607000000000000000e+03,3.272903453136011276e+00
2.608000000000000000e+03,3.904756871035940602e+00
2.609000000000000000e+03,3.449400986610288822e+00
2.610000000000000000e+03,2.772480620155038711e+00
2.611000000000000000e+03,3.983403805496828820e+00
2.612000000000000000e+03,3.348026779422128563e+00
2.613000000000000000e+03,3.136222692036645832e+00
2.614000000000000000e+03,3.099224806201550386e+00
2.615000000000000000e+03,3.935517970401691379e+00
2.616000000000000000e+03,3.513178294573644056e+00
2.617000000000000000e+03,3.223431994362226938e+00
2.618000000000000000e+03,2.898731501057082660e+00
2.619000000000000000e+03,3.267195207892882092e+00
2.620000000000000000e+03,3.175369978858351150e+00
2.621000000000000000e+03,3.701092318534179082e+00
2.622000000000000000e+03,3.444326990838618929e+00
2.623000000000000000e+03,3.945665961945031608e+00
2.624000000000000000e+03,3.970190274841437716e+00
2.625000000000000000e+03,3.417970401691332150e+00
2.626000000000000000e+03,2.947921071176885288e+00
2.627000000000000000e+03,3.759971811134601438e+00
2.628000000000000000e+03,3.248766737138830241e+00
2.629000000000000000e+03,3.922762508809020332e+00
2.630000000000000000e+03,2.922515856236786114e+00
2.631000000000000000e+03,3.116560958421423333e+00
2.632000000000000000e+03,3.151479915433404333e+00
2.633000000000000000e+03,2.972480620155038444e+00
2.634000000000000000e+03,3.152255109231852703e+00
2.635000000000000000e+03,3.000563777307962976e+00
2.636000000000000000e+03,2.932029598308668383e+00
2.637000000000000000e+03,2.746088794926003995e+00
2.638000000000000000e+03,3.632311486962649827e+00
2.639000000000000000e+03,4.179351656095842138e+00
2.640000000000000000e+03,4.146511627906976472e+00
2.641000000000000000e+03,3.153946441155743852e+00
2.642000000000000000e+03,3.396053558844256415e+00
2.643000000000000000e+03,3.543446088794926396e+00
2.644000000000000000e+03,2.820789288231148717e+00
2.645000000000000000e+03,3.006941508104298943e+00
2.646000000000000000e+03,3.611627906976743851e+00
2.647000000000000000e+03,3.419873150105707804e+00
2.648000000000000000e+03,2.975193798449612625e+00
2.649000000000000000e+03,3.110993657505285448e+00
2.650000000000000000e+03,3.109725158562367309e+00
2.651000000000000000e+03,3.218992248062015449e+00
2.652000000000000000e+03,3.248625792811839386e+00
2.653000000000000000e+03,3.084108527131783184e+00
2.654000000000000000e+03,3.788865398167723608e+00
2.655000000000000000e+03,3.346687808315714996e+00
2.656000000000000000e+03,3.275123326286116576e+00
2.657000000000000000e+03,3.217336152219872680e+00
2.658000000000000000e+03,3.561909795630726183e+00
2.659000000000000000e+03,2.983897110641296369e+00
2.660000000000000000e+03,2.999929527836504128e+00
2.661000000000000000e+03,3.773784355179703898e+00
2.662000000000000000e+03,3.047216349541931102e+00
2.663000000000000000e+03,4.535412262156448548e+00
2.664000000000000000e+03,3.536715997181113735e+00
2.665000000000000000e+03,3.483544749823819231e+00
2.666000000000000000e+03,4.174806201550387286e+00
2.667000000000000000e+03,2.950951374207187783e+00
2.668000000000000000e+03,2.896159267089499334e+00
2.669000000000000000e+03,3.722445384073290953e+00
2.670000000000000000e+03,4.171846370683580218e+00
2.671000000000000000e+03,3.857505285412261564e+00
2.672000000000000000e+03,3.184390415785764983e+00
2.673000000000000000e+03,3.175405214940098197e+00
2.674000000000000000e+03,2.578999295278365356e+00
2.675000000000000000e+03,2.683333333333333570e+00
2.676000000000000000e+03,2.789006342494714463e+00
2.677000000000000000e+03,2.865891472868217438e+00
2.678000000000000000e+03,3.824242424242423777e+00
2.679000000000000000e+03,3.009971811134601438e+00
2.680000000000000000e+03,2.637702607470048921e+00
2.681000000000000000e+03,3.636434108527132114e+00
2.682000000000000000e+03,3.221317829457364557e+00
2.683000000000000000e+03,2.728153629316420137e+00
2.684000000000000000e+03,2.885130373502466483e+00
2.685000000000000000e+03,3.201127554615926574e+00
2.686000000000000000e+03,3.603241719520789310e+00
2.687000000000000000e+03,3.649682875264271154e+00
2.688000000000000000e+03,3.522515856236787091e+00
2.689000000000000000e+03,3.200387596899225251e+00
2.690000000000000000e+03,2.792988019732205895e+00
2.691000000000000000e+03,3.794996476391825357e+00
2.692000000000000000e+03,3.694115574348133091e+00
2.693000000000000000e+03,2.730937279774488857e+00
2.694000000000000000e+03,2.918675123326286425e+00
2.695000000000000000e+03,4.419379844961240700e+00
2.696000000000000000e+03,3.870894996476391459e+00
2.697000000000000000e+03,3.434355179704017047e+00
2.698000000000000000e+03,2.863389711064129539e+00
2.699000000000000000e+03,3.367547568710358874e+00
2.700000000000000000e+03,3.340239605355884489e+00
2.701000000000000000e+03,2.758069062720225340e+00
2.702000000000000000e+03,3.020295983086680902e+00
2.703000000000000000e+03,3.856060606060605966e+00
2.704000000000000000e+03,3.396723044397462754e+00
2.705000000000000000e+03,3.781712473572938826e+00
2.706000000000000000e+03,2.543657505285412235e+00
2.707000000000000000e+03,2.885658914728681967e+00
2.708000000000000000e+03,3.408703312191684986e+00
2.709000000000000000e+03,3.300845665961944952e+00
2.710000000000000000e+03,3.133685694150810441e+00
2.711000000000000000e+03,3.305285412262156441e+00
2.712000000000000000e+03,3.256800563777307644e+00
2.713000000000000000e+03,3.345701198026779455e+00
2.714000000000000000e+03,3.649189570119802717e+00
2.715000000000000000e+03,3.289781536293164166e+00
2.716000000000000000e+03,3.154651162790697683e+00
2.717000000000000000e+03,3.350422832980972654e+00
2.718000000000000000e+03,2.895489781536292995e+00
2.719000000000000000e+03,3.665926708949964752e+00
2.720000000000000000e+03,2.696018322762508745e+00
2.721000000000000000e+03,3.694221282593376010e+00
2.722000000000000000e+03,3.330443974630020953e+00
2.723000000000000000e+03,3.908174770965468614e+00
2.724000000000000000e+03,2.774876673713883246e+00
2.725000000000000000e+03,3.184460887949259966e+00
2.726000000000000000e+03,3.468780831571529166e+00
2.727000000000000000e+03,2.870014094432699281e+00
2.728000000000000000e+03,3.896969696969696972e+00
2.729000000000000000e+03,2.791261451726568144e+00
2.730000000000000000e+03,2.562614517265679570e+00
2.731000000000000000e+03,3.311451726568004794e+00
2.732000000000000000e+03,2.838019732205778745e+00
2.733000000000000000e+03,3.327730796335447661e+00
2.734000000000000000e+03,3.371071176885130694e+00
2.735000000000000000e+03,2.993763213530655776e+00
2.736000000000000000e+03,3.542917547568710024e+00
2.737000000000000000e+03,3.484073291050035603e+00
2.738000000000000000e+03,2.650281888653981621e+00
2.739000000000000000e+03,3.327977448907680991e+00
2.740000000000000000e+03,3.203100775193798100e+00
2.741000000000000000e+03,3.567618040873854479e+00
2.742000000000000000e+03,3.167230443974629495e+00
2.743000000000000000e+03,3.414341085271317855e+00
2.744000000000000000e+03,2.964305849189570186e+00
2.745000000000000000e+03,3.308632840028189470e+00
2.746000000000000000e+03,3.383333333333333304e+00
2.747000000000000000e+03,3.323114869626497381e+00
2.748000000000000000e+03,3.347674418604651425e+00
2.749000000000000000e+03,3.215539112050740389e+00
2.750000000000000000e+03,2.899999999999999467e+00
2.751000000000000000e+03,3.519027484143763207e+00
2.752000000000000000e+03,3.606765327695560241e+00
2.753000000000000000e+03,2.941226215644820563e+00
2.754000000000000000e+03,3.221458773784354968e+00
2.755000000000000000e+03,3.146088794926004351e+00
2.756000000000000000e+03,3.904404510218463908e+00
2.757000000000000000e+03,3.150035236081747403e+00
2.758000000000000000e+03,2.947744890768146941e+00
2.759000000000000000e+03,3.508386187455954541e+00
2.760000000000000000e+03,3.068992248062015094e+00
2.761000000000000000e+03,3.189323467230443576e+00
2.762000000000000000e+03,3.166138125440451034e+00
2.763000000000000000e+03,3.611346018322762585e+00
2.764000000000000000e+03,3.905849189570119506e+00
2.765000000000000000e+03,4.126250880902043505e+00
2.766000000000000000e+03,2.940697674418605079e+00
2.767000000000000000e+03,3.068181818181818343e+00
2.768000000000000000e+03,3.080338266384778034e+00
2.769000000000000000e+03,3.713107822410148362e+00
2.770000000000000000e+03,3.393023255813953476e+00
2.771000000000000000e+03,2.945243128964059487e+00
2.772000000000000000e+03,3.714059196617335967e+00
2.773000000000000000e+03,3.130338266384777857e+00
2.774000000000000000e+03,3.955637773079633046e+00
2.775000000000000000e+03,3.850105708245242564e+00
2.776000000000000000e+03,2.983016208597603747e+00
2.777000000000000000e+03,2.908033826638477759e+00
2.778000000000000000e+03,2.600528541226215573e+00
2.779000000000000000e+03,3.892177589852008346e+00
2.780000000000000000e+03,3.405954897815362870e+00
2.781000000000000000e+03,3.477167019027484596e+00
2.782000000000000000e+03,3.399577167019027346e+00
2.783000000000000000e+03,4.287843551797039687e+00
2.784000000000000000e+03,3.007928118393234485e+00
2.785000000000000000e+03,3.570436927413672024e+00
2.786000000000000000e+03,3.293974630021141436e+00
2.787000000000000000e+03,4.398590556730090917e+00
2.788000000000000000e+03,3.413565891472868596e+00
2.789000000000000000e+03,3.440627202255109207e+00
2.790000000000000000e+03,3.972903453136010565e+00
2.791000000000000000e+03,3.624700493305144544e+00
2.792000000000000000e+03,3.310570824524312616e+00
2.793000000000000000e+03,3.256800563777307644e+00
2.794000000000000000e+03,4.139358703312191246e+00
2.795000000000000000e+03,3.450422832980972299e+00
2.796000000000000000e+03,3.925052854122621504e+00
2.797000000000000000e+03,2.991120507399577022e+00
2.798000000000000000e+03,4.603276955602536802e+00
2.799000000000000000e+03,3.404968287526427329e+00
2.800000000000000000e+03,3.214341085271317677e+00
2.801000000000000000e+03,2.895419309372798011e+00
2.802000000000000000e+03,3.350599013389711001e+00
2.803000000000000000e+03,3.802854122621564414e+00
2.804000000000000000e+03,3.050422832980971943e+00
2.805000000000000000e+03,3.242142353770260943e+00
2.806000000000000000e+03,3.668463706835800142e+00
2.807000000000000000e+03,3.296441155743481843e+00
2.808000000000000000e+03,3.477554615926708781e+00
2.809000000000000000e+03,3.327343199436222587e+00
2.810000000000000000e+03,3.005109231853417828e+00
2.811000000000000000e+03,3.672269203664552339e+00
2.812000000000000000e+03,3.862403100775193998e+00
2.813000000000000000e+03,3.655179704016913611e+00
2.814000000000000000e+03,2.812332628611698304e+00
2.815000000000000000e+03,2.455144467935165942e+00
2.816000000000000000e+03,3.974841437632135488e+00
2.817000000000000000e+03,3.059231853417899494e+00
2.818000000000000000e+03,2.808562367864693599e+00
2.819000000000000000e+03,3.402008456659619373e+00
2.820000000000000000e+03,3.034848484848485572e+00
2.821000000000000000e+03,2.711451726568005594e+00
2.822000000000000000e+03,2.798590556730091272e+00
2.823000000000000000e+03,3.420859760394643789e+00
2.824000000000000000e+03,3.618393234672304448e+00
2.825000000000000000e+03,3.520190274841437539e+00
2.826000000000000000e+03,3.440662438336856255e+00
2.827000000000000000e+03,3.706166314305849419e+00
2.828000000000000000e+03,3.886328400281889195e+00
2.829000000000000000e+03,4.064129668780831928e+00
2.830000000000000000e+03,2.853770260747004794e+00
2.831000000000000000e+03,3.185940803382663944e+00
2.832000000000000000e+03,3.392177589852008346e+00
2.833000000000000000e+03,3.869097956307258723e+00
2.834000000000000000e+03,3.802536997885835213e+00
2.835000000000000000e+03,4.173890063424947172e+00
2.836000000000000000e+03,4.177730796335447749e+00
2.837000000000000000e+03,3.476074700493305247e+00
2.838000000000000000e+03,3.494573643410852970e+00
2.839000000000000000e+03,3.551092318534179171e+00
2.840000000000000000e+03,3.709231853417899849e+00
2.841000000000000000e+03,4.064023960535587676e+00
2.842000000000000000e+03,3.755179704016913700e+00
2.843000000000000000e+03,3.126744186046511942e+00
2.844000000000000000e+03,3.490873854827343248e+00
2.845000000000000000e+03,3.601832276250880760e+00
2.846000000000000000e+03,3.704756871035940424e+00
2.847000000000000000e+03,3.490838618745595312e+00


==> figures/data-rec/sp_dist_lastfm.csv <==
ind,dist
0.000000000000000000e+00,3.073158756137479575e+00
1.000000000000000000e+00,3.460501909438079782e+00
2.000000000000000000e+00,3.510747408619748988e+00
3.000000000000000000e+00,2.855319148936170226e+00
4.000000000000000000e+00,2.424386252045826140e+00
5.000000000000000000e+00,3.077741407528641560e+00
6.000000000000000000e+00,3.326459356246590282e+00
7.000000000000000000e+00,3.113202400436442918e+00
8.000000000000000000e+00,2.687888707037643155e+00
9.000000000000000000e+00,3.915057283142389100e+00
1.000000000000000000e+01,3.323786142935079013e+00
1.100000000000000000e+01,2.769012547735952179e+00
1.200000000000000000e+01,2.716475722858701314e+00
1.300000000000000000e+01,3.759410801963993354e+00
1.400000000000000000e+01,3.110201854882705952e+00
1.500000000000000000e+01,3.845771958537915758e+00
1.600000000000000000e+01,3.084997272231314369e+00
1.700000000000000000e+01,3.713638843426077862e+00
1.800000000000000000e+01,3.720676486633933244e+00
1.900000000000000000e+01,3.175668303327877862e+00
2.000000000000000000e+01,3.280414620840152562e+00
2.100000000000000000e+01,3.450681942171303973e+00
2.200000000000000000e+01,3.026568466993998729e+00
2.300000000000000000e+01,3.074577195853791522e+00
2.400000000000000000e+01,2.932133115111838606e+00
2.500000000000000000e+01,3.148990725586470418e+00
2.600000000000000000e+01,3.616202945990179884e+00
2.700000000000000000e+01,3.154282596835787711e+00
2.800000000000000000e+01,2.847135842880523793e+00
2.900000000000000000e+01,3.053518821603927513e+00
3.000000000000000000e+01,3.258756137479541515e+00
3.100000000000000000e+01,3.275122749590834381e+00
3.200000000000000000e+01,3.249372613202400562e+00
3.300000000000000000e+01,4.074031642116748841e+00
3.400000000000000000e+01,3.310692853246044898e+00
3.500000000000000000e+01,3.175450081833060434e+00
3.600000000000000000e+01,2.949536279323513366e+00
3.700000000000000000e+01,3.370485542825968572e+00
3.800000000000000000e+01,2.898799781778505391e+00
3.900000000000000000e+01,3.267812329514456771e+00
4.000000000000000000e+01,3.087397708674304297e+00
4.100000000000000000e+01,3.887725040916530261e+00
4.200000000000000000e+01,2.713038734315329936e+00
4.300000000000000000e+01,3.173704309874522345e+00
4.400000000000000000e+01,2.896835788325149874e+00
4.500000000000000000e+01,2.752973267866885454e+00
4.600000000000000000e+01,2.795199127114020410e+00
4.700000000000000000e+01,2.803600654664484271e+00
4.800000000000000000e+01,2.897272231314784285e+00
4.900000000000000000e+01,3.029896344789961837e+00
5.000000000000000000e+01,2.966557555919258515e+00
5.100000000000000000e+01,3.061156573922531265e+00
5.200000000000000000e+01,2.772940534642661881e+00
5.300000000000000000e+01,2.818003273322422508e+00
5.400000000000000000e+01,2.913966175668303293e+00
5.500000000000000000e+01,3.155210038188762223e+00
5.600000000000000000e+01,3.250409165302782455e+00
5.700000000000000000e+01,2.970485542825968217e+00
5.800000000000000000e+01,3.229950900163665928e+00
5.900000000000000000e+01,2.837261320240043627e+00
6.000000000000000000e+01,2.796126568466993589e+00
6.100000000000000000e+01,2.730496453900709053e+00
6.200000000000000000e+01,3.081123840698308580e+00
6.300000000000000000e+01,2.893780687397708995e+00
6.400000000000000000e+01,2.762575013638843391e+00
6.500000000000000000e+01,2.793344244408074495e+00
6.600000000000000000e+01,2.787506819421713189e+00
6.700000000000000000e+01,3.048117839607201063e+00
6.800000000000000000e+01,3.310692853246044898e+00
6.900000000000000000e+01,3.058592471358428710e+00
7.000000000000000000e+01,2.895308237861429657e+00
7.100000000000000000e+01,3.032242225859246965e+00
7.200000000000000000e+01,3.032242225859247409e+00
7.300000000000000000e+01,3.323567921440262030e+00
7.400000000000000000e+01,2.717621385706491921e+00
7.500000000000000000e+01,3.078614293507910382e+00
7.600000000000000000e+01,3.492853246044735016e+00
7.700000000000000000e+01,2.985433715220950024e+00
7.800000000000000000e+01,3.137315875613747806e+00
7.900000000000000000e+01,2.997763229678123142e+00
8.000000000000000000e+01,3.062847790507364998e+00
8.100000000000000000e+01,3.259792689579923408e+00
8.200000000000000000e+01,3.110420076377522935e+00
8.300000000000000000e+01,2.882051282051282026e+00
8.400000000000000000e+01,3.157937806873976960e+00
8.500000000000000000e+01,2.737097654118930912e+00
8.600000000000000000e+01,2.933333333333333126e+00
8.700000000000000000e+01,2.929623567921440408e+00
8.800000000000000000e+01,3.177905073649754719e+00
8.900000000000000000e+01,3.062902345881068911e+00
9.000000000000000000e+01,2.706546644844517235e+00
9.100000000000000000e+01,3.075504637206764702e+00
9.200000000000000000e+01,2.795962902345880963e+00
9.300000000000000000e+01,3.197054009819967568e+00
9.400000000000000000e+01,2.879378068739771201e+00
9.500000000000000000e+01,2.746863066012002363e+00
9.600000000000000000e+01,3.031369339879978142e+00
9.700000000000000000e+01,2.785761047463174656e+00
9.800000000000000000e+01,3.082596835788324885e+00
9.900000000000000000e+01,2.947135842880523882e+00
1.000000000000000000e+02,3.018985270049099334e+00
1.010000000000000000e+02,3.368303327877796072e+00
1.020000000000000000e+02,3.244735406437534220e+00
1.030000000000000000e+02,3.449809056192034706e+00
1.040000000000000000e+02,3.091762138570649299e+00
1.050000000000000000e+02,2.896835788325149874e+00
1.060000000000000000e+02,3.318385160938352563e+00
1.070000000000000000e+02,2.977632296781232757e+00
1.080000000000000000e+02,3.098690671031096411e+00
1.090000000000000000e+02,2.883142389525368277e+00
1.100000000000000000e+02,2.944789961811238310e+00
1.110000000000000000e+02,2.955810147299509083e+00
1.120000000000000000e+02,2.809383524277141664e+00
1.130000000000000000e+02,3.274413529732678629e+00
1.140000000000000000e+02,2.973431533006001271e+00
1.150000000000000000e+02,3.018657937806874525e+00
1.160000000000000000e+02,2.948281505728314045e+00
1.170000000000000000e+02,2.648390616475722936e+00
1.180000000000000000e+02,3.262193126022913336e+00
1.190000000000000000e+02,3.366121112929623571e+00
1.200000000000000000e+02,2.818112384069831222e+00
1.210000000000000000e+02,2.700436442989634589e+00
1.220000000000000000e+02,3.231478450627386589e+00
1.230000000000000000e+02,2.741134751773049771e+00
1.240000000000000000e+02,3.164102564102563520e+00
1.250000000000000000e+02,3.177686852154937736e+00
1.260000000000000000e+02,2.879105291871248973e+00
1.270000000000000000e+02,2.691489361702127603e+00
1.280000000000000000e+02,2.807037643207855648e+00
1.290000000000000000e+02,3.076595744680850952e+00
1.300000000000000000e+02,3.154555373704309496e+00
1.310000000000000000e+02,3.372176759410801861e+00
1.320000000000000000e+02,3.419039825422804491e+00
1.330000000000000000e+02,3.082760501909437956e+00
1.340000000000000000e+02,3.004418985270049358e+00
1.350000000000000000e+02,3.142716857610474701e+00
1.360000000000000000e+02,2.764266230223677123e+00
1.370000000000000000e+02,3.143316966721221739e+00
1.380000000000000000e+02,3.828423349699945355e+00
1.390000000000000000e+02,3.016257501363884597e+00
1.400000000000000000e+02,2.588161483906164406e+00
1.410000000000000000e+02,3.325040916530278334e+00
1.420000000000000000e+02,2.808783415166393738e+00
1.430000000000000000e+02,2.937588652482269858e+00
1.440000000000000000e+02,2.894653573376977818e+00
1.450000000000000000e+02,3.368194217130387358e+00
1.460000000000000000e+02,3.287943262411348044e+00
1.470000000000000000e+02,3.715057283142389366e+00
1.480000000000000000e+02,2.897435897435897356e+00
1.490000000000000000e+02,3.015984724495362812e+00
1.500000000000000000e+02,2.686415711947626850e+00
1.510000000000000000e+02,3.454500818330605849e+00
1.520000000000000000e+02,3.086142935079104976e+00
1.530000000000000000e+02,3.138516093835242771e+00
1.540000000000000000e+02,2.913857064920895024e+00
1.550000000000000000e+02,3.086688488816148102e+00
1.560000000000000000e+02,2.559738134206219318e+00
1.570000000000000000e+02,3.735079105291871038e+00
1.580000000000000000e+02,3.077577741407528933e+00
1.590000000000000000e+02,3.767430441898527604e+00
1.600000000000000000e+02,2.868957992362247911e+00
1.610000000000000000e+02,3.781833060556464954e+00
1.620000000000000000e+02,3.548390616475723292e+00
1.630000000000000000e+02,2.500763775231860109e+00
1.640000000000000000e+02,3.896235679214402392e+00
1.650000000000000000e+02,2.975613747954173771e+00
1.660000000000000000e+02,2.702236770321877035e+00
1.670000000000000000e+02,3.007201309328968897e+00
1.680000000000000000e+02,2.618276050190944115e+00
1.690000000000000000e+02,3.100272776868520985e+00
1.700000000000000000e+02,3.121713038734315493e+00
1.710000000000000000e+02,2.872885979268958057e+00
1.720000000000000000e+02,2.904473540643753626e+00
1.730000000000000000e+02,3.395199127114020943e+00
1.740000000000000000e+02,2.979323513366066933e+00
1.750000000000000000e+02,3.152209492635024368e+00
1.760000000000000000e+02,2.903600654664484360e+00
1.770000000000000000e+02,3.180687397708674702e+00
1.780000000000000000e+02,2.986633933442444100e+00
1.790000000000000000e+02,2.941953082378613971e+00
1.800000000000000000e+02,2.614075286415712185e+00
1.810000000000000000e+02,3.040807419530823452e+00
1.820000000000000000e+02,3.003109656301146124e+00
1.830000000000000000e+02,3.233769776322967360e+00
1.840000000000000000e+02,2.856082924168030779e+00
1.850000000000000000e+02,3.281505728314238812e+00
1.860000000000000000e+02,3.230660120021822124e+00
1.870000000000000000e+02,2.932624113475177374e+00
1.880000000000000000e+02,2.752045826513911830e+00
1.890000000000000000e+02,3.614020731042007828e+00
1.900000000000000000e+02,3.420294599018002923e+00
1.910000000000000000e+02,2.991980360065466638e+00
1.920000000000000000e+02,3.019803600654664244e+00
1.930000000000000000e+02,3.515766503000545384e+00
1.940000000000000000e+02,3.141898527004910235e+00
1.950000000000000000e+02,3.407692307692307132e+00
1.960000000000000000e+02,2.667103109656301374e+00
1.970000000000000000e+02,2.986688488816148457e+00
1.980000000000000000e+02,3.575941080196399113e+00
1.990000000000000000e+02,3.053191489361702260e+00
2.000000000000000000e+02,3.092253136933988067e+00
2.010000000000000000e+02,3.081342062193126008e+00
2.020000000000000000e+02,3.407364975450081879e+00
2.030000000000000000e+02,3.301691216584833555e+00
2.040000000000000000e+02,3.357555919258046639e+00
2.050000000000000000e+02,3.004473540643753715e+00
2.060000000000000000e+02,3.477686852154937114e+00
2.070000000000000000e+02,3.771849427168576074e+00
2.080000000000000000e+02,3.348226950354610043e+00
2.090000000000000000e+02,2.944626295690125684e+00
2.100000000000000000e+02,3.091707583196944942e+00
2.110000000000000000e+02,3.166939443535188303e+00
2.120000000000000000e+02,2.837479541734861055e+00
2.130000000000000000e+02,2.956846699399890532e+00
2.140000000000000000e+02,2.622094926350245547e+00
2.150000000000000000e+02,3.611783960720130526e+00
2.160000000000000000e+02,3.509710856519366651e+00
2.170000000000000000e+02,2.666721222040371320e+00
2.180000000000000000e+02,3.057064920894708493e+00
2.190000000000000000e+02,3.644298963447899720e+00
2.200000000000000000e+02,2.654173486088379885e+00
2.210000000000000000e+02,3.390671031096563315e+00
2.220000000000000000e+02,2.688652482269503263e+00
2.230000000000000000e+02,3.209219858156028504e+00
2.240000000000000000e+02,2.456792144026186175e+00
2.250000000000000000e+02,3.169230769230769518e+00
2.260000000000000000e+02,3.134915439170757878e+00
2.270000000000000000e+02,3.612111292962356668e+00
2.280000000000000000e+02,3.160229132569558175e+00
2.290000000000000000e+02,2.968685215493726215e+00
2.300000000000000000e+02,2.847244953627932507e+00
2.310000000000000000e+02,3.044298963447899631e+00
2.320000000000000000e+02,2.899345335515548072e+00
2.330000000000000000e+02,3.118057828696126244e+00
2.340000000000000000e+02,3.047626841243862295e+00
2.350000000000000000e+02,3.834969994544462413e+00
2.360000000000000000e+02,3.145226404800872899e+00
2.370000000000000000e+02,3.287124931805783135e+00
2.380000000000000000e+02,2.798799781778505302e+00
2.390000000000000000e+02,2.864484451718494640e+00
2.400000000000000000e+02,2.847681396617566918e+00
2.410000000000000000e+02,3.070158210583742608e+00
2.420000000000000000e+02,2.975231860338243717e+00
2.430000000000000000e+02,2.944135297326786915e+00
2.440000000000000000e+02,2.878668848881614561e+00
2.450000000000000000e+02,3.139061647572285452e+00
2.460000000000000000e+02,2.710638297872340452e+00
2.470000000000000000e+02,2.800218221494817250e+00
2.480000000000000000e+02,2.884178941625750170e+00
2.490000000000000000e+02,3.447135842880523438e+00
2.500000000000000000e+02,3.447299509001636508e+00
2.510000000000000000e+02,3.451445717403164082e+00
2.520000000000000000e+02,3.152318603382433526e+00
2.530000000000000000e+02,3.584015275504637277e+00
2.540000000000000000e+02,2.919421713038734101e+00
2.550000000000000000e+02,3.205510092744135342e+00
2.560000000000000000e+02,3.003218767048553950e+00
2.570000000000000000e+02,3.321331151118385172e+00
2.580000000000000000e+02,3.022040370976541102e+00
2.590000000000000000e+02,4.120621931260229687e+00
2.600000000000000000e+02,4.110092744135297238e+00
2.610000000000000000e+02,3.112002182214947954e+00
2.620000000000000000e+02,3.054773595199126834e+00
2.630000000000000000e+02,2.983469721767594063e+00
2.640000000000000000e+02,3.405782869612656860e+00
2.650000000000000000e+02,3.070812875068194003e+00
2.660000000000000000e+02,3.071958537915984611e+00
2.670000000000000000e+02,3.168412438625204608e+00
2.680000000000000000e+02,2.614293507910529168e+00
2.690000000000000000e+02,2.738570649208947216e+00
2.700000000000000000e+02,3.124822695035461173e+00
2.710000000000000000e+02,3.135242771412984020e+00
2.720000000000000000e+02,3.076868521549372293e+00
2.730000000000000000e+02,3.083360611020185438e+00
2.740000000000000000e+02,3.761811238406982838e+00
2.750000000000000000e+02,3.126677577741407532e+00
2.760000000000000000e+02,2.926459356246590371e+00
2.770000000000000000e+02,3.232351336606655412e+00
2.780000000000000000e+02,3.280469176213857363e+00
2.790000000000000000e+02,2.869885433715221090e+00
2.800000000000000000e+02,3.101963993453355162e+00
2.810000000000000000e+02,3.450954719039825758e+00
2.820000000000000000e+02,3.225531914893617458e+00
2.830000000000000000e+02,3.385542825968357761e+00
2.840000000000000000e+02,3.651663938897981243e+00
2.850000000000000000e+02,3.280796508456083505e+00
2.860000000000000000e+02,2.758265139116203191e+00
2.870000000000000000e+02,3.039225313693398434e+00
2.880000000000000000e+02,2.651118385160938562e+00
2.890000000000000000e+02,2.864757228587015536e+00
2.900000000000000000e+02,2.667375886524822715e+00
2.910000000000000000e+02,3.233224222585924679e+00
2.920000000000000000e+02,2.885106382978723349e+00
2.930000000000000000e+02,3.283033278777959030e+00
2.940000000000000000e+02,3.389416257501363550e+00
2.950000000000000000e+02,3.593617021276595658e+00
2.960000000000000000e+02,3.082433169667212258e+00
2.970000000000000000e+02,3.817184942716857599e+00
2.980000000000000000e+02,3.641843971631205878e+00
2.990000000000000000e+02,3.326077468630660228e+00
3.000000000000000000e+02,4.093180578286960802e+00
3.010000000000000000e+02,5.092798690671029860e+00
3.020000000000000000e+02,3.405400981996726806e+00
3.030000000000000000e+02,4.004200763775231486e+00
3.040000000000000000e+02,3.920294599018002923e+00
3.050000000000000000e+02,4.004309874522640200e+00
3.060000000000000000e+02,3.365193671576650392e+00
3.070000000000000000e+02,4.622858701582106100e+00
3.080000000000000000e+02,4.134806328423350053e+00
3.090000000000000000e+02,5.352264048008729347e+00
3.100000000000000000e+02,4.354009819967266992e+00
3.110000000000000000e+02,4.117457719585378761e+00
3.120000000000000000e+02,3.343862520458265042e+00
3.130000000000000000e+02,3.458483360611020352e+00
3.140000000000000000e+02,3.225913802509547512e+00
3.150000000000000000e+02,3.185815602836878924e+00
3.160000000000000000e+02,2.857064920894708315e+00
3.170000000000000000e+02,3.141734860883797165e+00
3.180000000000000000e+02,4.048008728859792349e+00
3.190000000000000000e+02,3.051391162029459814e+00
3.200000000000000000e+02,3.293671576650300192e+00
3.210000000000000000e+02,3.056192034915439226e+00
3.220000000000000000e+02,3.242498636115657362e+00
3.230000000000000000e+02,3.208346972176759238e+00
3.240000000000000000e+02,3.326295690125477211e+00
3.250000000000000000e+02,3.099072558647026909e+00
3.260000000000000000e+02,3.321985815602837455e+00
3.270000000000000000e+02,3.194599018003273727e+00
3.280000000000000000e+02,2.911783960720131237e+00
3.290000000000000000e+02,3.111402073104200472e+00
3.300000000000000000e+02,3.172231314784506040e+00
3.310000000000000000e+02,4.135406437534096646e+00
3.320000000000000000e+02,4.002236770321877302e+00
3.330000000000000000e+02,3.798254228041462177e+00
3.340000000000000000e+02,4.796999454446262412e+00
3.350000000000000000e+02,2.899890889252591197e+00
3.360000000000000000e+02,3.107474086197490326e+00
3.370000000000000000e+02,2.757937806873977049e+00
3.380000000000000000e+02,3.111838516093835327e+00
3.390000000000000000e+02,2.940425531914893309e+00
3.400000000000000000e+02,3.898854337152209748e+00
3.410000000000000000e+02,3.252154937261320544e+00
3.420000000000000000e+02,2.747135842880523704e+00
3.430000000000000000e+02,3.094435351882160123e+00
3.440000000000000000e+02,3.313638843426077063e+00
3.450000000000000000e+02,3.252645935624659312e+00
3.460000000000000000e+02,3.380360065466448738e+00
3.470000000000000000e+02,3.013693398799782042e+00
3.480000000000000000e+02,3.148554282596835563e+00
3.490000000000000000e+02,3.307310420076376989e+00
3.500000000000000000e+02,2.886470267321330940e+00
3.510000000000000000e+02,2.895635570103655798e+00
3.520000000000000000e+02,3.951554828150572796e+00
3.530000000000000000e+02,4.089088925259138030e+00
3.540000000000000000e+02,4.423458810692853405e+00
3.550000000000000000e+02,3.459683578832515316e+00
3.560000000000000000e+02,3.828805237315875409e+00
3.570000000000000000e+02,4.085433715220949225e+00
3.580000000000000000e+02,3.148990725586470418e+00
3.590000000000000000e+02,3.307746863066012288e+00
3.600000000000000000e+02,2.820731042007637690e+00
3.610000000000000000e+02,2.851991271140207562e+00
3.620000000000000000e+02,2.788379705400982012e+00
3.630000000000000000e+02,2.741898527004909880e+00
3.640000000000000000e+02,3.114293507910529168e+00
3.650000000000000000e+02,3.474140752864157466e+00
3.660000000000000000e+02,3.082651391162029242e+00
3.670000000000000000e+02,3.251773049645390046e+00
3.680000000000000000e+02,3.007910529187125093e+00
3.690000000000000000e+02,2.946262956901254615e+00
3.700000000000000000e+02,3.035133660665575217e+00
3.710000000000000000e+02,3.184451718494271777e+00
3.720000000000000000e+02,3.121822149481724207e+00
3.730000000000000000e+02,2.888652482269503441e+00
3.740000000000000000e+02,3.067212220403709999e+00
3.750000000000000000e+02,2.876759410801964290e+00
3.760000000000000000e+02,3.131751227495908285e+00
3.770000000000000000e+02,2.854991816693944529e+00
3.780000000000000000e+02,3.096344789961810839e+00
3.790000000000000000e+02,3.050136388434260493e+00
3.800000000000000000e+02,3.083742498636115492e+00
3.810000000000000000e+02,3.009929078014184078e+00
3.820000000000000000e+02,3.128096017457719036e+00
3.830000000000000000e+02,2.731860338243317088e+00
3.840000000000000000e+02,3.075777414075286043e+00
3.850000000000000000e+02,2.979705400981996544e+00
3.860000000000000000e+02,3.138516093835242771e+00
3.870000000000000000e+02,3.002236770321876858e+00
3.880000000000000000e+02,3.057774140752864245e+00
3.890000000000000000e+02,3.087834151663938709e+00
3.900000000000000000e+02,2.963829787234042445e+00
3.910000000000000000e+02,3.040534642662302556e+00
3.920000000000000000e+02,2.977741407528641027e+00
3.930000000000000000e+02,3.052264048008728636e+00
3.940000000000000000e+02,3.254228041462083887e+00
3.950000000000000000e+02,2.899345335515548072e+00
3.960000000000000000e+02,3.279323513366066756e+00
3.970000000000000000e+02,3.121767594108019406e+00
3.980000000000000000e+02,2.927714129841789248e+00
3.990000000000000000e+02,3.023349699945444780e+00
4.000000000000000000e+02,3.506164757228586559e+00
4.010000000000000000e+02,3.364320785597381125e+00
4.020000000000000000e+02,2.731314784506273963e+00
4.030000000000000000e+02,3.109274413529732772e+00
4.040000000000000000e+02,3.065521003818876267e+00
4.050000000000000000e+02,3.209492635024549845e+00
4.060000000000000000e+02,2.868848881614839197e+00
4.070000000000000000e+02,2.944080741953082558e+00
4.080000000000000000e+02,2.926077468630660317e+00
4.090000000000000000e+02,3.547626841243862295e+00
4.100000000000000000e+02,3.265793780687397785e+00
4.110000000000000000e+02,2.726186579378068853e+00
4.120000000000000000e+02,2.848390616475722670e+00
4.130000000000000000e+02,3.897054009819967302e+00
4.140000000000000000e+02,3.293016912165848353e+00
4.150000000000000000e+02,2.938406983087834323e+00
4.160000000000000000e+02,3.474358974358974450e+00
4.170000000000000000e+02,3.044353518821603988e+00
4.180000000000000000e+02,3.006492089470812701e+00
4.190000000000000000e+02,3.161265684669940068e+00
4.200000000000000000e+02,2.908565193671576843e+00
4.210000000000000000e+02,3.280687397708674347e+00
4.220000000000000000e+02,2.796399345335515818e+00
4.230000000000000000e+02,3.071249318057828859e+00
4.240000000000000000e+02,2.864702673213311623e+00
4.250000000000000000e+02,2.975613747954173771e+00
4.260000000000000000e+02,2.930823786142934928e+00
4.270000000000000000e+02,3.072831423895253877e+00
4.280000000000000000e+02,3.345935624659029273e+00
4.290000000000000000e+02,2.988434260774686546e+00
4.300000000000000000e+02,3.366448445171849713e+00
4.310000000000000000e+02,2.861102018548826731e+00
4.320000000000000000e+02,2.957883251500272426e+00
4.330000000000000000e+02,3.075831969448990844e+00
4.340000000000000000e+02,3.274686306601200414e+00
4.350000000000000000e+02,3.014129841789416009e+00
4.360000000000000000e+02,3.277795962902346094e+00
4.370000000000000000e+02,3.329678123295144676e+00
4.380000000000000000e+02,3.384451718494271510e+00
4.390000000000000000e+02,3.609601745771958470e+00
4.400000000000000000e+02,2.946644844517184669e+00
4.410000000000000000e+02,2.995199127114020587e+00
4.420000000000000000e+02,2.919858156028368956e+00
4.430000000000000000e+02,2.949372613202400295e+00
4.440000000000000000e+02,2.785651936715766830e+00
4.450000000000000000e+02,2.858974358974359031e+00
4.460000000000000000e+02,3.437152209492635002e+00
4.470000000000000000e+02,3.011456628477905184e+00
4.480000000000000000e+02,3.259028914348063299e+00
4.490000000000000000e+02,2.922749590834697209e+00
4.500000000000000000e+02,3.012002182214948309e+00
4.510000000000000000e+02,3.082487725040916615e+00
4.520000000000000000e+02,3.249918166939443243e+00
4.530000000000000000e+02,3.107037643207855915e+00
4.540000000000000000e+02,3.024549918166939300e+00
4.550000000000000000e+02,3.137915984724494844e+00
4.560000000000000000e+02,3.537152209492634647e+00
4.570000000000000000e+02,3.412765957446808773e+00
4.580000000000000000e+02,3.032187670485542608e+00
4.590000000000000000e+02,3.061920349154391818e+00
4.600000000000000000e+02,2.971031096563011342e+00
4.610000000000000000e+02,3.385379159847244690e+00
4.620000000000000000e+02,3.508292416803055591e+00
4.630000000000000000e+02,2.863338788870703588e+00
4.640000000000000000e+02,2.987615930169121636e+00
4.650000000000000000e+02,3.139334424440807236e+00
4.660000000000000000e+02,3.732624113475177197e+00
4.670000000000000000e+02,2.776923076923076827e+00
4.680000000000000000e+02,3.303600654664484271e+00
4.690000000000000000e+02,3.106601200218221503e+00
4.700000000000000000e+02,3.485215493726132152e+00
4.710000000000000000e+02,3.301363884342607413e+00
4.720000000000000000e+02,3.172285870158210841e+00
4.730000000000000000e+02,3.364375340971085482e+00
4.740000000000000000e+02,3.342771412984178347e+00
4.750000000000000000e+02,3.132024004364430070e+00
4.760000000000000000e+02,3.188216039279868852e+00
4.770000000000000000e+02,3.156028368794326244e+00
4.780000000000000000e+02,2.784888161483906277e+00
4.790000000000000000e+02,3.044899072558646669e+00
4.800000000000000000e+02,2.870212765957446788e+00
4.810000000000000000e+02,3.720840152755045871e+00
4.820000000000000000e+02,3.139116202945990253e+00
4.830000000000000000e+02,2.860338243316966622e+00
4.840000000000000000e+02,3.068794326241135018e+00
4.850000000000000000e+02,3.272013093289689145e+00
4.860000000000000000e+02,3.174686306601200325e+00
4.870000000000000000e+02,3.277468630660120397e+00
4.880000000000000000e+02,3.843426077468630631e+00
4.890000000000000000e+02,3.938897981451173091e+00
4.900000000000000000e+02,2.900272776868521252e+00
4.910000000000000000e+02,3.229459901800327604e+00
4.920000000000000000e+02,3.030932896890344175e+00
4.930000000000000000e+02,3.366012002182214857e+00
4.940000000000000000e+02,3.024549918166939300e+00
4.950000000000000000e+02,3.528259683578832018e+00
4.960000000000000000e+02,3.294326241134751587e+00
4.970000000000000000e+02,3.193726132024004460e+00
4.980000000000000000e+02,4.798363338788870891e+00
4.990000000000000000e+02,3.799072558647027087e+00
5.000000000000000000e+02,3.378559738134205848e+00
5.010000000000000000e+02,3.090016366612111209e+00
5.020000000000000000e+02,3.623949809056192350e+00
5.030000000000000000e+02,4.215984724495362990e+00
5.040000000000000000e+02,3.093071467539552977e+00
5.050000000000000000e+02,2.824331696672122138e+00
5.060000000000000000e+02,2.682324058919804077e+00
5.070000000000000000e+02,3.079105291871249150e+00
5.080000000000000000e+02,3.355701036552100280e+00
5.090000000000000000e+02,3.288761593016912066e+00
5.100000000000000000e+02,2.899618112384069857e+00
5.110000000000000000e+02,3.445881069285324561e+00
5.120000000000000000e+02,2.831478450627387122e+00
5.130000000000000000e+02,3.524331696672122316e+00
5.140000000000000000e+02,3.302018548827059696e+00
5.150000000000000000e+02,3.509165302782323970e+00
5.160000000000000000e+02,3.230060010911075086e+00
5.170000000000000000e+02,2.880960174577195776e+00
5.180000000000000000e+02,4.077468630660120219e+00
5.190000000000000000e+02,3.355373704309874139e+00
5.200000000000000000e+02,3.231096563011456979e+00
5.210000000000000000e+02,3.536388434260774538e+00
5.220000000000000000e+02,3.460283687943262798e+00
5.230000000000000000e+02,3.053682487725040584e+00
5.240000000000000000e+02,3.029187124931805641e+00
5.250000000000000000e+02,3.208947081287506720e+00
5.260000000000000000e+02,2.858101472995089765e+00
5.270000000000000000e+02,3.416584833606110205e+00
5.280000000000000000e+02,3.485433715220949580e+00
5.290000000000000000e+02,3.074140752864157111e+00
5.300000000000000000e+02,3.306164757228586826e+00
5.310000000000000000e+02,3.422585924713584582e+00
5.320000000000000000e+02,3.410965630114566327e+00
5.330000000000000000e+02,3.350518276050190813e+00
5.340000000000000000e+02,3.067757774140752236e+00
5.350000000000000000e+02,3.265193671576650303e+00
5.360000000000000000e+02,2.728587015821058337e+00
5.370000000000000000e+02,3.721713038734315138e+00
5.380000000000000000e+02,3.043753409710856062e+00
5.390000000000000000e+02,3.152864157119476207e+00
5.400000000000000000e+02,3.137915984724495289e+00
5.410000000000000000e+02,2.937370430987452874e+00
5.420000000000000000e+02,2.994871794871794890e+00
5.430000000000000000e+02,3.302073104200763609e+00
5.440000000000000000e+02,3.244026186579378024e+00
5.450000000000000000e+02,3.135297326786688377e+00
5.460000000000000000e+02,3.018930714675395421e+00
5.470000000000000000e+02,3.172394980905619111e+00
5.480000000000000000e+02,3.377195853791598257e+00
5.490000000000000000e+02,3.320076377523185851e+00
5.500000000000000000e+02,2.718003273322422420e+00
5.510000000000000000e+02,2.869394435351882322e+00
5.520000000000000000e+02,2.955482815057282941e+00
5.530000000000000000e+02,3.124495362793234587e+00
5.540000000000000000e+02,3.620785597381341869e+00
5.550000000000000000e+02,3.066339334424440288e+00
5.560000000000000000e+02,3.401254773595199232e+00
5.570000000000000000e+02,3.534860883797054321e+00
5.580000000000000000e+02,3.192362247681396425e+00
5.590000000000000000e+02,3.139443535188216394e+00
5.600000000000000000e+02,3.615711947626841116e+00
5.610000000000000000e+02,2.883524277141298331e+00
5.620000000000000000e+02,3.566557555919258160e+00
5.630000000000000000e+02,2.906710310965630040e+00
5.640000000000000000e+02,2.924168030551009156e+00
5.650000000000000000e+02,4.055864702673213529e+00
5.660000000000000000e+02,3.242225859247136022e+00
5.670000000000000000e+02,3.321112929623568188e+00
5.680000000000000000e+02,3.222204037097654350e+00
5.690000000000000000e+02,3.193944353518821444e+00
5.700000000000000000e+02,3.242007637752318594e+00
5.710000000000000000e+02,3.498581560283687608e+00
5.720000000000000000e+02,3.335897435897435592e+00
5.730000000000000000e+02,3.173922531369339328e+00
5.740000000000000000e+02,3.375559192580468881e+00
5.750000000000000000e+02,4.159247135842880638e+00
5.760000000000000000e+02,3.749099836333878777e+00
5.770000000000000000e+02,2.868303327877796072e+00
5.780000000000000000e+02,3.827114020731042121e+00
5.790000000000000000e+02,3.313747954173486221e+00
5.800000000000000000e+02,3.812765957446808240e+00
5.810000000000000000e+02,3.434915439170758589e+00
5.820000000000000000e+02,3.350681942171303884e+00
5.830000000000000000e+02,2.875995635570103737e+00
5.840000000000000000e+02,3.377359519912711328e+00
5.850000000000000000e+02,3.177304964539007237e+00
5.860000000000000000e+02,3.223186033824331886e+00
5.870000000000000000e+02,3.647681396617566740e+00
5.880000000000000000e+02,3.383906164757228829e+00
5.890000000000000000e+02,3.314620840152755488e+00
5.900000000000000000e+02,3.961265684669939890e+00
5.910000000000000000e+02,4.646481178396071776e+00
5.920000000000000000e+02,3.535133660665575217e+00
5.930000000000000000e+02,4.372067648663393591e+00
5.940000000000000000e+02,3.408892525913802540e+00
5.950000000000000000e+02,3.541134751773049594e+00
5.960000000000000000e+02,3.980250954719039225e+00
5.970000000000000000e+02,3.244899072558646846e+00
5.980000000000000000e+02,3.895199127114020499e+00
5.990000000000000000e+02,3.073540643753409629e+00
6.000000000000000000e+02,3.219639934533551795e+00
6.010000000000000000e+02,4.180305510092743759e+00
6.020000000000000000e+02,3.548281505728314134e+00
6.030000000000000000e+02,3.545335515548281524e+00
6.040000000000000000e+02,3.181942171303873579e+00
6.050000000000000000e+02,4.042116748499727130e+00
6.060000000000000000e+02,4.132078559738133983e+00
6.070000000000000000e+02,3.898090561920349195e+00
6.080000000000000000e+02,3.574959083469721577e+00
6.090000000000000000e+02,3.163557010365520394e+00
6.100000000000000000e+02,3.416475722858701491e+00
6.110000000000000000e+02,4.417403164211674671e+00
6.120000000000000000e+02,4.415821058374250541e+00
6.130000000000000000e+02,3.526241134751773032e+00
6.140000000000000000e+02,3.386252045826513957e+00
6.150000000000000000e+02,3.264539007092198464e+00
6.160000000000000000e+02,3.239825422804146537e+00
6.170000000000000000e+02,3.215057283142389366e+00
6.180000000000000000e+02,4.024222585924713158e+00
6.190000000000000000e+02,4.798036006546644749e+00
6.200000000000000000e+02,3.383578832515003132e+00
6.210000000000000000e+02,3.378777959629023719e+00
6.220000000000000000e+02,3.426132024004364673e+00
6.230000000000000000e+02,3.369012547735951824e+00
6.240000000000000000e+02,3.080469176213857185e+00
6.250000000000000000e+02,3.094708128750682352e+00
6.260000000000000000e+02,3.035733769776323143e+00
6.270000000000000000e+02,3.497490452809601358e+00
6.280000000000000000e+02,3.549590834697217367e+00
6.290000000000000000e+02,3.858319694489907192e+00
6.300000000000000000e+02,3.703491543917075912e+00
6.310000000000000000e+02,3.518985270049099334e+00
6.320000000000000000e+02,3.798636115657392232e+00
6.330000000000000000e+02,4.111838516093834883e+00
6.340000000000000000e+02,3.767866884888161572e+00
6.350000000000000000e+02,3.557283142389525477e+00
6.360000000000000000e+02,3.706710310965630306e+00
6.370000000000000000e+02,3.758974358974358942e+00
6.380000000000000000e+02,3.828150572831424014e+00
6.390000000000000000e+02,3.479159847244953863e+00
6.400000000000000000e+02,4.108674304418984846e+00
6.410000000000000000e+02,3.200000000000000178e+00
6.420000000000000000e+02,3.749863611565739330e+00
6.430000000000000000e+02,3.817621385706492454e+00
6.440000000000000000e+02,3.892962356792144085e+00
6.450000000000000000e+02,3.524549918166939300e+00
6.460000000000000000e+02,3.096835788325150052e+00
6.470000000000000000e+02,3.541352973267866577e+00
6.480000000000000000e+02,3.906546644844517413e+00
6.490000000000000000e+02,3.669667212220403929e+00
6.500000000000000000e+02,3.940480087288597666e+00
6.510000000000000000e+02,3.448336061102017958e+00
6.520000000000000000e+02,4.110147299509001151e+00
6.530000000000000000e+02,3.664429896344790105e+00
6.540000000000000000e+02,3.939498090561920574e+00
6.550000000000000000e+02,3.587615930169121725e+00
6.560000000000000000e+02,3.674358974358974628e+00
6.570000000000000000e+02,4.110420076377523380e+00
6.580000000000000000e+02,3.981396617566830276e+00
6.590000000000000000e+02,3.996017457719585941e+00
6.600000000000000000e+02,3.476213857064921253e+00
6.610000000000000000e+02,3.752318603382433171e+00
6.620000000000000000e+02,3.706001091107474110e+00
6.630000000000000000e+02,3.347681396617566474e+00
6.640000000000000000e+02,3.861047463175122818e+00
6.650000000000000000e+02,3.275559192580469237e+00
6.660000000000000000e+02,4.109710856519367184e+00
6.670000000000000000e+02,3.346208401527550169e+00
6.680000000000000000e+02,3.719967266775777492e+00
6.690000000000000000e+02,3.557555919258047261e+00
6.700000000000000000e+02,3.626623022367703619e+00
6.710000000000000000e+02,4.104309874522640733e+00
6.720000000000000000e+02,3.995035460992907517e+00
6.730000000000000000e+02,3.574522640480087610e+00
6.740000000000000000e+02,3.168794326241134662e+00
6.750000000000000000e+02,3.968739770867431016e+00
6.760000000000000000e+02,4.043044189852699866e+00
6.770000000000000000e+02,3.462247681396617871e+00
6.780000000000000000e+02,4.110310965630114666e+00
6.790000000000000000e+02,3.614566284779050953e+00
6.800000000000000000e+02,4.110092744135297238e+00
6.810000000000000000e+02,3.436988543371521931e+00
6.820000000000000000e+02,3.960774686306601566e+00
6.830000000000000000e+02,4.109929078014184611e+00
6.840000000000000000e+02,4.094217130387342252e+00
6.850000000000000000e+02,3.849372613202400206e+00
6.860000000000000000e+02,3.545608292416803309e+00
6.870000000000000000e+02,3.398363338788870980e+00
6.880000000000000000e+02,3.733606110201854733e+00
6.890000000000000000e+02,3.954828150572830658e+00
6.900000000000000000e+02,3.648499727223132094e+00
6.910000000000000000e+02,2.877141298417893900e+00
6.920000000000000000e+02,2.976650300054555220e+00
6.930000000000000000e+02,2.894162575013639049e+00
6.940000000000000000e+02,2.693944353518821444e+00
6.950000000000000000e+02,3.049045280960174242e+00
6.960000000000000000e+02,3.005346426623022538e+00
6.970000000000000000e+02,3.299945444626295910e+00
6.980000000000000000e+02,2.846917621385706809e+00
6.990000000000000000e+02,3.657392253136933835e+00
7.000000000000000000e+02,3.267866884888161572e+00
7.010000000000000000e+02,3.023076923076922551e+00
7.020000000000000000e+02,2.997272231314784374e+00
7.030000000000000000e+02,3.954991816693944173e+00
7.040000000000000000e+02,3.567048554282596484e+00
7.050000000000000000e+02,3.261047463175122729e+00
7.060000000000000000e+02,3.248717948717948723e+00
7.070000000000000000e+02,4.610256410256410753e+00
7.080000000000000000e+02,3.344517184942716881e+00
7.090000000000000000e+02,3.013475177304964614e+00
7.100000000000000000e+02,3.877468630660120485e+00
7.110000000000000000e+02,4.602782324058920516e+00
7.120000000000000000e+02,4.373704309874522522e+00
7.130000000000000000e+02,4.317566830332787653e+00
7.140000000000000000e+02,3.514893617021276118e+00
7.150000000000000000e+02,3.694217130387343229e+00
7.160000000000000000e+02,4.043535188216039522e+00
7.170000000000000000e+02,4.505128205128205110e+00
7.180000000000000000e+02,3.622367703218767332e+00
7.190000000000000000e+02,3.888870703764320425e+00
7.200000000000000000e+02,4.622367703218766444e+00
7.210000000000000000e+02,5.002236770321877302e+00
7.220000000000000000e+02,3.244899072558646846e+00
7.230000000000000000e+02,3.185051827605018815e+00
7.240000000000000000e+02,3.263611565739225284e+00
7.250000000000000000e+02,3.290561920349154512e+00
7.260000000000000000e+02,3.804964539007092306e+00
7.270000000000000000e+02,4.035624659028914429e+00
7.280000000000000000e+02,3.292525913802509585e+00
7.290000000000000000e+02,3.274795417348608684e+00
7.300000000000000000e+02,3.304037097654119126e+00
7.310000000000000000e+02,3.378123295144571880e+00
7.320000000000000000e+02,5.006764866339334930e+00
7.330000000000000000e+02,4.006164757228586559e+00
7.340000000000000000e+02,3.809983633387888702e+00
7.350000000000000000e+02,3.168630660120022036e+00
7.360000000000000000e+02,3.350518276050190813e+00
7.370000000000000000e+02,3.738461538461538503e+00
7.380000000000000000e+02,2.993126022913257245e+00
7.390000000000000000e+02,3.305291871249318447e+00
7.400000000000000000e+02,3.289416257501363905e+00
7.410000000000000000e+02,3.624931805782869443e+00
7.420000000000000000e+02,3.515657392253137115e+00
7.430000000000000000e+02,3.986306601200218402e+00
7.440000000000000000e+02,3.503927986906710590e+00
7.450000000000000000e+02,3.182760501909438045e+00
7.460000000000000000e+02,2.823949809056191640e+00
7.470000000000000000e+02,3.175286415711947363e+00
7.480000000000000000e+02,3.443917075831969932e+00
7.490000000000000000e+02,3.147845062738679811e+00
7.500000000000000000e+02,2.736442989634478629e+00
7.510000000000000000e+02,3.899890889252591197e+00
7.520000000000000000e+02,3.172558647026732181e+00
7.530000000000000000e+02,2.943698854337151616e+00
7.540000000000000000e+02,3.200381887615929788e+00
7.550000000000000000e+02,3.285651936715766830e+00
7.560000000000000000e+02,3.562465902891434943e+00
7.570000000000000000e+02,3.121549372613202422e+00
7.580000000000000000e+02,3.512765957446808418e+00
7.590000000000000000e+02,3.598472449536279427e+00
7.600000000000000000e+02,3.210911074740862237e+00
7.610000000000000000e+02,3.319258046917621385e+00
7.620000000000000000e+02,3.331260229132570139e+00
7.630000000000000000e+02,3.123076923076923084e+00
7.640000000000000000e+02,3.460174577195853640e+00
7.650000000000000000e+02,3.685924713584288082e+00
7.660000000000000000e+02,3.452864157119476474e+00
7.670000000000000000e+02,3.037206764866339448e+00
7.680000000000000000e+02,3.280087288597926864e+00
7.690000000000000000e+02,3.571303873431532772e+00
7.700000000000000000e+02,3.981342062193125475e+00
7.710000000000000000e+02,3.177414075286415507e+00
7.720000000000000000e+02,3.372013093289688790e+00
7.730000000000000000e+02,2.994217130387343051e+00
7.740000000000000000e+02,4.248336061102018668e+00
7.750000000000000000e+02,3.394653573376977373e+00
7.760000000000000000e+02,3.217566830332788008e+00
7.770000000000000000e+02,3.147790507364975454e+00
7.780000000000000000e+02,2.926841243862520425e+00
7.790000000000000000e+02,4.057064920894708493e+00
7.800000000000000000e+02,3.252755046372067138e+00
7.810000000000000000e+02,3.443044189852700665e+00
7.820000000000000000e+02,4.104855428259684302e+00
7.830000000000000000e+02,3.797490452809601180e+00
7.840000000000000000e+02,3.272885979268957968e+00
7.850000000000000000e+02,2.963175122749591051e+00
7.860000000000000000e+02,3.199509001636660965e+00
7.870000000000000000e+02,3.299399890889252784e+00
7.880000000000000000e+02,3.401145662847790074e+00
7.890000000000000000e+02,3.868794326241134840e+00
7.900000000000000000e+02,3.336170212765957821e+00
7.910000000000000000e+02,3.590998363338789190e+00
7.920000000000000000e+02,3.501691216584833732e+00
7.930000000000000000e+02,3.756955810147299513e+00
7.940000000000000000e+02,3.830551009274413499e+00
7.950000000000000000e+02,3.170321876704855324e+00
7.960000000000000000e+02,3.011183851609383400e+00
7.970000000000000000e+02,3.256246590289142873e+00
7.980000000000000000e+02,2.869885433715221090e+00
7.990000000000000000e+02,3.717512274959083651e+00
8.000000000000000000e+02,3.092089470812874552e+00
8.010000000000000000e+02,2.991762138570649210e+00
8.020000000000000000e+02,3.166284779050736020e+00
8.030000000000000000e+02,3.307746863066012288e+00
8.040000000000000000e+02,3.254446262956900870e+00
8.050000000000000000e+02,2.768139661756682912e+00
8.060000000000000000e+02,2.822094926350245281e+00
8.070000000000000000e+02,3.026677577741407443e+00
8.080000000000000000e+02,2.822367703218767065e+00
8.090000000000000000e+02,3.569885433715221268e+00
8.100000000000000000e+02,3.621549372613202422e+00
8.110000000000000000e+02,4.345608292416803131e+00
8.120000000000000000e+02,4.284942716857609746e+00
8.130000000000000000e+02,4.325150027277686604e+00
8.140000000000000000e+02,4.327550463720676532e+00
8.150000000000000000e+02,3.495744680851063713e+00
8.160000000000000000e+02,4.499236224768139891e+00
8.170000000000000000e+02,4.354609929078014474e+00
8.180000000000000000e+02,4.202727768685215359e+00
8.190000000000000000e+02,3.526841243862520958e+00
8.200000000000000000e+02,3.134369885433714753e+00
8.210000000000000000e+02,3.595035460992907606e+00
8.220000000000000000e+02,3.410692853246044987e+00
8.230000000000000000e+02,3.197217675941080195e+00
8.240000000000000000e+02,3.460229132569558441e+00
8.250000000000000000e+02,3.684779050736497918e+00
8.260000000000000000e+02,3.827114020731042121e+00
8.270000000000000000e+02,3.069121658483360715e+00
8.280000000000000000e+02,3.054882705946535548e+00
8.290000000000000000e+02,3.155919258046917530e+00
8.300000000000000000e+02,3.836824877250408772e+00
8.310000000000000000e+02,3.897163120567376016e+00
8.320000000000000000e+02,3.070212765957446521e+00
8.330000000000000000e+02,3.406164757228586915e+00
8.340000000000000000e+02,3.903164211674849948e+00
8.350000000000000000e+02,3.923895253682487816e+00
8.360000000000000000e+02,3.273867975995635504e+00
8.370000000000000000e+02,3.267212220403709733e+00
8.380000000000000000e+02,3.784997272231314547e+00
8.390000000000000000e+02,4.125313693398799941e+00
8.400000000000000000e+02,3.366830332787779323e+00
8.410000000000000000e+02,4.366939443535187593e+00
8.420000000000000000e+02,3.128805237315875676e+00
8.430000000000000000e+02,3.069067103109656358e+00
8.440000000000000000e+02,3.102073104200763876e+00
8.450000000000000000e+02,3.310911074740861881e+00
8.460000000000000000e+02,2.913093289689034471e+00
8.470000000000000000e+02,3.767103109656301463e+00
8.480000000000000000e+02,3.963066012002182337e+00
8.490000000000000000e+02,3.152536824877250510e+00
8.500000000000000000e+02,3.033442444080741929e+00
8.510000000000000000e+02,3.281996726677577580e+00
8.520000000000000000e+02,3.154555373704309940e+00
8.530000000000000000e+02,3.662847790507365087e+00
8.540000000000000000e+02,3.666939443535188303e+00
8.550000000000000000e+02,3.028150572831424192e+00
8.560000000000000000e+02,3.089416257501363727e+00
8.570000000000000000e+02,3.384069830878341456e+00
8.580000000000000000e+02,3.198308783415166445e+00
8.590000000000000000e+02,3.297326786688488998e+00
8.600000000000000000e+02,3.234369885433715286e+00
8.610000000000000000e+02,2.981069285324604135e+00
8.620000000000000000e+02,3.478014184397163699e+00
8.630000000000000000e+02,3.653136933987998436e+00
8.640000000000000000e+02,3.739388979814511682e+00
8.650000000000000000e+02,3.493016912165848087e+00
8.660000000000000000e+02,2.933278777959628769e+00
8.670000000000000000e+02,3.566612111292962517e+00
8.680000000000000000e+02,3.715275504637206794e+00
8.690000000000000000e+02,3.839716312056737468e+00
8.700000000000000000e+02,3.115439170758319332e+00
8.710000000000000000e+02,3.329023458810692837e+00
8.720000000000000000e+02,3.632296781232951410e+00
8.730000000000000000e+02,3.274140752864157289e+00
8.740000000000000000e+02,2.974522640480087521e+00
8.750000000000000000e+02,3.448717948717948900e+00
8.760000000000000000e+02,2.746753955264593650e+00
8.770000000000000000e+02,3.052482269503546064e+00
8.780000000000000000e+02,2.975177304964538916e+00
8.790000000000000000e+02,3.708892525913802363e+00
8.800000000000000000e+02,3.882160392798690740e+00
8.810000000000000000e+02,3.059574468085106247e+00
8.820000000000000000e+02,3.253846153846153832e+00
8.830000000000000000e+02,3.120567375886524886e+00
8.840000000000000000e+02,2.710583742498636095e+00
8.850000000000000000e+02,3.964593562465902554e+00
8.860000000000000000e+02,3.190780141843971851e+00
8.870000000000000000e+02,3.049372613202400384e+00
8.880000000000000000e+02,3.600381887615930143e+00
8.890000000000000000e+02,3.363557010365521460e+00
8.900000000000000000e+02,4.007419530823786324e+00
8.910000000000000000e+02,3.826677577741407710e+00
8.920000000000000000e+02,3.623349699945444868e+00
8.930000000000000000e+02,3.881942171303873756e+00
8.940000000000000000e+02,3.600436442989634500e+00
8.950000000000000000e+02,3.933387888707037483e+00
8.960000000000000000e+02,3.328259683578832284e+00
8.970000000000000000e+02,3.274795417348608684e+00
8.980000000000000000e+02,3.157555919258046906e+00
8.990000000000000000e+02,4.146644844517184403e+00
9.000000000000000000e+02,3.432078559738134249e+00
9.010000000000000000e+02,3.124713584288052015e+00
9.020000000000000000e+02,2.804746317512275322e+00
9.030000000000000000e+02,2.899454446262956786e+00
9.040000000000000000e+02,2.839279869067103057e+00
9.050000000000000000e+02,3.131969448990725713e+00
9.060000000000000000e+02,3.046262956901254260e+00
9.070000000000000000e+02,2.927441352973267907e+00
9.080000000000000000e+02,3.131860338243316999e+00
9.090000000000000000e+02,3.246917621385706720e+00
9.100000000000000000e+02,3.504582651391161985e+00
9.110000000000000000e+02,3.008892525913802629e+00
9.120000000000000000e+02,3.522367703218767243e+00
9.130000000000000000e+02,2.947681396617567007e+00
9.140000000000000000e+02,3.241080196399344970e+00
9.150000000000000000e+02,3.205128205128205288e+00
9.160000000000000000e+02,2.998636115657392409e+00
9.170000000000000000e+02,2.807583196944898773e+00
9.180000000000000000e+02,3.192962356792144352e+00
9.190000000000000000e+02,3.378123295144571880e+00
9.200000000000000000e+02,2.939007092198581361e+00
9.210000000000000000e+02,4.297872340425532123e+00
9.220000000000000000e+02,3.321549372613202156e+00
9.230000000000000000e+02,3.139879978177850806e+00
9.240000000000000000e+02,3.399454446262957230e+00
9.250000000000000000e+02,3.125368248772504298e+00
9.260000000000000000e+02,3.177086743044190253e+00
9.270000000000000000e+02,3.186633933442444278e+00
9.280000000000000000e+02,3.127986906710311210e+00
9.290000000000000000e+02,3.186033824331696795e+00
9.300000000000000000e+02,3.404855428259683681e+00
9.310000000000000000e+02,3.175559192580469148e+00
9.320000000000000000e+02,2.974849972722312774e+00
9.330000000000000000e+02,3.318330605564648206e+00
9.340000000000000000e+02,3.376595744680851219e+00
9.350000000000000000e+02,2.854937261320240172e+00
9.360000000000000000e+02,3.114075286415712185e+00
9.370000000000000000e+02,3.113038734315330291e+00
9.380000000000000000e+02,3.408892525913802540e+00
9.390000000000000000e+02,3.318439716312056476e+00
9.400000000000000000e+02,3.195471903982542550e+00
9.410000000000000000e+02,3.012929623567921933e+00
9.420000000000000000e+02,3.551718494271685511e+00
9.430000000000000000e+02,2.872558647026731915e+00
9.440000000000000000e+02,3.629459901800327959e+00
9.450000000000000000e+02,3.410529187124931916e+00
9.460000000000000000e+02,3.317621385706492454e+00
9.470000000000000000e+02,3.246535733769776222e+00
9.480000000000000000e+02,3.981996726677577758e+00
9.490000000000000000e+02,4.103927986906710679e+00
9.500000000000000000e+02,3.335460992907801181e+00
9.510000000000000000e+02,3.030932896890344175e+00
9.520000000000000000e+02,3.854937261320239728e+00
9.530000000000000000e+02,3.089361702127659814e+00
9.540000000000000000e+02,3.389034369885433495e+00
9.550000000000000000e+02,3.388270594653573387e+00
9.560000000000000000e+02,3.748445171849427382e+00
9.570000000000000000e+02,3.046099290780141633e+00
9.580000000000000000e+02,3.155373704309873961e+00
9.590000000000000000e+02,3.124877250409165086e+00
9.600000000000000000e+02,3.534642662302236893e+00
9.610000000000000000e+02,3.497435897435897445e+00
9.620000000000000000e+02,3.042007637752318416e+00
9.630000000000000000e+02,3.671412984178942018e+00
9.640000000000000000e+02,3.582596835788324885e+00
9.650000000000000000e+02,3.627386797599563728e+00
9.660000000000000000e+02,3.475340971085651987e+00
9.670000000000000000e+02,2.931423895253681966e+00
9.680000000000000000e+02,3.598254228041462444e+00
9.690000000000000000e+02,2.825040916530278334e+00
9.700000000000000000e+02,3.497654118930714429e+00
9.710000000000000000e+02,3.410965630114566327e+00
9.720000000000000000e+02,3.177523186033824221e+00
9.730000000000000000e+02,2.904637206764866253e+00
9.740000000000000000e+02,2.959083469721767390e+00
9.750000000000000000e+02,2.911020185488270240e+00
9.760000000000000000e+02,3.557774140752863801e+00
9.770000000000000000e+02,3.006001091107473933e+00
9.780000000000000000e+02,3.029241680305510442e+00
9.790000000000000000e+02,3.133660665575559001e+00
9.800000000000000000e+02,3.002618657937806468e+00
9.810000000000000000e+02,3.188216039279868852e+00
9.820000000000000000e+02,3.204964539007092217e+00
9.830000000000000000e+02,3.281123840698308314e+00
9.840000000000000000e+02,3.440370976541189396e+00
9.850000000000000000e+02,2.829569012547735962e+00
9.860000000000000000e+02,3.247626841243862472e+00
9.870000000000000000e+02,3.292034915439170817e+00
9.880000000000000000e+02,3.210038188761592970e+00
9.890000000000000000e+02,3.346535733769776755e+00
9.900000000000000000e+02,3.035951991271140127e+00
9.910000000000000000e+02,3.281232951445717472e+00
9.920000000000000000e+02,3.393016912165847998e+00
9.930000000000000000e+02,3.048717948717948989e+00
9.940000000000000000e+02,3.348608837970540097e+00
9.950000000000000000e+02,3.655046372067649152e+00
9.960000000000000000e+02,4.346863066012002008e+00
9.970000000000000000e+02,6.444517184942716526e+00
9.980000000000000000e+02,5.446753955264592939e+00
9.990000000000000000e+02,3.775886524822694934e+00
1.000000000000000000e+03,3.016530278232405937e+00
1.001000000000000000e+03,2.911074740861975041e+00
1.002000000000000000e+03,3.253246044735406795e+00
1.003000000000000000e+03,3.284233496999454438e+00
1.004000000000000000e+03,3.060283687943262443e+00
1.005000000000000000e+03,2.855100927441352798e+00
1.006000000000000000e+03,3.481614839061647260e+00
1.007000000000000000e+03,3.257937806873977049e+00
1.008000000000000000e+03,3.673649754500818432e+00
1.009000000000000000e+03,3.827495908346971731e+00
1.010000000000000000e+03,3.457228587015820587e+00
1.011000000000000000e+03,3.242444080741953005e+00
1.012000000000000000e+03,3.188434260774686280e+00
1.013000000000000000e+03,3.699945444626295821e+00
1.014000000000000000e+03,3.244626295690125950e+00
1.015000000000000000e+03,3.310147299509001773e+00
1.016000000000000000e+03,4.895090016366612673e+00
1.017000000000000000e+03,3.777086743044189454e+00
1.018000000000000000e+03,3.624386252045826318e+00
1.019000000000000000e+03,3.889198036006546566e+00
1.020000000000000000e+03,3.803327877795962930e+00
1.021000000000000000e+03,3.223022367703218816e+00
1.022000000000000000e+03,3.429896344789961748e+00
1.023000000000000000e+03,3.931642116748498950e+00
1.024000000000000000e+03,3.178668848881614828e+00
1.025000000000000000e+03,3.173213311511184020e+00
1.026000000000000000e+03,3.292853246044735727e+00
1.027000000000000000e+03,2.946044735406437631e+00
1.028000000000000000e+03,3.677250409165302436e+00
1.029000000000000000e+03,3.795744680851063979e+00
1.030000000000000000e+03,3.796672122204037159e+00
1.031000000000000000e+03,3.442880523731587594e+00
1.032000000000000000e+03,3.094817239498090178e+00
1.033000000000000000e+03,3.216639388979814829e+00
1.034000000000000000e+03,3.386361156573922226e+00
1.035000000000000000e+03,3.431805782869612464e+00
1.036000000000000000e+03,3.750354609929078098e+00
1.037000000000000000e+03,3.725040916530278245e+00
1.038000000000000000e+03,3.298963447899617929e+00
1.039000000000000000e+03,2.846044735406437098e+00
1.040000000000000000e+03,3.264702673213311535e+00
1.041000000000000000e+03,3.450245499181669562e+00
1.042000000000000000e+03,3.982596835788325240e+00
1.043000000000000000e+03,3.471849427168576252e+00
1.044000000000000000e+03,3.874086197490452577e+00
1.045000000000000000e+03,2.945062738679759651e+00
1.046000000000000000e+03,3.962629569012547925e+00
1.047000000000000000e+03,3.879869067103109082e+00
1.048000000000000000e+03,4.159683578832514605e+00
1.049000000000000000e+03,3.532678668848881376e+00
1.050000000000000000e+03,3.245390070921986059e+00
1.051000000000000000e+03,4.014075286415711652e+00
1.052000000000000000e+03,3.138516093835242771e+00
1.053000000000000000e+03,3.420349154391707724e+00
1.054000000000000000e+03,3.060829241680305568e+00
1.055000000000000000e+03,3.248990725586470063e+00
1.056000000000000000e+03,4.106710310965630661e+00
1.057000000000000000e+03,3.531151118385160714e+00
1.058000000000000000e+03,3.166175668303327750e+00
1.059000000000000000e+03,3.370212765957446344e+00
1.060000000000000000e+03,4.907637752318604107e+00
1.061000000000000000e+03,3.907092198581560094e+00
1.062000000000000000e+03,5.906437534097108255e+00
1.063000000000000000e+03,4.109983633387888524e+00
1.064000000000000000e+03,3.077468630660120219e+00
1.065000000000000000e+03,3.023404255319148692e+00
1.066000000000000000e+03,3.702345881069285305e+00
1.067000000000000000e+03,3.876759410801964290e+00
1.068000000000000000e+03,3.686142935079105065e+00
1.069000000000000000e+03,3.159028914348063211e+00
1.070000000000000000e+03,3.286252045826513424e+00
1.071000000000000000e+03,3.627441352973267641e+00
1.072000000000000000e+03,3.185761047463175011e+00
1.073000000000000000e+03,3.499781778505183016e+00
1.074000000000000000e+03,3.086088379705401064e+00
1.075000000000000000e+03,4.033715220949263269e+00
1.076000000000000000e+03,3.906055646481178201e+00
1.077000000000000000e+03,4.051882160392798582e+00
1.078000000000000000e+03,4.789307146753954747e+00
1.079000000000000000e+03,4.237424986361156165e+00
1.080000000000000000e+03,4.789689034369885690e+00
1.081000000000000000e+03,4.200327332242225431e+00
1.082000000000000000e+03,3.857665030005455797e+00
1.083000000000000000e+03,4.615930169121658544e+00
1.084000000000000000e+03,4.616475722858701225e+00
1.085000000000000000e+03,3.627332242225858927e+00
1.086000000000000000e+03,3.497708674304419230e+00
1.087000000000000000e+03,4.074849972722312863e+00
1.088000000000000000e+03,4.075722858701582574e+00
1.089000000000000000e+03,3.801363884342607413e+00
1.090000000000000000e+03,4.015657392253137559e+00
1.091000000000000000e+03,3.601527550463720750e+00
1.092000000000000000e+03,4.097490452809601891e+00
1.093000000000000000e+03,4.008565193671577376e+00
1.094000000000000000e+03,3.962847790507364909e+00
1.095000000000000000e+03,4.109438079650845843e+00
1.096000000000000000e+03,2.985870158210583991e+00
1.097000000000000000e+03,3.438243316966721252e+00
1.098000000000000000e+03,3.981178396072013292e+00
1.099000000000000000e+03,3.131478450627386945e+00
1.100000000000000000e+03,3.422204037097654084e+00
1.101000000000000000e+03,4.515111838516093989e+00
1.102000000000000000e+03,3.515057283142389633e+00
1.103000000000000000e+03,3.392635024549918388e+00
1.104000000000000000e+03,3.098799781778505569e+00
1.105000000000000000e+03,3.646317512274959149e+00
1.106000000000000000e+03,3.306055646481178556e+00
1.107000000000000000e+03,3.914293507910528991e+00
1.108000000000000000e+03,3.256955810147299513e+00
1.109000000000000000e+03,3.378123295144571880e+00
1.110000000000000000e+03,3.742989634478996130e+00
1.111000000000000000e+03,3.327823240589197873e+00
1.112000000000000000e+03,3.217948717948718063e+00
1.113000000000000000e+03,3.041843971631206234e+00
1.114000000000000000e+03,3.706873977086742933e+00
1.115000000000000000e+03,3.697163120567375838e+00
1.116000000000000000e+03,3.335733769776322966e+00
1.117000000000000000e+03,3.623677032187670566e+00
1.118000000000000000e+03,3.416312056737588421e+00
1.119000000000000000e+03,3.352427714129841974e+00
1.120000000000000000e+03,3.396181123840698035e+00
1.121000000000000000e+03,3.123786142935078836e+00
1.122000000000000000e+03,3.193944353518821444e+00
1.123000000000000000e+03,3.010256410256410220e+00
1.124000000000000000e+03,2.826295690125477655e+00
1.125000000000000000e+03,3.663829787234042179e+00
1.126000000000000000e+03,3.254500818330605671e+00
1.127000000000000000e+03,3.051282051282051100e+00
1.128000000000000000e+03,3.306983087834151736e+00
1.129000000000000000e+03,3.269885433715221001e+00
1.130000000000000000e+03,3.510529187124932449e+00
1.131000000000000000e+03,3.939879978177850628e+00
1.132000000000000000e+03,3.507310420076377611e+00
1.133000000000000000e+03,3.697926895799235947e+00
1.134000000000000000e+03,3.849372613202400206e+00
1.135000000000000000e+03,3.629896344789961926e+00
1.136000000000000000e+03,4.449863611565739063e+00
1.137000000000000000e+03,3.455046372067648974e+00
1.138000000000000000e+03,3.490452809601745976e+00
1.139000000000000000e+03,3.691598472449536317e+00
1.140000000000000000e+03,4.019639934533551617e+00
1.141000000000000000e+03,3.438406983087834323e+00
1.142000000000000000e+03,3.660392798690671246e+00
1.143000000000000000e+03,3.514402618657937794e+00
1.144000000000000000e+03,3.499345335515548161e+00
1.145000000000000000e+03,3.299836333878887196e+00
1.146000000000000000e+03,3.167266775777414445e+00
1.147000000000000000e+03,3.916803055100927633e+00
1.148000000000000000e+03,3.568576104746317590e+00
1.149000000000000000e+03,3.247463175122749846e+00
1.150000000000000000e+03,3.711838516093834972e+00
1.151000000000000000e+03,3.916475722858701491e+00
1.152000000000000000e+03,3.094926350245499336e+00
1.153000000000000000e+03,3.618385160938352385e+00
1.154000000000000000e+03,3.408292416803055502e+00
1.155000000000000000e+03,3.657665030005455620e+00
1.156000000000000000e+03,3.358865248226950317e+00
1.157000000000000000e+03,3.365630114566284803e+00
1.158000000000000000e+03,3.602945990180032698e+00
1.159000000000000000e+03,3.808456082924168040e+00
1.160000000000000000e+03,3.525204582651390695e+00
1.161000000000000000e+03,3.226350245499181923e+00
1.162000000000000000e+03,3.454337152209492778e+00
1.163000000000000000e+03,3.306055646481178556e+00
1.164000000000000000e+03,3.142880523731587328e+00
1.165000000000000000e+03,3.326241134751772854e+00
1.166000000000000000e+03,3.574522640480087610e+00
1.167000000000000000e+03,4.572940534642662591e+00
1.168000000000000000e+03,4.108619749045280933e+00
1.169000000000000000e+03,3.111783960720130526e+00
1.170000000000000000e+03,3.181996726677577936e+00
1.171000000000000000e+03,3.270594653573377197e+00
1.172000000000000000e+03,3.751009274413529937e+00
1.173000000000000000e+03,3.233660665575559978e+00
1.174000000000000000e+03,3.170649208947081465e+00
1.175000000000000000e+03,3.663284233496999054e+00
1.176000000000000000e+03,3.315548281505728667e+00
1.177000000000000000e+03,3.149427168576104386e+00
1.178000000000000000e+03,3.822367703218767065e+00
1.179000000000000000e+03,3.039607201309329376e+00
1.180000000000000000e+03,3.495090016366612318e+00
1.181000000000000000e+03,3.442389525368248382e+00
1.182000000000000000e+03,3.202454991816694019e+00
1.183000000000000000e+03,3.330823786142934839e+00
1.184000000000000000e+03,3.784342607746863152e+00
1.185000000000000000e+03,3.435515548281505183e+00
1.186000000000000000e+03,3.415275504637206083e+00
1.187000000000000000e+03,3.265084560829241589e+00
1.188000000000000000e+03,3.150409165302782366e+00
1.189000000000000000e+03,3.159410801963993265e+00
1.190000000000000000e+03,3.289852700490997872e+00
1.191000000000000000e+03,3.906273867975995628e+00
1.192000000000000000e+03,3.343644298963447614e+00
1.193000000000000000e+03,3.583851609383524206e+00
1.194000000000000000e+03,3.632187670485542252e+00
1.195000000000000000e+03,4.582433169667212702e+00
1.196000000000000000e+03,3.144135297326786649e+00
1.197000000000000000e+03,3.877414075286415240e+00
1.198000000000000000e+03,3.607474086197490326e+00
1.199000000000000000e+03,3.829405346426623336e+00
1.200000000000000000e+03,3.893835242771412908e+00
1.201000000000000000e+03,3.054337152209492867e+00
1.202000000000000000e+03,3.587670485542826526e+00
1.203000000000000000e+03,3.077141298417894522e+00
1.204000000000000000e+03,3.083578832515001977e+00
1.205000000000000000e+03,3.194053464266230602e+00
1.206000000000000000e+03,4.014238952536825167e+00
1.207000000000000000e+03,3.125259138025095584e+00
1.208000000000000000e+03,4.125531914893617369e+00
1.209000000000000000e+03,3.484124386252045458e+00
1.210000000000000000e+03,5.568357883251500162e+00
1.211000000000000000e+03,4.570540098199672663e+00
1.212000000000000000e+03,3.434751773049645074e+00
1.213000000000000000e+03,3.286743044189853080e+00
1.214000000000000000e+03,3.419039825422804046e+00
1.215000000000000000e+03,2.983906164757228474e+00
1.216000000000000000e+03,3.239225313693398611e+00
1.217000000000000000e+03,3.340861974904528076e+00
1.218000000000000000e+03,3.314129841789416275e+00
1.219000000000000000e+03,3.075013638843425934e+00
1.220000000000000000e+03,3.261320240043644514e+00
1.221000000000000000e+03,3.219967266775777937e+00
1.222000000000000000e+03,3.427386797599563995e+00
1.223000000000000000e+03,3.225695581014730529e+00
1.224000000000000000e+03,3.316475722858701847e+00
1.225000000000000000e+03,3.143535188216039611e+00
1.226000000000000000e+03,3.299345335515547983e+00
1.227000000000000000e+03,3.983578832515002333e+00
1.228000000000000000e+03,3.464757228587016069e+00
1.229000000000000000e+03,3.506328423349700074e+00
1.230000000000000000e+03,3.637643207855973948e+00
1.231000000000000000e+03,2.859738134206219140e+00
1.232000000000000000e+03,3.646481178396072220e+00
1.233000000000000000e+03,3.415875613747954453e+00
1.234000000000000000e+03,3.209547190398254646e+00
1.235000000000000000e+03,3.727114020731042032e+00
1.236000000000000000e+03,3.452482269503545975e+00
1.237000000000000000e+03,3.516912165848335992e+00
1.238000000000000000e+03,3.256628477905073371e+00
1.239000000000000000e+03,3.304964539007092306e+00
1.240000000000000000e+03,3.514511729405346507e+00
1.241000000000000000e+03,3.448717948717948900e+00
1.242000000000000000e+03,3.605728314238952237e+00
1.243000000000000000e+03,3.485051827605019081e+00
1.244000000000000000e+03,2.893071467539552799e+00
1.245000000000000000e+03,3.709874522640479899e+00
1.246000000000000000e+03,3.930551009274414032e+00
1.247000000000000000e+03,3.439007092198581361e+00
1.248000000000000000e+03,3.503273322422258751e+00
1.249000000000000000e+03,4.034151663938898125e+00
1.250000000000000000e+03,3.836824877250408772e+00
1.251000000000000000e+03,3.140807419530823985e+00
1.252000000000000000e+03,3.323295144571740689e+00
1.253000000000000000e+03,3.245935624659029628e+00
1.254000000000000000e+03,3.601909438079650805e+00
1.255000000000000000e+03,3.453627932351336582e+00
1.256000000000000000e+03,3.598254228041462444e+00
1.257000000000000000e+03,3.868957992362247911e+00
1.258000000000000000e+03,3.116584833606109939e+00
1.259000000000000000e+03,3.734915439170758411e+00
1.260000000000000000e+03,3.500654664484452283e+00
1.261000000000000000e+03,3.435951991271140482e+00
1.262000000000000000e+03,3.113311511183852076e+00
1.263000000000000000e+03,3.645390070921985970e+00
1.264000000000000000e+03,3.148827059465356903e+00
1.265000000000000000e+03,3.612438625204582809e+00
1.266000000000000000e+03,3.484178941625750259e+00
1.267000000000000000e+03,3.572504091653027736e+00
1.268000000000000000e+03,3.468685215493726215e+00
1.269000000000000000e+03,3.699399890889252696e+00
1.270000000000000000e+03,3.257610474631750908e+00
1.271000000000000000e+03,4.252209492635024013e+00
1.272000000000000000e+03,3.190780141843971407e+00
1.273000000000000000e+03,3.563557010365521194e+00
1.274000000000000000e+03,3.472613202400435917e+00
1.275000000000000000e+03,4.238734315330059843e+00
1.276000000000000000e+03,3.241680305510092897e+00
1.277000000000000000e+03,4.011729405346426525e+00
1.278000000000000000e+03,4.701309328968903856e+00
1.279000000000000000e+03,4.490289143480633349e+00
1.280000000000000000e+03,3.679214402618657953e+00
1.281000000000000000e+03,3.097108565193671392e+00
1.282000000000000000e+03,3.177795962902346005e+00
1.283000000000000000e+03,3.319967266775777581e+00
1.284000000000000000e+03,3.206164757228586737e+00
1.285000000000000000e+03,3.110583742498636006e+00
1.286000000000000000e+03,3.635406437534097535e+00
1.287000000000000000e+03,3.118057828696126244e+00
1.288000000000000000e+03,3.226513911620294550e+00
1.289000000000000000e+03,2.817294053464265868e+00
1.290000000000000000e+03,3.583851609383524650e+00
1.291000000000000000e+03,3.275831969448991021e+00
1.292000000000000000e+03,3.376923076923076916e+00
1.293000000000000000e+03,3.457665030005455442e+00
1.294000000000000000e+03,2.962520458265138767e+00
1.295000000000000000e+03,3.523349699945444780e+00
1.296000000000000000e+03,3.506710310965630129e+00
1.297000000000000000e+03,3.279978177850518151e+00
1.298000000000000000e+03,3.634697217675940895e+00
1.299000000000000000e+03,3.611565739225313543e+00
1.300000000000000000e+03,3.532405891980360035e+00
1.301000000000000000e+03,3.665030005455537587e+00
1.302000000000000000e+03,4.073704309874522700e+00
1.303000000000000000e+03,3.881287506819421473e+00
1.304000000000000000e+03,3.941134751773049505e+00
1.305000000000000000e+03,3.801309328968903056e+00
1.306000000000000000e+03,3.303109656301145947e+00
1.307000000000000000e+03,3.508783415166393915e+00
1.308000000000000000e+03,3.344353518821603810e+00
1.309000000000000000e+03,3.518767048554282351e+00
1.310000000000000000e+03,4.059247135842880994e+00
1.311000000000000000e+03,3.958974358974358676e+00
1.312000000000000000e+03,3.039879978177850717e+00
1.313000000000000000e+03,3.575450081833060789e+00
1.314000000000000000e+03,3.550027277686852223e+00
1.315000000000000000e+03,2.855155482815057155e+00
1.316000000000000000e+03,3.726732133115111978e+00
1.317000000000000000e+03,3.539661756683033289e+00
1.318000000000000000e+03,3.867703218767048590e+00
1.319000000000000000e+03,3.731860338243317088e+00
1.320000000000000000e+03,3.270649208947081554e+00
1.321000000000000000e+03,3.827986906710310944e+00
1.322000000000000000e+03,3.725313693398799586e+00
1.323000000000000000e+03,3.530932896890344175e+00
1.324000000000000000e+03,3.728041462084015212e+00
1.325000000000000000e+03,3.663993453355155694e+00
1.326000000000000000e+03,3.511783960720131326e+00
1.327000000000000000e+03,3.277905073649754364e+00
1.328000000000000000e+03,3.239661756683033467e+00
1.329000000000000000e+03,3.425641025641025017e+00
1.330000000000000000e+03,3.932787779596290001e+00
1.331000000000000000e+03,3.364484451718494196e+00
1.332000000000000000e+03,4.134097108565192968e+00
1.333000000000000000e+03,3.172340425531914754e+00
1.334000000000000000e+03,3.168139661756682823e+00
1.335000000000000000e+03,3.439552645935624930e+00
1.336000000000000000e+03,3.141243862520457952e+00
1.337000000000000000e+03,3.663447899618112569e+00
1.338000000000000000e+03,3.306819421713039109e+00
1.339000000000000000e+03,3.864484451718494640e+00
1.340000000000000000e+03,3.409328968903436952e+00
1.341000000000000000e+03,3.959683578832515316e+00
1.342000000000000000e+03,3.865739225313693073e+00
1.343000000000000000e+03,3.611074740861975219e+00
1.344000000000000000e+03,4.611292962356792202e+00
1.345000000000000000e+03,3.296399345335515818e+00
1.346000000000000000e+03,3.627059465357337587e+00
1.347000000000000000e+03,4.289088925259138207e+00
1.348000000000000000e+03,4.814839061647571583e+00
1.349000000000000000e+03,3.473376977632296025e+00
1.350000000000000000e+03,3.903000545553736877e+00
1.351000000000000000e+03,3.822913256955810635e+00
1.352000000000000000e+03,3.361047463175122374e+00
1.353000000000000000e+03,3.404964539007091950e+00
1.354000000000000000e+03,3.891598472449536494e+00
1.355000000000000000e+03,3.588597926895798818e+00
1.356000000000000000e+03,3.308292416803055414e+00
1.357000000000000000e+03,3.573977086743044485e+00
1.358000000000000000e+03,3.968794326241134485e+00
1.359000000000000000e+03,3.286579378068740009e+00
1.360000000000000000e+03,3.496453900709219909e+00
1.361000000000000000e+03,3.430114566284778732e+00
1.362000000000000000e+03,3.597817785051827144e+00
1.363000000000000000e+03,3.381996726677578113e+00
1.364000000000000000e+03,3.378668848881615006e+00
1.365000000000000000e+03,5.064102564102563875e+00
1.366000000000000000e+03,4.066230223677031574e+00
1.367000000000000000e+03,3.445117294053464008e+00
1.368000000000000000e+03,4.500490998363338768e+00
1.369000000000000000e+03,3.708128750681941810e+00
1.370000000000000000e+03,3.888161483906164673e+00
1.371000000000000000e+03,3.800109110747408980e+00
1.372000000000000000e+03,3.238625204582651129e+00
1.373000000000000000e+03,3.063829787234042534e+00
1.374000000000000000e+03,3.429678123295144765e+00
1.375000000000000000e+03,4.078177850518276415e+00
1.376000000000000000e+03,3.190343698854336996e+00
1.377000000000000000e+03,4.313638843426077507e+00
1.378000000000000000e+03,3.288325150027277655e+00
1.379000000000000000e+03,3.725859247135842711e+00
1.380000000000000000e+03,4.480687397708674524e+00
1.381000000000000000e+03,3.592253136933987623e+00
1.382000000000000000e+03,3.274413529732678629e+00
1.383000000000000000e+03,3.216421167484997845e+00
1.384000000000000000e+03,3.361811238406983371e+00
1.385000000000000000e+03,3.469339879978177610e+00
1.386000000000000000e+03,4.701418439716312569e+00
1.387000000000000000e+03,4.701800327332241736e+00
1.388000000000000000e+03,3.664320785597381391e+00
1.389000000000000000e+03,3.216693944353518742e+00
1.390000000000000000e+03,4.799672667757774569e+00
1.391000000000000000e+03,3.355864702673212907e+00
1.392000000000000000e+03,4.111402073104200916e+00
1.393000000000000000e+03,4.111074740861974774e+00
1.394000000000000000e+03,3.567375886524822626e+00
1.395000000000000000e+03,3.552809601745771761e+00
1.396000000000000000e+03,3.749481723949808831e+00
1.397000000000000000e+03,3.791925804691762547e+00
1.398000000000000000e+03,4.358156028368794566e+00
1.399000000000000000e+03,3.572285870158210752e+00
1.400000000000000000e+03,3.652264048008728725e+00
1.401000000000000000e+03,4.071903982542280254e+00
1.402000000000000000e+03,3.881614839061647615e+00
1.403000000000000000e+03,3.380250954719040468e+00
1.404000000000000000e+03,3.571249318057828859e+00
1.405000000000000000e+03,3.346972176759410722e+00
1.406000000000000000e+03,3.469667212220403307e+00
1.407000000000000000e+03,3.431914893617021178e+00
1.408000000000000000e+03,3.284669939989088405e+00
1.409000000000000000e+03,3.452427714129842062e+00
1.410000000000000000e+03,3.361593016912165943e+00
1.411000000000000000e+03,3.684451718494271333e+00
1.412000000000000000e+03,3.566884888161484302e+00
1.413000000000000000e+03,3.482269503546099099e+00
1.414000000000000000e+03,3.247517730496453314e+00
1.415000000000000000e+03,4.357174031642117029e+00
1.416000000000000000e+03,3.684615384615384404e+00
1.417000000000000000e+03,3.747463175122749846e+00
1.418000000000000000e+03,3.826568466993998996e+00
1.419000000000000000e+03,3.953682487725040939e+00
1.420000000000000000e+03,4.895635570103655354e+00
1.421000000000000000e+03,3.314784506273868114e+00
1.422000000000000000e+03,3.752755046372067138e+00
1.423000000000000000e+03,4.732242225859247142e+00
1.424000000000000000e+03,4.883742498636115315e+00
1.425000000000000000e+03,4.884506273867975423e+00
1.426000000000000000e+03,3.885215493726132063e+00
1.427000000000000000e+03,3.234478996181123556e+00
1.428000000000000000e+03,4.464375340971086459e+00
1.429000000000000000e+03,4.133606110201855088e+00
1.430000000000000000e+03,3.984233496999454616e+00
1.431000000000000000e+03,3.864920894708128607e+00
1.432000000000000000e+03,4.027441352973267108e+00
1.433000000000000000e+03,2.983906164757228474e+00
1.434000000000000000e+03,3.292416803055100871e+00
1.435000000000000000e+03,4.038625204582651840e+00
1.436000000000000000e+03,3.881014729950900133e+00
1.437000000000000000e+03,4.324986361156573977e+00
1.438000000000000000e+03,4.323786142935079013e+00
1.439000000000000000e+03,4.323513366066557673e+00
1.440000000000000000e+03,3.569503546099290769e+00
1.441000000000000000e+03,3.612547735951991523e+00
1.442000000000000000e+03,3.964920894708129140e+00
1.443000000000000000e+03,3.388488816148390814e+00
1.444000000000000000e+03,4.110038188761593325e+00
1.445000000000000000e+03,4.097654118930714517e+00
1.446000000000000000e+03,3.949318057828696382e+00
1.447000000000000000e+03,3.588543371522094461e+00
1.448000000000000000e+03,3.668848881614839019e+00
1.449000000000000000e+03,3.641462084015276268e+00
1.450000000000000000e+03,3.793289689034370138e+00
1.451000000000000000e+03,3.687888707037643155e+00
1.452000000000000000e+03,3.481342062193125919e+00
1.453000000000000000e+03,3.779541734860883739e+00
1.454000000000000000e+03,3.667212220403709644e+00
1.455000000000000000e+03,3.650245499181669295e+00
1.456000000000000000e+03,3.425695581014730262e+00
1.457000000000000000e+03,3.319258046917621385e+00
1.458000000000000000e+03,4.084124386252045547e+00
1.459000000000000000e+03,4.366121112929623571e+00
1.460000000000000000e+03,3.351882160392798848e+00
1.461000000000000000e+03,3.202127659574467877e+00
1.462000000000000000e+03,3.592471358428805051e+00
1.463000000000000000e+03,3.144789961811238044e+00
1.464000000000000000e+03,3.391707583196944764e+00
1.465000000000000000e+03,3.375941080196399380e+00
1.466000000000000000e+03,3.837261320240043627e+00
1.467000000000000000e+03,3.382378614293508168e+00
1.468000000000000000e+03,3.270703764320785911e+00
1.469000000000000000e+03,3.381069285324604490e+00
1.470000000000000000e+03,3.804855428259683148e+00
1.471000000000000000e+03,3.374304418985270448e+00
1.472000000000000000e+03,4.254064375340971260e+00
1.473000000000000000e+03,5.398854337152209304e+00
1.474000000000000000e+03,4.398636115657392764e+00
1.475000000000000000e+03,3.888106928532460316e+00
1.476000000000000000e+03,3.668357883251500251e+00
1.477000000000000000e+03,4.631042007637751645e+00
1.478000000000000000e+03,3.704964539007091773e+00
1.479000000000000000e+03,3.852591380250954156e+00
1.480000000000000000e+03,3.500000000000000000e+00
1.481000000000000000e+03,3.242553191489361719e+00
1.482000000000000000e+03,4.300818330605564732e+00
1.483000000000000000e+03,3.751773049645390046e+00
1.484000000000000000e+03,3.813911620294598848e+00
1.485000000000000000e+03,3.528859792689580388e+00
1.486000000000000000e+03,3.153246044735406262e+00
1.487000000000000000e+03,4.886688488816147924e+00
1.488000000000000000e+03,3.663338788870703411e+00
1.489000000000000000e+03,3.478777959629023808e+00
1.490000000000000000e+03,3.765630114566284714e+00
1.491000000000000000e+03,3.388161483906165117e+00
1.492000000000000000e+03,4.400545553737043036e+00
1.493000000000000000e+03,3.414675395526459489e+00
1.494000000000000000e+03,4.226022913256955782e+00
1.495000000000000000e+03,4.267703218767048057e+00
1.496000000000000000e+03,3.584779050736497386e+00
1.497000000000000000e+03,3.415002727768685631e+00
1.498000000000000000e+03,3.423295144571740334e+00
1.499000000000000000e+03,3.737697763229678394e+00
1.500000000000000000e+03,3.472613202400435917e+00
1.501000000000000000e+03,3.529459901800327426e+00
1.502000000000000000e+03,3.430441898527004874e+00
1.503000000000000000e+03,4.048608837970540719e+00
1.504000000000000000e+03,3.329459901800327248e+00
1.505000000000000000e+03,3.526950354609928784e+00
1.506000000000000000e+03,3.291325695581014621e+00
1.507000000000000000e+03,3.892471358428804873e+00
1.508000000000000000e+03,4.000054555373704801e+00
1.509000000000000000e+03,3.921767594108019672e+00
1.510000000000000000e+03,4.557337697763229833e+00
1.511000000000000000e+03,4.930605564648118389e+00
1.512000000000000000e+03,3.293617021276595835e+00
1.513000000000000000e+03,3.153791598472449387e+00
1.514000000000000000e+03,3.219530823786142637e+00
1.515000000000000000e+03,3.799945444626295910e+00
1.516000000000000000e+03,3.254773595199127012e+00
1.517000000000000000e+03,4.724495362793235564e+00
1.518000000000000000e+03,3.264648117839607622e+00
1.519000000000000000e+03,4.737915984724494933e+00
1.520000000000000000e+03,3.739061647572285985e+00
1.521000000000000000e+03,4.232951445717403338e+00
1.522000000000000000e+03,3.588052373158756136e+00
1.523000000000000000e+03,4.207910529187125270e+00
1.524000000000000000e+03,3.652918712493180120e+00
1.525000000000000000e+03,4.028205128205128105e+00
1.526000000000000000e+03,3.466884888161483325e+00
1.527000000000000000e+03,5.895362793235134014e+00
1.528000000000000000e+03,4.036497545008183252e+00
1.529000000000000000e+03,3.600381887615930143e+00
1.530000000000000000e+03,3.555155482815057333e+00
1.531000000000000000e+03,3.607965084560829094e+00
1.532000000000000000e+03,4.457774140752864156e+00
1.533000000000000000e+03,5.299236224768139714e+00
1.534000000000000000e+03,5.298090561920348662e+00
1.535000000000000000e+03,4.073213311511183932e+00
1.536000000000000000e+03,3.438952536824877004e+00
1.537000000000000000e+03,3.702291325695580504e+00
1.538000000000000000e+03,4.620294599018003545e+00
1.539000000000000000e+03,4.356955810147298713e+00
1.540000000000000000e+03,4.238788870703764644e+00
1.541000000000000000e+03,4.248663393344243921e+00
1.542000000000000000e+03,3.850300054555373830e+00
1.543000000000000000e+03,3.729296235679214089e+00
1.544000000000000000e+03,3.783960720130933097e+00
1.545000000000000000e+03,3.648772504091652991e+00
1.546000000000000000e+03,4.311020185488270151e+00
1.547000000000000000e+03,4.283851609383523495e+00
1.548000000000000000e+03,3.739388979814511682e+00
1.549000000000000000e+03,3.412329514457174806e+00
1.550000000000000000e+03,3.243480632842334899e+00
1.551000000000000000e+03,3.863284233496999232e+00
1.552000000000000000e+03,3.979159847244953419e+00
1.553000000000000000e+03,4.320731042007637690e+00
1.554000000000000000e+03,4.371794871794871362e+00
1.555000000000000000e+03,3.940916530278232521e+00
1.556000000000000000e+03,3.847681396617566474e+00
1.557000000000000000e+03,4.175941080196399646e+00
1.558000000000000000e+03,3.726132024004364496e+00
1.559000000000000000e+03,3.807746863066012288e+00
1.560000000000000000e+03,3.528041462084015034e+00
1.561000000000000000e+03,3.499018003273322908e+00
1.562000000000000000e+03,4.458810692853245605e+00
1.563000000000000000e+03,4.067103109656301285e+00
1.564000000000000000e+03,3.649754500818330527e+00
1.565000000000000000e+03,3.421985815602837100e+00
1.566000000000000000e+03,3.614948172394981007e+00
1.567000000000000000e+03,4.046317512274959505e+00
1.568000000000000000e+03,3.410747408619748899e+00
1.569000000000000000e+03,4.361865793780687284e+00
1.570000000000000000e+03,3.363938897981451515e+00
1.571000000000000000e+03,3.836061102018548663e+00
1.572000000000000000e+03,3.480741953082378437e+00
1.573000000000000000e+03,3.446099290780141544e+00
1.574000000000000000e+03,3.293453355155482765e+00
1.575000000000000000e+03,3.659192580469176281e+00
1.576000000000000000e+03,4.254118930714675173e+00
1.577000000000000000e+03,4.254118930714675173e+00
1.578000000000000000e+03,3.579705400981996632e+00
1.579000000000000000e+03,3.554118930714675439e+00
1.580000000000000000e+03,3.267157665030005376e+00
1.581000000000000000e+03,3.746099290780142255e+00
1.582000000000000000e+03,4.071522094926350199e+00
1.583000000000000000e+03,3.712602291325695525e+00
1.584000000000000000e+03,3.603436988543371022e+00
1.585000000000000000e+03,3.308128750681941899e+00
1.586000000000000000e+03,3.767321331151118446e+00
1.587000000000000000e+03,4.286743044189853080e+00
1.588000000000000000e+03,4.039170758319694521e+00
1.589000000000000000e+03,3.765248226950355104e+00
1.590000000000000000e+03,4.290561920349154512e+00
1.591000000000000000e+03,4.040043644298963343e+00
1.592000000000000000e+03,4.023840698308783104e+00
1.593000000000000000e+03,3.306437534097109054e+00
1.594000000000000000e+03,3.677850518276050362e+00
1.595000000000000000e+03,4.427004909983633496e+00
1.596000000000000000e+03,4.677195853791597635e+00
1.597000000000000000e+03,3.378832515002727632e+00
1.598000000000000000e+03,4.718930714675394711e+00
1.599000000000000000e+03,3.551227495908346743e+00
1.600000000000000000e+03,4.305946535733769842e+00
1.601000000000000000e+03,3.754664484451718298e+00
1.602000000000000000e+03,3.700654664484452017e+00
1.603000000000000000e+03,4.309165302782324680e+00
1.604000000000000000e+03,3.837370430987452341e+00
1.605000000000000000e+03,3.615220949263502792e+00
1.606000000000000000e+03,3.248117839607200796e+00
1.607000000000000000e+03,4.144571740316421504e+00
1.608000000000000000e+03,3.557501363884342460e+00
1.609000000000000000e+03,3.643480632842334810e+00
1.610000000000000000e+03,3.645771958537916468e+00
1.611000000000000000e+03,3.926295690125477300e+00
1.612000000000000000e+03,6.444626295690125239e+00
1.613000000000000000e+03,3.679705400981996721e+00
1.614000000000000000e+03,3.684124386252045635e+00
1.615000000000000000e+03,3.430769230769231015e+00
1.616000000000000000e+03,4.035351882160393089e+00
1.617000000000000000e+03,4.532678668848881820e+00
1.618000000000000000e+03,4.373813420621931236e+00
1.619000000000000000e+03,3.760283687943262620e+00
1.620000000000000000e+03,4.011511183851609985e+00
1.621000000000000000e+03,3.512274959083469650e+00
1.622000000000000000e+03,3.235679214402618520e+00
1.623000000000000000e+03,3.904473540643753182e+00
1.624000000000000000e+03,3.313311511183851810e+00
1.625000000000000000e+03,3.440316421167485039e+00
1.626000000000000000e+03,3.120403709765411815e+00
1.627000000000000000e+03,3.853355155482815153e+00
1.628000000000000000e+03,3.194053464266230158e+00
1.629000000000000000e+03,4.138079650845608803e+00
1.630000000000000000e+03,3.956464811783960922e+00
1.631000000000000000e+03,3.950027277686852134e+00
1.632000000000000000e+03,4.775995635570103204e+00
1.633000000000000000e+03,5.774304418985269471e+00
1.634000000000000000e+03,5.773540643753409363e+00
1.635000000000000000e+03,5.773376977632295848e+00
1.636000000000000000e+03,3.853191489361702082e+00
1.637000000000000000e+03,4.753246044735407239e+00
1.638000000000000000e+03,4.752427714129842329e+00
1.639000000000000000e+03,4.554118930714675884e+00
1.640000000000000000e+03,4.484069830878341989e+00
1.641000000000000000e+03,4.013038734315330203e+00
1.642000000000000000e+03,3.725422804146208744e+00
1.643000000000000000e+03,3.835242771412984197e+00
1.644000000000000000e+03,3.283524277141298242e+00
1.645000000000000000e+03,3.746972176759410633e+00
1.646000000000000000e+03,3.774686306601200414e+00
1.647000000000000000e+03,3.348717948717948811e+00
1.648000000000000000e+03,3.484833606110201654e+00
1.649000000000000000e+03,4.255264593562465336e+00
1.650000000000000000e+03,3.576050190943807827e+00
1.651000000000000000e+03,4.211020185488270506e+00
1.652000000000000000e+03,4.576159301691216541e+00
1.653000000000000000e+03,3.902454991816693752e+00
1.654000000000000000e+03,3.606655755591925860e+00
1.655000000000000000e+03,4.264866339334424161e+00
1.656000000000000000e+03,4.154173486088380329e+00
1.657000000000000000e+03,3.904473540643753182e+00
1.658000000000000000e+03,3.888543371522094727e+00
1.659000000000000000e+03,3.330223677032187357e+00
1.660000000000000000e+03,4.310692853246044898e+00
1.661000000000000000e+03,5.311183851609383666e+00
1.662000000000000000e+03,3.275777414075286220e+00
1.663000000000000000e+03,6.445008183306056182e+00
1.664000000000000000e+03,3.818712493180578704e+00
1.665000000000000000e+03,4.007474086197491125e+00
1.666000000000000000e+03,3.637861429350791376e+00
1.667000000000000000e+03,3.455264593562465958e+00
1.668000000000000000e+03,4.119312602291326009e+00
1.669000000000000000e+03,3.977195853791598346e+00
1.670000000000000000e+03,3.509219858156028327e+00
1.671000000000000000e+03,3.395635570103654910e+00
1.672000000000000000e+03,4.394435351882160390e+00
1.673000000000000000e+03,3.648390616475722936e+00
1.674000000000000000e+03,4.113911620294598670e+00
1.675000000000000000e+03,3.967866884888161749e+00
1.676000000000000000e+03,3.803109656301145947e+00
1.677000000000000000e+03,3.948881614839061527e+00
1.678000000000000000e+03,3.953955264593562724e+00
1.679000000000000000e+03,3.747354064375340688e+00
1.680000000000000000e+03,3.935951991271140482e+00
1.681000000000000000e+03,3.831860338243316733e+00
1.682000000000000000e+03,3.860447354064375780e+00
1.683000000000000000e+03,3.654664484451718653e+00
1.684000000000000000e+03,4.007855973813420292e+00
1.685000000000000000e+03,4.801636661211128754e+00
1.686000000000000000e+03,3.855755591925805081e+00
1.687000000000000000e+03,4.173867975995635859e+00
1.688000000000000000e+03,3.126950354609928873e+00
1.689000000000000000e+03,3.703600654664484182e+00
1.690000000000000000e+03,4.423022367703219437e+00
1.691000000000000000e+03,4.214348063284233170e+00
1.692000000000000000e+03,4.393671576650300281e+00
1.693000000000000000e+03,3.602291325695580859e+00
1.694000000000000000e+03,3.784178941625750081e+00
1.695000000000000000e+03,3.967321331151118624e+00
1.696000000000000000e+03,3.667266775777414445e+00
1.697000000000000000e+03,4.916312056737588421e+00
1.698000000000000000e+03,3.765139116202945946e+00
1.699000000000000000e+03,3.686197490452809866e+00
1.700000000000000000e+03,3.745171849427168187e+00
1.701000000000000000e+03,5.305619203491544589e+00
1.702000000000000000e+03,4.010147299509001506e+00
1.703000000000000000e+03,4.666612111292963050e+00
1.704000000000000000e+03,5.665084560829241056e+00
1.705000000000000000e+03,5.665248226950354571e+00
1.706000000000000000e+03,3.513638843426077685e+00
1.707000000000000000e+03,3.495744680851064157e+00
1.708000000000000000e+03,4.196781232951445340e+00
1.709000000000000000e+03,3.889579923622477065e+00
1.710000000000000000e+03,3.638025095471904002e+00
1.711000000000000000e+03,3.768903436988543021e+00
1.712000000000000000e+03,4.291816693944353389e+00
1.713000000000000000e+03,4.116366612111293399e+00
1.714000000000000000e+03,4.288979814511729494e+00
1.715000000000000000e+03,3.881232951445717116e+00
1.716000000000000000e+03,5.458974358974358232e+00
1.717000000000000000e+03,4.534260774686305950e+00
1.718000000000000000e+03,4.518930714675396310e+00
1.719000000000000000e+03,4.051282051282051100e+00
1.720000000000000000e+03,3.959519912711401801e+00
1.721000000000000000e+03,4.062411347517730142e+00
1.722000000000000000e+03,3.753791598472449920e+00
1.723000000000000000e+03,3.786033824331696440e+00
1.724000000000000000e+03,3.642280414620839846e+00
1.725000000000000000e+03,3.496781232951446050e+00
1.726000000000000000e+03,4.767866884888161572e+00
1.727000000000000000e+03,3.652427714129841796e+00
1.728000000000000000e+03,3.443535188216039433e+00
1.729000000000000000e+03,3.891762138570649565e+00
1.730000000000000000e+03,3.191434806328423690e+00
1.731000000000000000e+03,4.187561374795417457e+00
1.732000000000000000e+03,3.626786688488815802e+00
1.733000000000000000e+03,3.922749590834697209e+00
1.734000000000000000e+03,4.923076923076923350e+00
1.735000000000000000e+03,3.588707037643207975e+00
1.736000000000000000e+03,3.325422804146208389e+00
1.737000000000000000e+03,3.962684124386251838e+00
1.738000000000000000e+03,3.989743589743589780e+00
1.739000000000000000e+03,3.934315330060011107e+00
1.740000000000000000e+03,3.858428805237315906e+00
1.741000000000000000e+03,3.186415711947626850e+00
1.742000000000000000e+03,3.628096017457719480e+00
1.743000000000000000e+03,3.913147845062738828e+00
1.744000000000000000e+03,3.761647572285870211e+00
1.745000000000000000e+03,3.540589198036006469e+00
1.746000000000000000e+03,3.703927986906709879e+00
1.747000000000000000e+03,3.930060010911074375e+00
1.748000000000000000e+03,4.325477359519912746e+00
1.749000000000000000e+03,3.567266775777414356e+00
1.750000000000000000e+03,3.688925259138024604e+00
1.751000000000000000e+03,3.712820512820512953e+00
1.752000000000000000e+03,3.467321331151118624e+00
1.753000000000000000e+03,3.578668848881614739e+00
1.754000000000000000e+03,3.529405346426622625e+00
1.755000000000000000e+03,4.436715766503000147e+00
1.756000000000000000e+03,3.938079650845608182e+00
1.757000000000000000e+03,3.912547735951991790e+00
1.758000000000000000e+03,4.084833606110201742e+00
1.759000000000000000e+03,3.916421167484996690e+00
1.760000000000000000e+03,4.016366612111292866e+00
1.761000000000000000e+03,3.988379705400981745e+00
1.762000000000000000e+03,3.457064920894708404e+00
1.763000000000000000e+03,4.054500818330605050e+00
1.764000000000000000e+03,5.143917075831969221e+00
1.765000000000000000e+03,6.143862520458265308e+00
1.766000000000000000e+03,3.597217675941080550e+00
1.767000000000000000e+03,5.007910529187125093e+00
1.768000000000000000e+03,3.698636115657392587e+00
1.769000000000000000e+03,3.647626841243862827e+00
1.770000000000000000e+03,3.647190398254227972e+00
1.771000000000000000e+03,3.646099290780141722e+00
1.772000000000000000e+03,4.136061102018548929e+00
1.773000000000000000e+03,3.685706492089471098e+00
1.774000000000000000e+03,3.631533006001091302e+00
1.775000000000000000e+03,3.732024004364429715e+00
1.776000000000000000e+03,3.572831423895253877e+00
1.777000000000000000e+03,4.424113475177304800e+00
1.778000000000000000e+03,3.960720130932896765e+00
1.779000000000000000e+03,3.445717403164211490e+00
1.780000000000000000e+03,3.469121658483360626e+00
1.781000000000000000e+03,3.424277141298417870e+00
1.782000000000000000e+03,3.936442989634478806e+00
1.783000000000000000e+03,3.778341516639389219e+00
1.784000000000000000e+03,4.778777959629023186e+00
1.785000000000000000e+03,4.406219312602291716e+00
1.786000000000000000e+03,3.680687397708674258e+00
1.787000000000000000e+03,3.982705946535733954e+00
1.788000000000000000e+03,3.983360611020185349e+00
1.789000000000000000e+03,4.786961265684669620e+00
1.790000000000000000e+03,4.048608837970539831e+00
1.791000000000000000e+03,3.722913256955809658e+00
1.792000000000000000e+03,3.541298417894163109e+00
1.793000000000000000e+03,3.892525913802509674e+00
1.794000000000000000e+03,4.754337152209492601e+00
1.795000000000000000e+03,3.728423349699945266e+00
1.796000000000000000e+03,3.537424986361156876e+00
1.797000000000000000e+03,5.064975450081833586e+00
1.798000000000000000e+03,3.958537915984724709e+00
1.799000000000000000e+03,3.484451718494271599e+00
1.800000000000000000e+03,4.883633387888707489e+00
1.801000000000000000e+03,4.694544462629568038e+00
1.802000000000000000e+03,5.694162575013638872e+00
1.803000000000000000e+03,3.696999454446262767e+00
1.804000000000000000e+03,4.243371522094926185e+00
1.805000000000000000e+03,4.191434806328423690e+00
1.806000000000000000e+03,3.670921985815602806e+00
1.807000000000000000e+03,3.590234588106928637e+00
1.808000000000000000e+03,4.191489361702127603e+00
1.809000000000000000e+03,4.136279323513365469e+00
1.810000000000000000e+03,3.726786688488816335e+00
1.811000000000000000e+03,4.589852700490999027e+00
1.812000000000000000e+03,3.637915984724495289e+00
1.813000000000000000e+03,4.051172940534642386e+00
1.814000000000000000e+03,4.848063284233496972e+00
1.815000000000000000e+03,4.754500818330605227e+00
1.816000000000000000e+03,3.916202945990179707e+00
1.817000000000000000e+03,4.222476813966175690e+00
1.818000000000000000e+03,4.010801963993453789e+00
1.819000000000000000e+03,3.833333333333333481e+00
1.820000000000000000e+03,4.153627932351336760e+00
1.821000000000000000e+03,4.041407528641570934e+00
1.822000000000000000e+03,4.123131478450627441e+00
1.823000000000000000e+03,3.978723404255319007e+00
1.824000000000000000e+03,4.112765957446808507e+00
1.825000000000000000e+03,3.955755591925804282e+00
1.826000000000000000e+03,4.113475177304964703e+00
1.827000000000000000e+03,4.325259138025095318e+00
1.828000000000000000e+03,4.174686306601199881e+00
1.829000000000000000e+03,5.174031642116748486e+00
1.830000000000000000e+03,3.700054555373704090e+00
1.831000000000000000e+03,3.929896344789961748e+00
1.832000000000000000e+03,3.727059465357337675e+00
1.833000000000000000e+03,4.325913802509547601e+00
1.834000000000000000e+03,4.533824331696671983e+00
1.835000000000000000e+03,3.896781232951445517e+00
1.836000000000000000e+03,5.242607746863066076e+00
1.837000000000000000e+03,3.981723949809055974e+00
1.838000000000000000e+03,3.980687397708674524e+00
1.839000000000000000e+03,4.041134751773049594e+00
1.840000000000000000e+03,3.714566284779050154e+00
1.841000000000000000e+03,4.213475177304964348e+00
1.842000000000000000e+03,4.269994544462629271e+00

